Efficient Non-sequential Division for FPGAs

The division operation is important for many areas of data processing. Especially considering today's demand for hardware accelerators for machine learning algorithms, there is a high demand for an efficient calculation of the division function, e.g. for averaging operations or the online calculation of activation functions. For such algorithms, which are often iterative in nature, one would like to have a non-sequential way of calculating the division operation. The work presents such an approach especially tailored to FPGAs as processing platforms. It is based on an efficient way of calculating the reciprocal operation, based on a low complexity approximation combined with a correction function. The described approach allows approximating the division operation (with errors that can be made arbitrarily low), within one clock cycle using only low hardware requirements. These hardware requirements are scaleable depending on the desired precision. We show results obtained by synthesis and hardware simulations demonstrating the low complexity and high clock speeds achievable with the described method compared to other methods described in the literature.

==> ErrorsPoly1x.dat <==
   1.0000000e+00   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   1.1000000e+00   1.3426605e-03   3.3764596e-05   6.0688016e-07   3.9263105e-08   1.2135304e-10   3.2024050e-11   6.3427041e-13   1.6542323e-14
   1.2000000e+00   1.2069389e-03   3.3063409e-05   5.0082936e-07   3.6907256e-08   1.7441448e-10   2.9105829e-11   6.2916339e-13   1.4543922e-14
   1.3000000e+00   7.3630706e-05   3.0813512e-05   1.1698037e-06   2.0131195e-08   2.0775137e-10   2.5760838e-11   8.4654506e-13   1.3433699e-14
   1.4000000e+00   8.9193976e-04   1.3682691e-05   3.1795263e-08   1.3578937e-08   7.0794270e-10   2.6581959e-11   8.2478468e-13   2.2315483e-14
   1.5000000e+00   1.1904488e-03   3.5043540e-05   1.0315855e-06   3.0367042e-08   8.9392127e-10   2.6314395e-11   7.7349238e-13   2.2315483e-14
   1.6000000e+00   7.8044809e-04   1.1972398e-05   2.7819210e-08   1.1881517e-08   6.1945060e-10   2.3256175e-11   7.2131190e-13   1.6875390e-14
   1.7000000e+00   5.6304355e-05   2.3563214e-05   8.9455469e-07   1.5394449e-08   1.5886903e-10   1.9698354e-11   6.5158989e-13   6.8833828e-15
   1.8000000e+00   8.0462389e-04   2.2042239e-05   3.3388502e-07   2.4604790e-08   1.1628010e-10   1.9405366e-11   4.2033044e-13   1.0658141e-14
   1.9000000e+00   7.7732725e-04   1.9547883e-05   3.5135018e-07   2.2731210e-08   7.0257244e-11   1.8537061e-11   3.6626258e-13   1.0547119e-14
   2.0000000e+00   8.4176499e-04   2.4779090e-05   7.2942366e-07   2.1472091e-08   6.3207628e-10   1.8605339e-11   5.4933835e-13   1.8374191e-14
   3.0000000e+00   5.9522439e-04   1.7521770e-05   5.1579275e-07   1.5183521e-08   4.4696064e-10   1.3157198e-11   3.8674619e-13   1.1157741e-14
   4.0000000e+00   4.2088249e-04   1.2389545e-05   3.6471183e-07   1.0736045e-08   3.1603814e-10   9.3026697e-12   2.7466918e-13   9.1870955e-15
   5.0000000e+00   1.6835477e-04   1.0362758e-05   1.5916298e-07   4.2945450e-09   2.6434249e-10   4.0601966e-12   1.1024515e-13   5.9952043e-15
   6.0000000e+00   2.9761219e-04   8.7608850e-06   2.5789638e-07   7.5917605e-09   2.2348032e-10   6.5785988e-12   1.9337310e-13   5.5788707e-15
   7.0000000e+00   1.2025297e-04   7.4019568e-06   1.1368784e-07   3.0675213e-09   1.8881655e-10   2.8997360e-12   7.8381746e-14   4.8294702e-15
   8.0000000e+00   2.1044125e-04   6.1947725e-06   1.8235591e-07   5.3680227e-09   1.5801907e-10   4.6513349e-12   1.3733459e-13   4.5935478e-15
   9.0000000e+00   1.8742116e-04   1.9214585e-06   1.4826952e-07   2.7562051e-09   1.0819963e-10   3.1847996e-12   7.0179973e-14   3.5527137e-15
   1.0000000e+01   8.4177387e-05   5.1813789e-06   7.9581490e-08   2.1472725e-09   1.3217125e-10   2.0300983e-12   5.5122573e-14   2.9976022e-15
   1.1000000e+01   8.7835600e-05   3.2645377e-07   5.9296767e-08   3.3375735e-09   1.2055171e-10   3.3184983e-12   6.6432970e-14   5.8286709e-16
   1.2000000e+01   1.4880610e-04   4.3804425e-06   1.2894819e-07   3.7958803e-09   1.1174016e-10   3.2892994e-12   9.6686548e-14   2.7894353e-15
   1.3000000e+01   7.4322553e-05   2.7623641e-07   5.0173969e-08   2.8240947e-09   1.0200540e-10   2.8076708e-12   5.5955240e-14   3.3306691e-16
   1.4000000e+01   6.0126483e-05   3.7009784e-06   5.6843921e-08   1.5337607e-09   9.4408273e-11   1.4498680e-12   3.9190873e-14   2.4147351e-15
   1.5000000e+01   1.1245239e-04   1.1528729e-06   8.8961470e-08   1.6537192e-09   6.4919486e-11   1.9105273e-12   4.2257864e-14   2.1649349e-15
   1.6000000e+01   1.0522062e-04   3.0973862e-06   9.1177957e-08   2.6840113e-09   7.9009535e-11   2.3256674e-12   6.8667294e-14   2.2967739e-15
   1.7000000e+01   4.6037656e-05   2.9471864e-06   5.2285371e-08   9.1855585e-10   7.4037734e-11   1.5196525e-12   1.6465995e-14   1.9151347e-15
   1.8000000e+01   9.3710579e-05   9.6072924e-07   7.4134761e-08   1.3781026e-09   5.4099815e-11   1.5923998e-12   3.5089986e-14   1.7763568e-15
   1.9000000e+01   8.1970204e-05   1.7226816e-06   4.8845358e-08   2.1218622e-09   1.5000133e-11   2.0318192e-12   1.3031243e-14   1.4988011e-15
   2.0000000e+01   4.2088693e-05   2.5906894e-06   3.9790745e-08   1.0736363e-09   6.6085623e-11   1.0150492e-12   2.7561287e-14   1.4988011e-15
   2.1000000e+01   4.4902828e-06   1.6292321e-06   7.2833728e-08   1.6702218e-09   7.5628739e-12   1.1272025e-12   5.3977656e-14   1.3947177e-15
   2.2000000e+01   4.3917800e-05   1.6322689e-07   2.9648383e-08   1.6687867e-09   6.0275854e-11   1.6592491e-12   3.3216485e-14   2.9143354e-16
   2.3000000e+01   6.8288646e-05   1.6787503e-06   3.6571328e-08   6.3110972e-10   4.3042445e-12   3.0156433e-13   2.0851376e-14   9.9920072e-16
   2.4000000e+01   7.4403048e-05   2.1902213e-06   6.4474094e-08   1.8979401e-09   5.5870079e-11   1.6446497e-12   4.8343274e-14   1.3947177e-15
   2.5000000e+01   6.2825586e-05   1.5444521e-06   3.3645698e-08   5.8062376e-10   3.9598741e-12   2.7725044e-13   1.9248492e-14   7.2858386e-16
   2.6000000e+01   3.7161276e-05   1.3811821e-07   2.5086984e-08   1.4120473e-09   5.1002702e-11   1.4038354e-12   2.7977620e-14   1.6653345e-16
   2.7000000e+01   3.4925297e-06   1.2671768e-06   5.6648374e-08   1.2990610e-09   5.8822391e-12   8.7667373e-13   4.2257864e-14   9.0205621e-16
   2.8000000e+01   3.0063241e-05   1.8504892e-06   2.8421961e-08   7.6688034e-10   4.7204136e-11   7.2493400e-13   1.9595436e-14   1.2073675e-15
   2.9000000e+01   5.3704484e-05   1.1286518e-06   3.2002038e-08   1.3901831e-09   9.8274236e-12   1.3312823e-12   8.5972895e-15   1.0685897e-15
   3.0000000e+01   5.6226197e-05   5.7643644e-07   4.4480735e-08   8.2685958e-10   3.2459743e-11   9.5526365e-13   2.1128932e-14   1.0824674e-15
   3.1000000e+01   2.5246291e-05   1.6161938e-06   2.8672604e-08   5.0372020e-10   4.0601175e-11   8.3347218e-13   9.0691343e-15   1.0269563e-15
   3.2000000e+01   5.2610312e-05   1.5486931e-06   4.5588979e-08   1.3420057e-09   3.9504768e-11   1.1628337e-12   3.4333647e-14   1.1483869e-15
   3.3000000e+01   6.6358849e-06   8.3097137e-07   4.2824819e-08   1.1905853e-09   1.6009017e-11   3.1745440e-13   2.8102520e-14   9.7144515e-16
   3.4000000e+01   2.3018828e-05   1.4735932e-06   2.6142685e-08   4.5927792e-10   3.7018867e-11   7.5982623e-13   8.2329976e-15   9.5756736e-16
   3.5000000e+01   3.9858000e-05   1.1760107e-06   1.2361529e-08   1.2521909e-09   1.2902193e-11   8.4180926e-13   2.7085972e-14   1.7347235e-16
   3.6000000e+01   4.6855289e-05   4.8036462e-07   3.7067381e-08   6.8905128e-10   2.7049907e-11   7.9619991e-13   1.7544993e-14   8.8817842e-16
   3.7000000e+01   4.6525529e-05   2.6589838e-07   3.9460667e-08   3.5746617e-10   3.3043845e-11   4.1612894e-13   2.7339242e-14   3.2612801e-16
   3.8000000e+01   4.0985102e-05   8.6134081e-07   2.4422679e-08   1.0609311e-09   7.5000665e-12   1.0159096e-12   6.5156214e-15   7.4940054e-16
   3.9000000e+01   3.2003019e-05   1.2111381e-06   1.5499117e-09   1.0830198e-09   2.2069575e-11   4.6136012e-13   2.9091313e-14   1.7694179e-16
   4.0000000e+01   2.1044347e-05   1.2953447e-06   1.9895372e-08   5.3681813e-10   3.3042812e-11   5.0752458e-13   1.3780643e-14   7.4940054e-16
   4.1000000e+01   9.3072682e-06   1.1435144e-06   3.3486205e-08   2.2586069e-10   2.0810548e-11   9.5189134e-13   1.6407015e-14   1.4571677e-16
   4.2000000e+01   2.2451414e-06   8.1461605e-07   3.6416864e-08   8.3511088e-10   3.7814370e-12   5.6360125e-13   2.6988828e-14   6.9735884e-16
   4.3000000e+01   1.2857578e-05   3.8138228e-07   2.9209963e-08   1.0533514e-09   2.4591110e-11   2.5232247e-13   9.2911789e-15   6.6613381e-16
   4.4000000e+01   2.1958900e-05   8.1613444e-08   1.4824192e-08   8.3439337e-10   3.0137927e-11   8.2962456e-13   1.6608243e-14   1.4571677e-16
   4.5000000e+01   2.9141661e-05   5.0673208e-07   2.4831663e-09   3.0319379e-10   1.8747011e-11   7.6348997e-13   2.5493496e-14   7.5980888e-16
   4.6000000e+01   3.4144323e-05   8.3937513e-07   1.8285664e-08   3.1555486e-10   2.1521222e-12   1.5078216e-13   1.0425688e-14   4.9960036e-16
   4.7000000e+01   3.6835729e-05   1.0418192e-06   2.8937331e-08   7.8757076e-10   2.0929886e-11   5.4009575e-13   1.3409412e-14   2.7755576e-16
   4.8000000e+01   3.7201524e-05   1.0951106e-06   3.2237047e-08   9.4897007e-10   2.7935040e-11   8.2232485e-13   2.4171637e-14   6.9735884e-16
   4.9000000e+01   3.5332238e-05   9.9929648e-07   2.7756237e-08   7.5542582e-10   2.0075597e-11   5.1810986e-13   1.2830015e-14   3.2959746e-16
   5.0000000e+01   3.1412793e-05   7.7222603e-07   1.6822849e-08   2.9031188e-10   1.9799370e-12   1.3862522e-13   9.6242458e-15   3.6429193e-16
   5.1000000e+01   2.5713254e-05   4.4711783e-07   2.1910789e-09   2.6752228e-10   1.6541508e-11   6.7356884e-13   2.2492425e-14   5.7939764e-16
   5.2000000e+01   1.8580638e-05   6.9059103e-08   1.2543492e-08   7.0602367e-10   2.5501351e-11   7.0191769e-13   1.3988810e-14   8.3266727e-17
   5.3000000e+01   1.0431658e-05   3.0942159e-07   2.3698598e-08   8.5460489e-10   1.9951298e-11   2.0468696e-13   7.6570694e-15   5.1000870e-16
   5.4000000e+01   1.7462648e-06   6.3358841e-07   2.8324187e-08   6.4953051e-10   2.9411196e-12   4.3833687e-13   2.1128932e-14   4.5102810e-16
   5.5000000e+01   6.9380956e-06   8.5243622e-07   2.4962421e-08   1.6836956e-10   1.5513341e-11   7.0954700e-13   1.2333884e-14   2.1857516e-16
   5.6000000e+01   1.5031621e-05   9.2524460e-07   1.4210980e-08   3.8344017e-10   2.3602068e-11   3.6246700e-13   9.7977182e-15   6.0368377e-16
   5.7000000e+01   2.1896742e-05   8.2867213e-07   1.0604415e-09   7.4101194e-10   1.5100338e-11   3.1571620e-13   1.9914626e-14   1.2490009e-16
   5.8000000e+01   2.6852242e-05   5.6432589e-07   1.6001019e-08   6.9509153e-10   4.9137118e-12   6.6564115e-13   4.2986448e-15   5.3429483e-16
   5.9000000e+01   2.9176956e-05   1.6674961e-07   2.4746460e-08   2.2417337e-10   2.0722292e-11   2.6101690e-13   1.7142537e-14   2.4633073e-16
   6.0000000e+01   2.8113099e-05   2.8821822e-07   2.2240367e-08   4.1342979e-10   1.6229872e-11   4.7763182e-13   1.0564466e-14   5.4123372e-16
   6.1000000e+01   2.2869265e-05   6.7475878e-07   7.0926401e-09   7.1846808e-10   7.4028908e-12   4.8290538e-13   1.5508428e-14   1.3183898e-16
   6.2000000e+01   1.2623146e-05   8.0809691e-07   1.4336302e-08   2.5186010e-10   2.0300588e-11   4.1673609e-13   4.5345672e-15   5.1347815e-16
   6.3000000e+01   3.4760256e-06   4.3526688e-07   2.2431951e-08   6.2363898e-10   8.3857088e-12   1.6625937e-13   1.4686169e-14   5.6551985e-16
   6.4000000e+01   2.6305156e-05   7.7434656e-07   2.2794489e-08   6.7100283e-10   1.9752384e-11   5.8141686e-13   1.7166824e-14   5.7419347e-16
   6.5000000e+01   1.3670584e-05   4.0033422e-08   9.7793362e-09   5.3959993e-10   1.9385325e-11   5.3327655e-13   1.0743142e-14   1.1969592e-16
   6.6000000e+01   3.3179424e-06   4.1548568e-07   2.1412409e-08   5.9529266e-10   8.0045085e-12   1.5872720e-13   1.4051260e-14   4.8572257e-16
   6.7000000e+01   4.9995316e-06   6.5642489e-07   2.0501164e-08   2.0676299e-10   9.9431782e-12   5.5533009e-13   1.2446641e-14   1.2143064e-17
   6.8000000e+01   1.1509414e-05   7.3679660e-07   1.3071343e-08   2.2963896e-10   1.8509434e-11   3.7991311e-13   4.1164988e-15   4.7878368e-16
   6.9000000e+01   1.6421485e-05   7.0161914e-07   3.2772040e-09   5.2621432e-10   1.5970317e-11   5.7506083e-14   1.5263832e-14   3.6255721e-16
   7.0000000e+01   1.9929000e-05   5.8800537e-07   6.1807644e-09   6.2609543e-10   6.4510966e-12   4.2090463e-13   1.3542986e-14   8.6736174e-17
   7.1000000e+01   2.2209853e-05   4.2614371e-07   1.3708767e-08   5.4740439e-10   4.7665170e-12   5.3630538e-13   2.8622937e-15   4.3368087e-16
   7.2000000e+01   2.3427645e-05   2.4018231e-07   1.8533690e-08   3.4452564e-10   1.3524954e-11   3.9809996e-13   8.7724966e-15   4.4408921e-16
   7.3000000e+01   2.3732659e-05   4.9025487e-08   2.0469742e-08   8.2497740e-11   1.7576851e-11   1.0586150e-13   1.5024440e-14   1.7694179e-16
   7.4000000e+01   2.3262765e-05   1.3294919e-07   1.9730334e-08   1.7873309e-10   1.6521923e-11   2.0806447e-13   1.3669621e-14   1.6306401e-16
   7.5000000e+01   2.2144244e-05   2.9524582e-07   1.6778677e-08   3.9283087e-10   1.1332461e-11   4.3291586e-13   6.3195976e-15   3.7816972e-16
   7.6000000e+01   2.0492551e-05   4.3067041e-07   1.2211339e-08   5.3046555e-10   3.7500333e-12   5.0795479e-13   3.2578107e-15   3.7470027e-16
   7.7000000e+01   1.8413020e-05   5.3481053e-07   6.6697173e-09   5.7924981e-10   4.2780501e-12   4.2765270e-13   1.1107434e-14   1.7867652e-16
   7.8000000e+01   1.6001510e-05   6.0556906e-07   7.7495585e-10   5.4150990e-10   1.1034788e-11   2.3068006e-13   1.4545656e-14   8.8470897e-17
   7.9000000e+01   1.3345006e-05   6.4274718e-07   4.9175743e-09   4.3087426e-10   1.5310055e-11   1.9229410e-14   1.2795320e-14   3.0184188e-16
   8.0000000e+01   1.0522173e-05   6.4767236e-07   9.9476862e-09   2.6840906e-10   1.6521406e-11   2.5376229e-13   6.8903216e-15   3.7470027e-16
   8.1000000e+01   7.6038729e-06   6.2286743e-07   1.3966671e-08   7.8819914e-11   1.4704054e-11   4.1696334e-13   9.5409791e-16   2.7929048e-16
   8.2000000e+01   4.6536341e-06   5.7175722e-07   1.6743103e-08   1.1293035e-10   1.0405274e-11   4.7594567e-13   8.2035073e-15   7.2858386e-17
   8.3000000e+01   1.7280985e-06   4.9840958e-07   1.8160444e-08   2.8437415e-10   4.5208975e-12   4.2471929e-13   1.2758891e-14   1.6653345e-16
   8.4000000e+01   1.1225707e-06   4.0730802e-07   1.8208432e-08   4.1755544e-10   1.8907185e-12   2.8180062e-13   1.3494414e-14   3.4867942e-16
   8.5000000e+01   3.8543077e-06   3.0315322e-07   1.6969969e-08   5.0028550e-10   7.7878450e-12   8.3341320e-14   1.0443035e-14   4.0766002e-16
   8.6000000e+01   6.4287892e-06   1.9069114e-07   1.4604981e-08   5.2667570e-10   1.2295555e-11   1.2616123e-13   4.6455895e-15   3.3306691e-16
   8.7000000e+01   8.8131051e-06   7.4565578e-08   1.1332510e-08   4.9702849e-10   1.4812672e-11   3.0347079e-13   2.2169766e-15   1.5092094e-16
   8.8000000e+01   1.0979450e-05   4.0806722e-08   7.4120958e-09   4.1719669e-10   1.5068963e-11   4.1481228e-13   8.3041213e-15   7.2858386e-17
   8.9000000e+01   1.2904837e-05   1.5134030e-07   3.1253476e-09   2.9753782e-10   1.3132613e-11   4.4140212e-13   1.2099696e-14   2.7061686e-16
   9.0000000e+01   1.4570831e-05   2.5336604e-07   1.2415831e-09   1.5159689e-10   9.3735054e-12   3.8174498e-13   1.2746748e-14   3.7990444e-16
   9.1000000e+01   1.5963295e-05   3.4369861e-07   5.4140221e-09   5.3513444e-12   4.3918341e-12   2.5062764e-13   1.0201909e-14   3.7123082e-16
   9.2000000e+01   1.7072162e-05   4.1968756e-07   9.1428319e-09   1.5777743e-10   1.0760611e-12   7.5391082e-14   5.2128440e-15   2.4980018e-16
   9.3000000e+01   1.7891210e-05   4.7925340e-07   1.2216165e-08   2.9128018e-10   6.2615971e-12   1.0972646e-13   9.3154651e-16   6.2450045e-17
   9.4000000e+01   1.8417864e-05   5.2090962e-07   1.4468666e-08   3.9378538e-10   1.0464943e-11   2.7004787e-13   6.7047062e-15   1.3877788e-16
   9.5000000e+01   1.8652999e-05   5.4377191e-07   1.5787984e-08   4.5648772e-10   1.3141882e-11   3.7662928e-13   1.0730999e-14   2.8796410e-16
   9.6000000e+01   1.8600762e-05   5.4755531e-07   1.6118524e-08   4.7448503e-10   1.3967520e-11   4.1116242e-13   1.2085818e-14   3.4867942e-16
   9.7000000e+01   1.8268403e-05   5.3256024e-07   1.5462463e-08   4.4707581e-10   1.2870914e-11   3.6887680e-13   1.0502016e-14   3.0010716e-16
   9.8000000e+01   1.7666119e-05   4.9964824e-07   1.3878118e-08   3.7771291e-10   1.0037799e-11   2.5905493e-13   6.4150074e-15   1.6479873e-16
   9.9000000e+01   1.6806900e-05   4.5020809e-07   1.1475806e-08   2.7362741e-10   5.8820986e-12   1.0311543e-13   8.5695340e-16   1.5612511e-17
   1.0000000e+02   1.5706397e-05   3.8611301e-07   8.4114244e-09   1.4515594e-10   9.8996852e-13   6.9312611e-14   4.8121229e-15   1.8214596e-16
   1.0100000e+02   1.4382781e-05   3.0966960e-07   4.8780027e-09   4.8223005e-12   3.9570101e-12   2.2576212e-13   9.2044428e-15   2.8449465e-16
   1.0200000e+02   1.2856627e-05   2.2355891e-07   1.0955395e-09   1.3376114e-10   8.2707539e-12   3.3678442e-13   1.1246212e-14   2.8969882e-16
   1.0300000e+02   1.1150795e-05   1.3077049e-07   2.7005165e-09   2.5709498e-10   1.1347612e-11   3.8136161e-13   1.0441301e-14   1.9602375e-16
   1.0400000e+02   9.2903191e-06   3.4529552e-08   6.2717461e-09   3.5301183e-10   1.2750676e-11   3.5095885e-13   6.9944051e-15   4.1633363e-17
   1.0500000e+02   7.3023041e-06   6.1782066e-08   9.3897668e-09   4.1182298e-10   1.2273368e-11   2.5142388e-13   1.7867652e-15   1.2836954e-16
   1.0600000e+02   5.2158288e-06   1.5471079e-07   1.1849299e-08   4.2730245e-10   9.9756488e-12   1.0234348e-13   3.8285347e-15   2.5500435e-16
   1.0700000e+02   3.0618535e-06   2.4082174e-07   1.3480793e-08   3.9742276e-10   6.1866137e-12   6.6207456e-14   8.3613672e-15   2.9316827e-16
   1.0800000e+02   8.7313242e-07   3.1679420e-07   1.4162094e-08   3.2476526e-10   1.4705598e-12   2.1916843e-13   1.0564466e-14   2.2551405e-16
   1.0900000e+02   1.3158681e-06   3.7952197e-07   1.3828579e-08   2.1654191e-10   3.4425240e-12   3.2339062e-13   9.7803710e-15   7.2858386e-17
   1.1000000e+02   3.4690478e-06   4.2621811e-07   1.2481211e-08   8.4184779e-11   7.7566703e-12   3.5477350e-13   6.1669420e-15   1.0928758e-16
   1.1100000e+02   5.5487458e-06   4.5452401e-07   1.0191889e-08   5.7516708e-11   1.0730009e-11   3.0424274e-13   7.3552275e-16   2.5500435e-16
   1.1200000e+02   7.5158103e-06   4.6262230e-07   7.1054902e-09   1.9172008e-10   1.1801034e-11   1.8123350e-13   4.8988591e-15   3.0184188e-16
   1.1300000e+02   9.3296650e-06   4.4935348e-07   3.4379563e-09   3.0122991e-10   1.0703532e-11   1.3416351e-14   8.9390301e-15   2.3245295e-16
   1.1400000e+02   1.0948371e-05   4.1433607e-07   5.3022077e-10   3.7050597e-10   7.5501688e-12   1.5785810e-13   9.9573128e-15   6.2450045e-17
   1.1500000e+02   1.2328686e-05   3.5808998e-07   4.4657927e-09   3.8784477e-10   2.8644916e-12   2.8636295e-13   7.4506373e-15   1.3183898e-16
   1.1600000e+02   1.3426121e-05   2.8216294e-07   8.0005096e-09   3.4754576e-10   2.4568559e-12   3.3282058e-13   2.1493224e-15   2.6714742e-16
   1.1700000e+02   1.4194994e-05   1.8925986e-07   1.0755535e-08   2.5181423e-10   7.2643350e-12   2.7753494e-13   4.0419057e-15   2.6714742e-16
   1.1800000e+02   1.4588478e-05   8.3374803e-08   1.2373230e-08   1.1208669e-10   1.0361146e-11   1.3050845e-13   8.5712687e-15   1.2316537e-16
   1.1900000e+02   1.4558653e-05   3.0074387e-08   1.2557037e-08   5.0607707e-11   1.0782389e-11   6.4906414e-14   9.2269942e-15   1.0061396e-16
   1.2000000e+02   1.4056549e-05   1.4410911e-07   1.1120184e-08   2.0671490e-10   8.1149358e-12   2.3881591e-13   5.2822330e-15   2.7061686e-16
   1.2100000e+02   1.3032189e-05   2.5005077e-07   8.0439605e-09   3.2120342e-10   2.7968652e-12   3.1464241e-13   1.6601304e-15   2.6714742e-16
   1.2200000e+02   1.1434633e-05   3.3737939e-07   3.5463200e-09   3.5923404e-10   3.7014454e-12   2.4145269e-13   7.7542139e-15   6.5919492e-17
   1.2300000e+02   9.2120122e-06   3.9359022e-07   1.8384414e-09   2.9519226e-10   8.9589326e-12   3.2215550e-14   8.5573909e-15   1.9081958e-16
   1.2400000e+02   6.3115728e-06   4.0404845e-07   7.1681511e-09   1.2593005e-10   1.0150294e-11   2.0836805e-13   2.2672836e-15   2.5673907e-16
   1.2500000e+02   2.6797068e-06   3.5184215e-07   1.0988600e-08   1.1082546e-10   5.3295007e-12   2.9766641e-13   6.6543993e-15   3.4694470e-18
   1.2600000e+02   1.7380128e-06   2.1763344e-07   1.1215976e-08   3.1181949e-10   4.1928544e-12   8.3129684e-14   7.3430845e-15   2.8275993e-16
   1.2700000e+02   6.9967994e-06   2.0491804e-08   5.0050935e-09   2.7617110e-10   9.9215740e-12   2.7295180e-13   5.5077470e-15   1.9081958e-17
   1.2800000e+02   1.3152578e-05   3.8717328e-07   1.1397245e-08   3.3550142e-10   9.8761919e-12   2.9070843e-13   8.5834118e-15   2.8709674e-16
   1.2900000e+02   9.8432080e-06   1.8394659e-07   1.6285422e-09   6.9465293e-11   5.2473286e-12   2.2958718e-13   8.1341184e-15   2.5847380e-16
   1.3000000e+02   6.8352921e-06   2.0016711e-08   4.8896681e-09   2.6979996e-10   9.6926625e-12   2.6663827e-13   5.3715712e-15   5.9847960e-17
   1.3100000e+02   4.1124558e-06   1.0915394e-07   8.8133337e-09   3.2928322e-10   8.1994186e-12   1.0900308e-13   1.8682972e-15   1.7607443e-16
   1.3200000e+02   1.6589712e-06   2.0774284e-07   1.0706205e-08   2.9764633e-10   4.0022543e-12   7.9363599e-14   7.0256301e-15   2.4286129e-16
   1.3300000e+02   5.4026712e-07   2.7958883e-07   1.1049466e-08   2.1290348e-10   8.0439821e-13   2.1762800e-13   8.2919782e-15   1.5352303e-16
   1.3400000e+02   2.4997658e-06   3.2821245e-07   1.0250582e-08   1.0338149e-10   4.9715891e-12   2.7766504e-13   6.2233205e-15   6.0715322e-18
   1.3500000e+02   4.2334544e-06   3.5683527e-07   8.6514182e-09   1.0521467e-11   7.8601639e-12   2.6225463e-13   2.2690183e-15   1.5439039e-16
   1.3600000e+02   5.7547070e-06   3.6839830e-07   6.5356713e-09   1.1481948e-10   9.2547168e-12   1.8995656e-13   2.0582494e-15   2.3939184e-16
   1.3700000e+02   7.0763622e-06   3.6557934e-07   4.1356737e-09   2.0063836e-10   9.2189303e-12   8.5052625e-14   5.5866770e-15   2.4546337e-16
   1.3800000e+02   8.2107425e-06   3.5080957e-07   1.6386020e-09   2.6310716e-10   7.9851585e-12   2.8753042e-14   7.6319159e-15   1.8127860e-16
   1.3900000e+02   9.1696733e-06   3.2628927e-07   8.0786179e-10   3.0041990e-10   5.8721422e-12   1.3187455e-13   7.9753912e-15   7.4593109e-17
   1.4000000e+02   9.9645001e-06   2.9400269e-07   3.0903822e-09   3.1304772e-10   3.2255483e-12   2.1045232e-13   6.7714931e-15   4.3368087e-17
   1.4100000e+02   1.0606106e-05   2.5573222e-07   5.1252966e-09   3.0308341e-10   3.7685653e-13   2.5665494e-13   4.4174733e-15   1.4831886e-16
   1.4200000e+02   1.1104927e-05   2.1307186e-07   6.8543836e-09   2.7370220e-10   2.3832585e-12   2.6815269e-13   1.4311469e-15   2.1684043e-16
   1.4300000e+02   1.1470969e-05   1.6743991e-07   8.2410413e-09   2.2872382e-10   4.8202544e-12   2.4712350e-13   1.6583956e-15   2.4199392e-16
   1.4400000e+02   1.1713822e-05   1.2009116e-07   9.2668452e-09   1.7226282e-10   6.7624769e-12   1.9904998e-13   4.3862483e-15   2.2204460e-16
   1.4500000e+02   1.1842676e-05   7.2128263e-08   9.9284590e-09   1.0845494e-10   8.1015732e-12   1.3148510e-13   6.4072012e-15   1.6740082e-16
   1.4600000e+02   1.1866329e-05   2.4512743e-08   1.0234871e-08   4.1248870e-11   8.7884257e-12   5.2930750e-14   7.5122200e-15   8.8470897e-17
   1.4700000e+02   1.1793210e-05   2.1924747e-08   1.0204931e-08   2.5746303e-11   8.8260944e-12   2.8139817e-14   7.6353854e-15   0.0000000e+00
   1.4800000e+02   1.1631382e-05   6.6474596e-08   9.8651668e-09   8.9366543e-11   8.2609614e-12   1.0403223e-13   6.8348105e-15   8.1532003e-17
   1.4900000e+02   1.1388561e-05   1.0853895e-07   9.2478570e-09   1.4695897e-10   7.1730530e-12   1.6837573e-13   5.2666205e-15   1.4831886e-16
   1.5000000e+02   1.1072122e-05   1.4762291e-07   8.3893383e-09   1.9641544e-10   5.6662305e-12   2.1645793e-13   3.1597988e-15   1.8908486e-16
   1.5100000e+02   1.0689116e-05   1.8332619e-07   7.3285322e-09   2.3617958e-10   3.8588126e-12   2.4536536e-13   7.7281931e-16   2.0209528e-16
   1.5200000e+02   1.0246275e-05   2.1533520e-07   6.1056697e-09   2.6523278e-10   1.8750166e-12   2.5397739e-13   1.6289053e-15   1.8735014e-16
   1.5300000e+02   9.7500296e-06   2.4341562e-07   4.7611988e-09   2.8306361e-10   1.6252624e-13   2.4281879e-13   3.8042486e-15   1.4658413e-16
   1.5400000e+02   9.2065099e-06   2.6740526e-07   3.3348586e-09   2.8962491e-10   2.1390251e-12   2.1382635e-13   5.5537172e-15   8.9338259e-17
   1.5500000e+02   8.6215622e-06   2.8720742e-07   1.8649056e-09   2.8528198e-10   3.9524902e-12   1.7005321e-13   6.7359313e-15   2.2551405e-17
   1.5600000e+02   8.0007548e-06   3.0278453e-07   3.8747793e-10   2.7075495e-10   5.5173938e-12   1.1534003e-13   7.2728282e-15   4.4235449e-17
   1.5700000e+02   7.3493882e-06   3.1415220e-07   1.0639144e-09   2.4705794e-10   6.7670817e-12   5.3978523e-14   7.1444586e-15   1.0581813e-16
   1.5800000e+02   6.6725028e-06   3.2137359e-07   2.4587871e-09   2.1543713e-10   7.6550277e-12   9.6147049e-15   6.3976602e-15   1.5092094e-16
   1.5900000e+02   5.9748873e-06   3.2455406e-07   3.7699765e-09   1.7730962e-10   8.1550660e-12   7.1181776e-14   5.1209037e-15   1.7954388e-16
   1.6000000e+02   5.2610867e-06   3.2383618e-07   4.9738431e-09   1.3420453e-10   8.2607029e-12   1.2688114e-13   3.4451608e-15   1.8735014e-16
   1.6100000e+02   4.5354098e-06   3.1939503e-07   6.0503946e-09   8.7707571e-11   7.9836953e-12   1.7347755e-13   1.5248219e-15   1.7260499e-16
   1.6200000e+02   3.8019365e-06   3.1143372e-07   6.9833354e-09   3.9409957e-11   7.3520270e-12   2.0848167e-13   4.7704896e-16   1.3964524e-16
   1.6300000e+02   3.0645246e-06   3.0017925e-07   7.7600535e-09   9.1375700e-12   6.4074371e-12   2.3024291e-13   2.4017247e-15   9.3675068e-17
   1.6400000e+02   2.3268171e-06   2.8587861e-07   8.3715513e-09   5.6465173e-11   5.2026369e-12   2.3797284e-13   4.1017537e-15   3.6429193e-17
   1.6500000e+02   1.5922480e-06   2.6879507e-07   8.8123280e-09   1.0121847e-10   3.7983757e-12   2.3173130e-13   5.4565727e-15   2.4286129e-17
   1.6600000e+02   8.6404926e-07   2.4920479e-07   9.0802218e-09   1.4218707e-10   2.2604488e-12   2.1235964e-13   6.3794456e-15   8.3266727e-17
   1.6700000e+02   1.4525643e-07   2.2739360e-07   9.1762157e-09   1.7832709e-10   6.5677672e-13   1.8138616e-13   6.8148612e-15   1.3357371e-16
   1.6800000e+02   5.6128535e-07   2.0365401e-07   9.1042160e-09   2.0877772e-10   9.4535924e-13   1.4090031e-13   6.7472070e-15   1.7433971e-16
   1.6900000e+02   1.2529158e-06   1.7828244e-07   8.8708064e-09   2.3287209e-10   2.4818368e-12   9.3405318e-14   6.1999017e-15   1.9775848e-16
   1.7000000e+02   1.9271538e-06   1.5157661e-07   8.4849846e-09   2.5014275e-10   3.8939225e-12   4.1670660e-14   5.2215177e-15   2.0383001e-16
   1.7100000e+02   2.5816927e-06   1.2383320e-07   7.9578847e-09   2.6032203e-10   5.1301428e-12   1.1433562e-14   3.8961889e-15   1.9342167e-16
   1.7200000e+02   3.2143946e-06   9.5345569e-08   7.3024907e-09   2.6333785e-10   6.1477776e-12   6.3080617e-14   2.3227947e-15   1.6653345e-16
   1.7300000e+02   3.8232860e-06   6.6401803e-08   6.5333450e-09   2.5930523e-10   6.9139529e-12   1.1062592e-13   6.1582683e-16   1.2663481e-16
   1.7400000e+02   4.4065525e-06   3.7282789e-08   5.6662549e-09   2.4851425e-10   7.4063360e-12   1.5173540e-13   1.1084883e-15   7.5460471e-17
   1.7500000e+02   4.9625351e-06   8.2605393e-09   4.7180004e-09   2.3141473e-10   7.6134290e-12   1.8447830e-13   2.7321895e-15   1.9949320e-17
   1.7600000e+02   5.4897250e-06   2.0403361e-08   3.7060479e-09   2.0859834e-10   7.5344817e-12   2.0740614e-13   4.1520606e-15   3.6429193e-17
   1.7700000e+02   5.9867596e-06   4.8459151e-08   2.6482696e-09   1.8077854e-10   7.1790638e-12   2.1960211e-13   5.2813656e-15   9.0205621e-17
   1.7800000e+02   6.4524186e-06   7.5670150e-08   1.5626738e-09   1.4876891e-10   6.5663065e-12   2.2070106e-13   6.0498481e-15   1.3530843e-16
   1.7900000e+02   6.8856198e-06   1.0181387e-07   4.6714681e-10   1.1346050e-10   5.7238832e-12   2.1089033e-13   6.4193442e-15   1.6913554e-16
   1.8000000e+02   7.2854153e-06   1.2668302e-07   6.2079157e-10   7.5798447e-11   4.6867527e-12   1.9087249e-13   6.3733741e-15   1.8995222e-16
   1.8100000e+02   7.6509880e-06   1.5008633e-07   1.6842167e-09   3.6758582e-11   3.4957297e-12   1.6182108e-13   5.9214786e-15   1.9515639e-16
   1.8200000e+02   7.9816475e-06   1.7184931e-07   2.7070111e-09   2.6756722e-12   2.1959171e-12   1.2531382e-13   5.1009544e-15   1.8561541e-16
   1.8300000e+02   8.2768272e-06   1.9181486e-07   3.6740579e-09   4.1535660e-11   8.3507767e-13   8.3235502e-14   3.9716494e-15   1.6132928e-16
   1.8400000e+02   8.5360808e-06   2.0984378e-07   4.5714160e-09   7.8888715e-11   5.3803056e-13   3.7695541e-14   2.6064220e-15   1.2490009e-16
   1.8500000e+02   8.7590786e-06   2.2581517e-07   5.3864735e-09   1.1385792e-10   1.8752933e-12   9.0830121e-15   1.0954779e-15   8.0664642e-17
   1.8600000e+02   8.9456051e-06   2.3962670e-07   6.1080823e-09   1.4564009e-10   3.1307986e-12   5.4863232e-14   4.6577325e-16   3.1225023e-17
   1.8700000e+02   9.0955553e-06   2.5119481e-07   6.7266704e-09   1.7352172e-10   4.2622910e-12   9.7498398e-14   1.9784521e-15   2.0816682e-17
   1.8800000e+02   9.2089322e-06   2.6045481e-07   7.2343328e-09   1.9689269e-10   5.2324716e-12   1.3502394e-13   3.3523531e-15   6.9388939e-17
   1.8900000e+02   9.2858436e-06   2.6736088e-07   7.6249013e-09   2.1525747e-10   6.0101091e-12   1.6574676e-13   4.5033421e-15   1.1188966e-16
   1.9000000e+02   9.3264997e-06   2.7188596e-07   7.8939918e-09   2.2824386e-10   6.5709408e-12   1.8831464e-13   5.3654997e-15   1.4398205e-16
   1.9100000e+02   9.3312099e-06   2.7402159e-07   8.0390311e-09   2.3560896e-10   6.8983447e-12   2.0176655e-13   5.8885188e-15   1.6566609e-16
   1.9200000e+02   9.3003811e-06   2.7377766e-07   8.0592618e-09   2.3724252e-10   6.9837599e-12   2.0558121e-13   6.0429092e-15   1.7433971e-16
   1.9300000e+02   9.2345140e-06   2.7118202e-07   7.9557264e-09   2.3316747e-10   6.8268585e-12   1.9967968e-13   5.8252014e-15   1.6826818e-16
   1.9400000e+02   9.1342017e-06   2.6628012e-07   7.7312317e-09   2.2353790e-10   6.4354572e-12   1.8443840e-13   5.2510080e-15   1.5005358e-16
   1.9500000e+02   9.0001269e-06   2.5913448e-07   7.3902929e-09   2.0863432e-10   5.8251815e-12   1.6065795e-13   4.3593601e-15   1.2056328e-16
   1.9600000e+02   8.8330595e-06   2.4982412e-07   6.9390591e-09   1.8885646e-10   5.0188994e-12   1.2952747e-13   3.2075037e-15   8.2399365e-17
   1.9700000e+02   8.6338546e-06   2.3844395e-07   6.3852214e-09   1.6471376e-10   4.0459277e-12   9.2566579e-14   1.8691645e-15   3.8163916e-17
   1.9800000e+02   8.4034502e-06   2.2510404e-07   5.7379030e-09   1.3681370e-10   2.9410493e-12   5.1557716e-14   4.2847670e-16   7.8062556e-18
   1.9900000e+02   8.1428655e-06   2.0992888e-07   5.0075341e-09   1.0584814e-10   1.7433589e-12   8.4663179e-15   1.0278237e-15   5.2041704e-17
   2.0000000e+02   7.8531983e-06   1.9305651e-07   4.2057122e-09   7.2577971e-11   4.9498426e-13   3.4656306e-14   2.4060615e-15   9.1072982e-17
   2.0100000e+02   7.5356233e-06   1.7463766e-07   3.3450482e-09   3.7816426e-11   7.6029981e-13   7.5757109e-14   3.6229700e-15   1.2143064e-16
   2.0200000e+02   7.1913903e-06   1.5483480e-07   2.4390014e-09   2.4111503e-12   1.9785050e-12   1.1288106e-13   4.6022214e-15   1.4224733e-16
   2.0300000e+02   6.8218222e-06   1.3382111e-07   1.5017026e-09   3.2774486e-11   3.1168878e-12   1.4425960e-13   5.2822330e-15   1.4918622e-16
   2.0400000e+02   6.4283135e-06   1.1177946e-07   5.4776973e-10   6.6880569e-11   4.1353769e-12   1.6839221e-13   5.6231061e-15   1.4484941e-16
   2.0500000e+02   6.0123280e-06   8.8901236e-08   4.0788598e-10   9.9069975e-11   4.9979335e-12   1.8411921e-13   5.6014221e-15   1.2750218e-16
   2.0600000e+02   5.5753976e-06   6.5385247e-08   1.3502583e-09   1.2854749e-10   5.6738060e-12   1.9068080e-13   5.2206503e-15   9.8011876e-17
   2.0700000e+02   5.1191205e-06   4.1436463e-08   2.2644489e-09   1.5457835e-10   6.1386269e-12   1.8775519e-13   4.5042095e-15   6.2450045e-17
   2.0800000e+02   4.6451596e-06   1.7264776e-08   3.1358731e-09   1.7650592e-10   6.3753378e-12   1.7547942e-13   3.4972025e-15   2.0816682e-17
   2.0900000e+02   4.1552408e-06   6.9163115e-09   3.9504652e-09   1.9376797e-10   6.3748867e-12   1.5445197e-13   2.2681509e-15   2.3418767e-17
   2.1000000e+02   3.6511520e-06   3.0891033e-08   4.6948834e-09   2.0591149e-10   6.1366840e-12   1.2571194e-13   8.9338259e-16   6.4184769e-17
   2.1100000e+02   3.1347410e-06   5.4442752e-08   5.3567104e-09   2.1260543e-10   5.6687910e-12   9.0693945e-14   5.3256011e-16   9.9746600e-17
   2.1200000e+02   2.6079144e-06   7.7355397e-08   5.9246494e-09   2.1365122e-10   4.9878244e-12   5.1171740e-14   1.9142674e-15   1.2750218e-16
   2.1300000e+02   2.0726363e-06   9.9414932e-08   6.3887120e-09   2.0899073e-10   4.1185692e-12   9.1766872e-15   3.1597988e-15   1.4311469e-16
   2.1400000e+02   1.5309267e-06   1.2041087e-07   6.7403967e-09   1.9871138e-10   3.0933069e-12   3.3103728e-14   4.1806836e-15   1.4658413e-16
   2.1500000e+02   9.8486061e-07   1.4013783e-07   6.9728555e-09   1.8304820e-10   1.9508405e-12   7.3419569e-14   4.9075327e-15   1.3617579e-16
   2.1600000e+02   4.3656621e-07   1.5839710e-07   7.0810468e-09   1.6238263e-10   7.3527989e-13   1.0958422e-13   5.2822330e-15   1.1275703e-16
   2.1700000e+02   1.1177588e-07   1.7499830e-07   7.0618711e-09   1.3723791e-10   5.0544638e-13   1.3958452e-13   5.2778962e-15   7.8062556e-17
   2.1800000e+02   6.5793406e-07   1.8976098e-07   6.9142893e-09   1.0827096e-10   1.7212620e-12   1.6169531e-13   4.8901855e-15   3.6429193e-17
   2.1900000e+02   1.1996268e-06   2.0251637e-07   6.6394183e-09   7.6260610e-11   2.8617941e-12   1.7458257e-13   4.1407849e-15   8.6736174e-18
   2.2000000e+02   1.7345239e-06   2.1310905e-07   6.2406053e-09   4.2092389e-11   3.8783352e-12   1.7738675e-13   3.0834710e-15   5.4643789e-17
   2.2100000e+02   2.2602474e-06   2.2139873e-07   5.7234741e-09   6.7396939e-12   4.7258569e-12   1.6980341e-13   1.7945714e-15   9.5409791e-17
   2.2200000e+02   2.7743729e-06   2.2726201e-07   5.0959445e-09   2.8758354e-11   5.3650044e-12   1.5212137e-13   3.6776138e-16   1.2750218e-16
   2.2300000e+02   3.2744303e-06   2.3059419e-07   4.3682206e-09   6.3322203e-11   5.7640264e-12   1.2523229e-13   1.0859369e-15   1.4658413e-16
   2.2400000e+02   3.7579052e-06   2.3131115e-07   3.5527451e-09   9.5860042e-11   5.9005171e-12   9.0616750e-14   2.4494295e-15   1.5092094e-16
   2.2500000e+02   4.2222394e-06   2.2935114e-07   2.6641182e-09   1.2529843e-10   5.7629318e-12   5.0288766e-14   3.6116943e-15   1.4051260e-16
   2.2600000e+02   4.6648325e-06   2.2467674e-07   1.7189781e-09   1.5061495e-10   5.3517659e-12   6.7081757e-15   4.4695150e-15   1.1622647e-16
   2.2700000e+02   5.0830422e-06   2.1727672e-07   7.3583967e-10   1.7087227e-10   4.6803394e-12   3.7345994e-14   4.9413598e-15   7.8062556e-17
   2.2800000e+02   5.4741854e-06   2.0716803e-07   2.6511039e-10   1.8525299e-10   3.7750844e-12   7.8929051e-14   4.9786564e-15   3.1225023e-17
   2.2900000e+02   5.8355396e-06   1.9439773e-07   1.2622648e-09   1.9309439e-10   2.6752931e-12   1.1511191e-13   4.5649248e-15   1.9081958e-17
   2.3000000e+02   6.1643430e-06   1.7904499e-07   2.2328964e-09   1.9392239e-10   1.4322458e-12   1.4318147e-13   3.7253187e-15   6.5919492e-17
   2.3100000e+02   6.4577956e-06   1.6122309e-07   3.1535110e-09   1.8748334e-10   1.0767776e-13   1.6083922e-13   2.5266247e-15   1.0668549e-16
   2.3200000e+02   6.7130605e-06   1.4108147e-07   4.0002548e-09   1.7377288e-10   1.2284279e-12   1.6641029e-13   1.0746612e-15   1.3357371e-16
   2.3300000e+02   6.9272641e-06   1.1880778e-07   4.7493794e-09   1.5306031e-10   2.5007444e-12   1.5902470e-13   4.9439619e-16   1.4311469e-16
   2.3400000e+02   7.0974969e-06   9.4629931e-08   5.3777673e-09   1.2590711e-10   3.6321675e-12   1.3876747e-13   2.0209528e-15   1.3357371e-16
   2.3500000e+02   7.2208147e-06   6.8818214e-08   5.8635204e-09   9.3178089e-11   4.5479905e-12   1.0677050e-13   3.3367406e-15   1.0581813e-16
   2.3600000e+02   7.2942391e-06   4.1687401e-08   6.1866149e-09   5.6043343e-11   5.1805730e-12   6.5254226e-14   4.2856343e-15   6.1582683e-17
   2.3700000e+02   7.3147580e-06   1.3598882e-08   6.3296251e-09   1.5969220e-11   5.4743848e-12   1.7469533e-14   4.7375298e-15   7.8062556e-18
   2.3800000e+02   7.2793267e-06   1.5037194e-08   6.2785185e-09   2.5303854e-11   5.3911944e-12   3.2453207e-14   4.6134971e-15   5.0306981e-17
   2.3900000e+02   7.1848684e-06   4.3759740e-08   6.0235265e-09   6.5798864e-11   4.9151586e-12   7.9752177e-14   3.8944542e-15   1.0061396e-16
   2.4000000e+02   7.0282747e-06   7.2054555e-08   5.5600919e-09   1.0335745e-10   4.0574679e-12   1.1940796e-13   2.6411165e-15   1.3530843e-16
   2.4100000e+02   6.8064065e-06   9.9352122e-08   4.8898979e-09   1.3571546e-10   2.8601375e-12   1.4661015e-13   9.9312919e-16   1.4745150e-16
   2.4200000e+02   6.5160947e-06   1.2502538e-07   4.0219803e-09   1.6060171e-10   1.3984326e-12   1.5732120e-13   8.3006518e-16   1.3357371e-16
   2.4300000e+02   6.1541406e-06   1.4838752e-07   2.9739256e-09   1.7586274e-10   2.1867317e-13   1.4889739e-13   2.5543803e-15   9.3675068e-17
   2.4400000e+02   5.7173164e-06   1.6868969e-07   1.7731600e-09   1.7961702e-10   1.8507227e-12   1.2072635e-13   3.8771070e-15   3.2959746e-17
   2.4500000e+02   5.2023661e-06   1.8511878e-07   4.5833015e-10   1.7044175e-10   3.3315338e-12   7.4794337e-14   4.5198220e-15   3.4694470e-17
   2.4600000e+02   4.6060061e-06   1.9679511e-07   9.1922071e-10   1.4759613e-10   4.4794663e-12   1.6107775e-14   4.2786955e-15   9.5409791e-17
   2.4700000e+02   3.9249254e-06   2.0277015e-07   2.2938773e-09   1.1128469e-10   5.1133169e-12   4.7194020e-14   3.1008182e-15   1.3183898e-16
   2.4800000e+02   3.1557864e-06   2.0202423e-07   3.5840755e-09   6.2965026e-11   5.0751469e-12   1.0418402e-13   1.1336418e-15   1.2836954e-16
   2.4900000e+02   2.2952255e-06   1.9346419e-07   4.6905212e-09   5.7040110e-12   4.2615122e-12   1.4219528e-13   1.2229801e-15   8.0664642e-17
   2.5000000e+02   1.3398534e-06   1.7592107e-07   5.4943001e-09   5.5412728e-11   2.6647504e-12   1.4883320e-13   3.3271996e-15   1.7347235e-18
   2.5100000e+02   2.8625572e-07   1.4814779e-07   5.8548784e-09   1.1281344e-10   4.2621809e-13   1.1531574e-13   4.3853809e-15   9.0205621e-17
   2.5200000e+02   8.6900641e-07   1.0881672e-07   5.6079879e-09   1.5590974e-10   2.0964272e-12   4.1564842e-14   3.6715422e-15   1.4137996e-16
   2.5300000e+02   2.1293960e-06   5.6517400e-08   4.5633944e-09   1.7049783e-10   4.2455432e-12   5.6449637e-14   9.6103681e-16   1.1015494e-16
   2.5400000e+02   3.4983997e-06   1.0245902e-08   2.5025467e-09   1.3808555e-10   4.9607870e-12   1.3647590e-13   2.7538735e-15   9.5409791e-18
   2.5500000e+02   4.9795273e-06   9.3056549e-08   8.2389887e-10   3.5139668e-11   2.6544791e-12   1.1614321e-13   4.1208356e-15   1.1796120e-16
   2.5600000e+02   6.5762890e-06   1.9358664e-07   5.6986223e-09   1.6775071e-10   4.9380959e-12   1.4535421e-13   4.2917059e-15   1.4354837e-16
   2.5700000e+02   5.7295809e-06   1.4017478e-07   3.0308517e-09   5.1416720e-11   3.0652174e-13   2.7075998e-14   1.8062808e-15   7.6761514e-17
   2.5800000e+02   4.9216040e-06   9.1973293e-08   8.1427111e-10   3.4732646e-11   2.6236643e-12   1.1479359e-13   4.0670592e-15   1.2923690e-16
   2.5900000e+02   4.1513036e-06   4.8680922e-08   9.9679920e-10   9.5433257e-11   4.2342336e-12   1.4349502e-13   3.9985376e-15   9.6277153e-17
   2.6000000e+02   3.4176460e-06   1.0008355e-08   2.4448341e-09   1.3489998e-10   4.8463312e-12   1.3331914e-13   2.6857856e-15   2.9923980e-17
   2.6100000e+02   2.7196184e-06   2.4322120e-08   3.5692703e-09   1.5686971e-10   4.7277841e-12   9.9767417e-14   8.7733640e-16   3.6862874e-17
   2.6200000e+02   2.0562279e-06   5.4576969e-08   4.4066668e-09   1.6464161e-10   4.0997093e-12   5.4501542e-14   9.3414859e-16   8.8037216e-17
   2.6300000e+02   1.4265015e-06   8.1011744e-08   4.9908583e-09   1.6111474e-10   3.1424837e-12   6.0325009e-15   2.4489959e-15   1.1666015e-16
   2.6400000e+02   8.2948561e-07   1.0387142e-07   5.3531023e-09   1.4882317e-10   2.0011271e-12   3.9681800e-14   3.5128150e-15   1.2143064e-16
   2.6500000e+02   2.6424585e-07   1.2339072e-07   5.5222203e-09   1.2996877e-10   7.9013228e-13   7.8729558e-14   4.0722634e-15   1.0668549e-16
   2.6600000e+02   2.7013356e-07   1.3979442e-07   5.5247328e-09   1.0645174e-10   4.0219911e-13   1.0881400e-13   4.1459891e-15   7.6761514e-17
   2.6700000e+02   7.7455002e-07   1.5329765e-07   5.3849891e-09   7.9899025e-11   1.5098829e-12   1.2888518e-13   3.7964423e-15   3.8597597e-17
   2.6800000e+02   1.2498829e-06   1.6410622e-07   5.1252910e-09   5.1690747e-11   2.4857946e-12   1.3883252e-13   3.1116602e-15   3.0357661e-18
   2.6900000e+02   1.6969939e-06   1.7241689e-07   4.7660118e-09   2.2984731e-11   3.2986092e-12   1.3923021e-13   2.1909558e-15   4.3368087e-17
   2.7000000e+02   2.1167272e-06   1.7841764e-07   4.3257091e-09   5.2607337e-12   3.9300820e-12   1.3112731e-13   1.1345092e-15   7.7195195e-17
   2.7100000e+02   2.5099102e-06   1.8228796e-07   3.8212343e-09   3.2265831e-11   4.3726541e-12   1.1587172e-13   3.3827108e-17   1.0364973e-16
   2.7200000e+02   2.8773535e-06   1.8419915e-07   3.2678357e-09   5.7409741e-11   4.6273584e-12   9.4978279e-14   1.0291247e-15   1.1969592e-16
   2.7300000e+02   3.2198511e-06   1.8431451e-07   2.6792579e-09   8.0212648e-11   4.7019797e-12   7.0016475e-14   1.9884268e-15   1.2620113e-16
   2.7400000e+02   3.5381811e-06   1.8278967e-07   2.0678368e-09   1.0031918e-10   4.6094652e-12   4.2526312e-14   2.7933385e-15   1.2273169e-16
   2.7500000e+02   3.8331056e-06   1.7977278e-07   1.4445895e-09   1.1748315e-10   4.3665501e-12   1.3957585e-14   3.4091653e-15   1.1015494e-16
   2.7600000e+02   4.1053713e-06   1.7540479e-07   8.1930101e-10   1.3155358e-10   3.9925793e-12   1.4376521e-14   3.8159580e-15   9.0639302e-17
   2.7700000e+02   4.3557095e-06   1.6981966e-07   2.0060634e-10   1.4246184e-10   3.5085108e-12   4.1329353e-14   4.0067775e-15   6.5919492e-17
   2.7800000e+02   4.5848367e-06   1.6314464e-07   4.0393089e-10   1.5020995e-10   2.9360711e-12   6.5937273e-14   3.9876956e-15   3.7296555e-17
   2.7900000e+02   4.7934544e-06   1.5550040e-07   9.8774381e-10   1.5485989e-10   2.2970592e-12   8.7429630e-14   3.7730236e-15   7.3725748e-18
   2.8000000e+02   4.9822500e-06   1.4700134e-07   1.5451911e-09   1.5652386e-10   1.6127742e-12   1.0522616e-13   3.3857465e-15   2.1684043e-17
   2.8100000e+02   5.1518965e-06   1.3775578e-07   2.0714893e-09   1.5535545e-10   9.0355674e-13   1.1893264e-13   2.8536201e-15   4.9439619e-17
   2.8200000e+02   5.3030528e-06   1.2786611e-07   2.5626483e-09   1.5154171e-10   1.8842827e-13   1.2832747e-13   2.2087367e-15   7.4159429e-17
   2.8300000e+02   5.4363645e-06   1.1742908e-07   3.0154104e-09   1.4529590e-10   5.1518121e-13   1.3334906e-13   1.4849233e-15   9.3675068e-17
   2.8400000e+02   5.5524633e-06   1.0653593e-07   3.4271918e-09   1.3685110e-10   1.1916293e-12   1.3407634e-13   7.1557343e-16   1.0842022e-16
   2.8500000e+02   5.6519681e-06   9.5272607e-08   3.7960279e-09   1.2645443e-10   1.8271894e-12   1.3071185e-13   6.5919492e-17   1.1752752e-16
   2.8600000e+02   5.7354844e-06   8.3719957e-08   4.1205206e-09   1.1436191e-10   2.4101272e-12   1.2356175e-13   8.2919782e-16   1.2099696e-16
   2.8700000e+02   5.8036053e-06   7.1953893e-08   4.3997891e-09   1.0083396e-10   2.9307190e-12   1.1301463e-13   1.5465060e-15   1.1882856e-16
   2.8800000e+02   5.8569112e-06   6.0045578e-08   4.6334226e-09   8.6131410e-11   3.3812384e-12   9.9524989e-14   2.1931242e-15   1.1102230e-16
   2.8900000e+02   5.8959700e-06   4.8061598e-08   4.8214363e-09   7.0512013e-11   3.7559010e-12   8.3591120e-14   2.7512714e-15   9.9746600e-17
   2.9000000e+02   5.9213378e-06   3.6064132e-08   4.9642295e-09   5.4227471e-11   4.0507866e-12   6.5742550e-14   3.2036006e-15   8.3700408e-17
   2.9100000e+02   5.9335586e-06   2.4111108e-08   5.0625457e-09   3.7520854e-11   4.2637322e-12   4.6520513e-14   3.5410043e-15   6.5052130e-17
   2.9200000e+02   5.9331647e-06   1.2256372e-08   5.1174354e-09   2.0624435e-11   4.3942129e-12   2.6465375e-14   3.7561100e-15   4.4235449e-17
   2.9300000e+02   5.9206770e-06   5.4983413e-10   5.1302215e-09   3.7578946e-12   4.4432062e-12   6.1014561e-15   3.8480504e-15   2.2551405e-17
   2.9400000e+02   5.8966051e-06   1.0962373e-08   5.1024654e-09   1.2873151e-11   4.4130472e-12   1.4069908e-14   3.8176927e-15   0.0000000e+00
   2.9500000e+02   5.8614473e-06   2.2237753e-08   5.0359367e-09   2.9078306e-11   4.3072742e-12   3.3583379e-14   3.6711086e-15   2.1250363e-17
   2.9600000e+02   5.8156912e-06   3.3237298e-08   4.9325834e-09   4.4683271e-11   4.1304807e-12   5.2016117e-14   3.4174052e-15   4.0766002e-17
   2.9700000e+02   5.7598135e-06   4.3925352e-08   4.7945055e-09   5.9530480e-11   3.8881541e-12   6.8991687e-14   3.0665574e-15   5.8980598e-17
   2.9800000e+02   5.6942803e-06   5.4269475e-08   4.6239285e-09   7.3479487e-11   3.5865265e-12   8.4187865e-14   2.6333102e-15   7.4159429e-17
   2.9900000e+02   5.6195476e-06   6.4240310e-08   4.4231804e-09   8.6407167e-11   3.2324230e-12   9.7337069e-14   2.1324088e-15   8.6302493e-17
   3.0000000e+02   5.5360609e-06   7.3811455e-08   4.1946691e-09   9.8207718e-11   2.8331153e-12   1.0822896e-13   1.5798994e-15   9.4542429e-17
   3.0100000e+02   5.4442557e-06   8.2959337e-08   3.9408619e-09   1.0879251e-10   2.3961887e-12   1.1670959e-13   9.9226183e-16   9.9746600e-17
   3.0200000e+02   5.3445578e-06   9.1663093e-08   3.6642661e-09   1.1808979e-10   1.9294063e-12   1.2268268e-13   3.8640965e-16   1.0104764e-16
   3.0300000e+02   5.2373830e-06   9.9904448e-08   3.3674117e-09   1.2604422e-10   1.4405903e-12   1.2610659e-13   2.2074356e-16   9.8879238e-17
   3.0400000e+02   5.1231377e-06   1.0766760e-07   3.0528349e-09   1.3261639e-10   9.3750832e-13   1.2698870e-13   8.1445267e-16   9.3675068e-17
   3.0500000e+02   5.0022191e-06   1.1493912e-07   2.7230626e-09   1.3778212e-10   4.2777067e-13   1.2538928e-13   1.3791052e-15   8.4567769e-17
   3.0600000e+02   4.8750148e-06   1.2170781e-07   2.3805994e-09   1.4153180e-10   8.1263121e-14   1.2140939e-13   1.9021243e-15   7.3292067e-17
   3.0700000e+02   4.7419035e-06   1.2796465e-07   2.0279143e-09   1.4386957e-10   5.8256438e-13   1.1519171e-13   2.3709333e-15   5.9847960e-17
   3.0800000e+02   4.6032550e-06   1.3370263e-07   1.6674293e-09   1.4481245e-10   1.0695125e-12   1.0691318e-13   2.7768586e-15   4.4669130e-17
   3.0900000e+02   4.4594301e-06   1.3891672e-07   1.3015094e-09   1.4438954e-10   1.5359515e-12   9.6781090e-14   3.1112266e-15   2.8622937e-17
   3.1000000e+02   4.3107811e-06   1.4360371e-07   9.3245278e-10   1.4264099e-10   1.9762451e-12   8.5026604e-14   3.3679656e-15   1.1275703e-17
   3.1100000e+02   4.1576517e-06   1.4776215e-07   5.6248246e-10   1.3961713e-10   2.3853207e-12   7.1901252e-14   3.5436064e-15   5.6378513e-18
   3.1200000e+02   4.0003774e-06   1.5139226e-07   1.9373896e-10   1.3537747e-10   2.7586969e-12   5.7670015e-14   3.6364141e-15   2.2117724e-17
   3.1300000e+02   3.8392852e-06   1.5449582e-07   1.7172639e-10   1.2998976e-10   3.0925132e-12   4.2606977e-14   3.6450877e-15   3.7730236e-17
   3.1400000e+02   3.6746941e-06   1.5707610e-07   5.3195722e-10   1.2352897e-10   3.3835408e-12   2.6989262e-14   3.5722293e-15   5.2909066e-17
   3.1500000e+02   3.5069151e-06   1.5913776e-07   8.8509706e-10   1.1607637e-10   3.6291907e-12   1.1093990e-14   3.4221757e-15   6.5052130e-17
   3.1600000e+02   3.3362514e-06   1.6068679e-07   1.2293936e-09   1.0771857e-10   3.8275138e-12   4.8073524e-15   3.1988301e-15   7.5460471e-17
   3.1700000e+02   3.1629983e-06   1.6173042e-07   1.5632020e-09   9.8546549e-11   3.9771944e-12   2.0452390e-14   2.9086976e-15   8.4134089e-17
   3.1800000e+02   2.9874436e-06   1.6227703e-07   1.8849882e-09   8.8654810e-11   4.0775330e-12   3.5590888e-14   2.5604519e-15   8.9771940e-17
   3.1900000e+02   2.8098677e-06   1.6233609e-07   2.1933305e-09   7.8140436e-11   4.1284276e-12   4.9992128e-14   2.1618991e-15   9.2374025e-17
   3.2000000e+02   2.6305433e-06   1.6191809e-07   2.4869216e-09   6.7102266e-11   4.1303514e-12   6.3440572e-14   1.7225804e-15   9.3675068e-17
   3.2100000e+02   2.4497363e-06   1.6103446e-07   2.7645692e-09   5.5640075e-11   4.0843167e-12   7.5746267e-14   1.2529040e-15   9.1072982e-17
   3.2200000e+02   2.2677049e-06   1.5969751e-07   3.0251973e-09   4.3853786e-11   3.9918477e-12   8.6738776e-14   7.6241097e-16   8.6302493e-17
   3.2300000e+02   2.0847007e-06   1.5792036e-07   3.2678452e-09   3.1842737e-11   3.8549385e-12   9.6275852e-14   2.6150956e-16   7.9797280e-17
   3.2400000e+02   1.9009682e-06   1.5571686e-07   3.4916677e-09   1.9704979e-11   3.6760135e-12   1.0424083e-13   2.3852448e-16   6.9822620e-17
   3.2500000e+02   1.7167451e-06   1.5310156e-07   3.6959341e-09   7.5366189e-12   3.4578881e-12   1.1054395e-13   7.2945122e-16   5.8980598e-17
   3.2600000e+02   1.5322623e-06   1.5008963e-07   3.8800268e-09   4.5687850e-12   3.2037185e-12   1.1512145e-13   1.2008623e-15   4.6837534e-17
   3.2700000e+02   1.3477442e-06   1.4669679e-07   4.0434395e-09   1.6520790e-11   2.9169601e-12   1.1793864e-13   1.6436505e-15   3.2959746e-17
   3.2800000e+02   1.1634085e-06   1.4293930e-07   4.1857756e-09   2.8232586e-11   2.6013185e-12   1.1898642e-13   2.0508768e-15   1.8214596e-17
   3.2900000e+02   9.7946678e-07   1.3883385e-07   4.3067455e-09   3.9621463e-11   2.2607046e-12   1.1828169e-13   2.4147351e-15   3.0357661e-18
   3.3000000e+02   7.9612400e-07   1.3439753e-07   4.4061640e-09   5.0609234e-11   1.8991878e-12   1.1586565e-13   2.7282863e-15   1.2143064e-17
   3.3100000e+02   6.1357904e-07   1.2964780e-07   4.4839475e-09   6.1122613e-11   1.5209457e-12   1.1180293e-13   2.9884949e-15   2.7321895e-17
   3.3200000e+02   4.3202463e-07   1.2460239e-07   4.5401109e-09   7.1093536e-11   1.1302244e-12   1.0617982e-13   3.1897228e-15   4.1633363e-17
   3.3300000e+02   2.5164744e-07   1.1927932e-07   4.5747639e-09   8.0459451e-11   7.3128959e-13   9.9102150e-14   3.3298017e-15   5.5077470e-17
   3.3400000e+02   7.2628216e-08   1.1369680e-07   4.5881078e-09   8.9163547e-11   3.2838836e-13   9.0693078e-14   3.4074306e-15   6.6786854e-17
   3.3500000e+02   1.0485819e-07   1.0787319e-07   4.5804316e-09   9.7154947e-11   7.4296472e-14   8.1091817e-14   3.4217421e-15   7.7628876e-17
   3.3600000e+02   2.8064268e-07   1.0182701e-07   4.5521080e-09   1.0438886e-10   4.7267962e-13   7.0450156e-14   3.3736035e-15   8.7169855e-17
   3.3700000e+02   4.5456184e-07   9.5576808e-08   4.5035892e-09   1.1082668e-10   8.6281286e-13   5.8929858e-14   3.2656169e-15   9.3675068e-17
   3.3800000e+02   6.2645788e-07   8.9141219e-08   4.4354032e-09   1.1643604e-10   1.2409184e-12   4.6702659e-14   3.0999509e-15   9.8879238e-17
   3.3900000e+02   7.9617852e-07   8.2538857e-08   4.3481490e-09   1.2119088e-10   1.6034179e-12   3.3944635e-14   2.8800747e-15   1.0148132e-16
   3.4000000e+02   9.6357692e-07   7.5788306e-08   4.2424923e-09   1.2507137e-10   1.9469613e-12   2.0835330e-14   2.6107588e-15   1.0191500e-16
   3.4100000e+02   1.1285116e-06   6.8908082e-08   4.1191614e-09   1.2806391e-10   2.2684532e-12   7.5547207e-15   2.2985086e-15   1.0061396e-16
   3.4200000e+02   1.2908464e-06   6.1916598e-08   3.9789423e-09   1.3016102e-10   2.5650714e-12   5.7167812e-15   1.9480945e-15   9.6710834e-17
   3.4300000e+02   1.4504502e-06   5.4832129e-08   3.8226743e-09   1.3136122e-10   2.8342892e-12   1.8805270e-14   1.5668890e-15   9.1072982e-17
   3.4400000e+02   1.6071973e-06   4.7672785e-08   3.6512454e-09   1.3166892e-10   3.0738888e-12   3.1540309e-14   1.1613974e-15   8.3266727e-17
   3.4500000e+02   1.7609668e-06   4.0456480e-08   3.4655875e-09   1.3109420e-10   3.2819724e-12   4.3760134e-14   7.3942588e-16   7.4159429e-17
   3.4600000e+02   1.9116430e-06   3.3200902e-08   3.2666725e-09   1.2965261e-10   3.4569765e-12   5.5312959e-14   3.0791342e-16   6.3317407e-17
   3.4700000e+02   2.0591148e-06   2.5923487e-08   3.0555068e-09   1.2736498e-10   3.5976712e-12   6.6058270e-14   1.2576745e-16   5.1174343e-17
   3.4800000e+02   2.2032763e-06   1.8641395e-08   2.8331274e-09   1.2425712e-10   3.7031680e-12   7.5867698e-14   5.5424415e-16   3.7730236e-17
   3.4900000e+02   2.3440261e-06   1.1371479e-08   2.6005971e-09   1.2035959e-10   3.7729195e-12   8.4627617e-14   9.6971042e-16   2.4286129e-17
   3.5000000e+02   2.4812676e-06   4.1302696e-09   2.3590002e-09   1.1570737e-10   3.8067145e-12   9.2239150e-14   1.3660947e-15   9.9746600e-18
   3.5100000e+02   2.6149088e-06   3.0660536e-09   2.1094379e-09   1.1033958e-10   3.8046736e-12   9.8619897e-14   1.7364582e-15   4.3368087e-18
   3.5200000e+02   2.7448625e-06   1.0201680e-08   1.8530240e-09   1.0429917e-10   3.7672409e-12   1.0370307e-13   2.0760303e-15   1.8214596e-17
   3.5300000e+02   2.8710456e-06   1.7261191e-08   1.5908808e-09   9.7632551e-11   3.6951748e-12   1.0744097e-13   2.3787396e-15   3.2092384e-17
   3.5400000e+02   2.9933798e-06   2.4229575e-08   1.3241348e-09   9.0389268e-11   3.5895319e-12   1.0980106e-13   2.6406828e-15   4.5102810e-17
   3.5500000e+02   3.1117909e-06   3.1092250e-08   1.0539126e-09   8.2621653e-11   3.4516548e-12   1.1076990e-13   2.8562222e-15   5.6812194e-17
   3.5600000e+02   3.2262093e-06   3.7835075e-08   7.8133691e-10   7.4384456e-11   3.2831533e-12   1.1035053e-13   3.0249241e-15   6.7654216e-17
   3.5700000e+02   3.3365694e-06   4.4444372e-08   5.0752269e-10   6.5734488e-11   3.0858866e-12   1.0856377e-13   3.1433189e-15   7.7195195e-17
   3.5800000e+02   3.4428099e-06   5.0906937e-08   2.3357340e-10   5.6730251e-11   2.8619416e-12   1.0544517e-13   3.2096721e-15   8.4567769e-17
   3.5900000e+02   3.5448737e-06   5.7210054e-08   3.9422634e-11   4.7431568e-11   2.6136129e-12   1.0104678e-13   3.2239836e-15   9.0639302e-17
   3.6000000e+02   3.6427077e-06   6.3341510e-08   3.1039578e-10   3.7899224e-11   2.3433764e-12   9.5436246e-14   3.1866870e-15   9.4976110e-17
   3.6100000e+02   3.7362628e-06   6.9289605e-08   5.7829846e-10   2.8194594e-11   2.0538705e-12   8.8692942e-14   3.0982161e-15   9.7144515e-17
   3.6200000e+02   3.8254940e-06   7.5043164e-08   8.4210835e-10   1.8379291e-11   1.7478649e-12   8.0910539e-14   2.9607393e-15   9.7578196e-17
   3.6300000e+02   3.9103601e-06   8.0591545e-08   1.1008316e-09   8.5148056e-12   1.4282399e-12   7.2193987e-14   2.7772923e-15   9.5843472e-17
   3.6400000e+02   3.9908237e-06   8.5924653e-08   1.3535055e-09   1.3378361e-12   1.0979585e-12   6.2656911e-14   2.5504772e-15   9.2807706e-17
   3.6500000e+02   4.0668515e-06   9.1032942e-08   1.5992019e-09   1.1118413e-11   7.6004134e-13   5.2421175e-14   2.2854982e-15   8.7169855e-17
   3.6600000e+02   4.1384136e-06   9.5907429e-08   1.8370290e-09   2.0767830e-11   4.1753883e-13   4.1617751e-14   1.9858247e-15   8.0664642e-17
   3.6700000e+02   4.2054840e-06   1.0053969e-07   2.0661346e-09   3.0228444e-11   7.3508474e-14   3.0380212e-14   1.6562272e-15   7.1991024e-17
   3.6800000e+02   4.2680404e-06   1.0492189e-07   2.2857080e-09   3.9444358e-11   2.6901528e-13   1.8847771e-14   1.3032110e-15   6.2450045e-17
   3.6900000e+02   4.3260639e-06   1.0904675e-07   2.4949824e-09   4.8361711e-11   6.0704046e-13   7.1600711e-15   9.3154651e-16   5.2041704e-17
   3.7000000e+02   4.3795393e-06   1.1290759e-07   2.6932367e-09   5.6928960e-11   9.3764666e-13   4.5415061e-15   5.4773894e-16   4.0332321e-17
   3.7100000e+02   4.4284549e-06   1.1649829e-07   2.8797977e-09   6.5097126e-11   1.2580041e-12   1.6117749e-14   1.5742616e-16   2.8189256e-17
   3.7200000e+02   4.4728026e-06   1.1981335e-07   3.0540412e-09   7.2820045e-11   1.5653993e-12   2.7431616e-14   2.3288663e-16   1.5612511e-17
   3.7300000e+02   4.5125773e-06   1.2284783e-07   3.2153940e-09   8.0054587e-11   1.8572539e-12   3.8351267e-14   6.1712788e-16   2.6020852e-18
   3.7400000e+02   4.5477777e-06   1.2559740e-07   3.3633352e-09   8.6760862e-11   2.1311455e-12   4.8749199e-14   9.8922606e-16   1.0408341e-17
   3.7500000e+02   4.5784056e-06   1.2805831e-07   3.4973971e-09   9.2902405e-11   2.3848258e-12   5.8506585e-14   1.3444107e-15   2.2985086e-17
   3.7600000e+02   4.6044661e-06   1.3022740e-07   3.6171664e-09   9.8446344e-11   2.6162358e-12   6.7511968e-14   1.6761766e-15   3.4694470e-17
   3.7700000e+02   4.6259677e-06   1.3210211e-07   3.7222850e-09   1.0336354e-10   2.8235235e-12   7.5664735e-14   1.9806205e-15   4.5970172e-17
   3.7800000e+02   4.6429218e-06   1.3368044e-07   3.8124506e-09   1.0762873e-10   3.0050545e-12   8.2873378e-14   2.2516711e-15   5.5944832e-17
   3.7900000e+02   4.6553433e-06   1.3496100e-07   3.8874173e-09   1.1122061e-10   3.1594250e-12   8.9059836e-14   2.4871598e-15   6.5052130e-17
   3.8000000e+02   4.6632498e-06   1.3594298e-07   3.9469959e-09   1.1412193e-10   3.2854704e-12   9.4157321e-14   2.6827499e-15   7.1991024e-17
   3.8100000e+02   4.6666624e-06   1.3662613e-07   3.9910538e-09   1.1631955e-10   3.3822745e-12   9.8111623e-14   2.8358392e-15   7.8496237e-17
   3.8200000e+02   4.6656050e-06   1.3701080e-07   4.0195155e-09   1.1780448e-10   3.4491724e-12   1.0088328e-13   2.9442594e-15   8.2833046e-17
   3.8300000e+02   4.6601044e-06   1.3709787e-07   4.0323621e-09   1.1857193e-10   3.4857573e-12   1.0244713e-13   3.0062758e-15   8.5868812e-17
   3.8400000e+02   4.6501905e-06   1.3688883e-07   4.0296309e-09   1.1862126e-10   3.4918800e-12   1.0279061e-13   3.0214546e-15   8.7169855e-17
   3.8500000e+02   4.6358962e-06   1.3638568e-07   4.0114151e-09   1.1795598e-10   3.4676498e-12   1.0191587e-13   2.9897959e-15   8.6302493e-17
   3.8600000e+02   4.6172570e-06   1.3559101e-07   3.9778632e-09   1.1658374e-10   3.4134293e-12   9.9839841e-14   2.9126007e-15   8.4134089e-17
   3.8700000e+02   4.5943115e-06   1.3450792e-07   3.9291780e-09   1.1451618e-10   3.3298355e-12   9.6593306e-14   2.7903027e-15   8.0230961e-17
   3.8800000e+02   4.5671009e-06   1.3314006e-07   3.8656159e-09   1.1176895e-10   3.2177286e-12   9.2219201e-14   2.6255040e-15   7.5026790e-17
   3.8900000e+02   4.5356693e-06   1.3149160e-07   3.7874854e-09   1.0836154e-10   3.0782052e-12   8.6775205e-14   2.4203729e-15   6.8521577e-17
   3.9000000e+02   4.5000634e-06   1.2956724e-07   3.6951464e-09   1.0431716e-10   2.9125907e-12   8.0328973e-14   2.1796800e-15   6.0281641e-17
   3.9100000e+02   4.4603329e-06   1.2737216e-07   3.5890086e-09   9.9662638e-11   2.7224247e-12   7.2961602e-14   1.9060274e-15   5.0740662e-17
   3.9200000e+02   4.4165297e-06   1.2491206e-07   3.4695296e-09   9.4428228e-11   2.5094497e-12   6.4763733e-14   1.6037519e-15   4.1199683e-17
   3.9300000e+02   4.3687087e-06   1.2219311e-07   3.3372139e-09   8.8647446e-11   2.2755959e-12   5.5834677e-14   1.2784912e-15   3.0357661e-17
   3.9400000e+02   4.3169273e-06   1.1922197e-07   3.1926107e-09   8.2356881e-11   2.0229638e-12   4.6283290e-14   9.3458227e-16   1.9081958e-17
   3.9500000e+02   4.2612453e-06   1.1600576e-07   3.0363122e-09   7.5595985e-11   1.7538102e-12   3.6224062e-14   5.7809660e-16   7.8062556e-18
   3.9600000e+02   4.2017251e-06   1.1255202e-07   2.8689515e-09   6.8406852e-11   1.4705247e-12   2.5778858e-14   2.1423835e-16   3.9031278e-18
   3.9700000e+02   4.1384318e-06   1.0886877e-07   2.6912003e-09   6.0833991e-11   1.1756139e-12   1.5073012e-14   1.5222199e-16   1.5178830e-17
   3.9800000e+02   4.0714328e-06   1.0496444e-07   2.5037671e-09   5.2924068e-11   8.7167946e-13   4.2331590e-15   5.1391183e-16   2.6020852e-17
   3.9900000e+02   4.0007978e-06   1.0084785e-07   2.3073942e-09   4.4725662e-11   5.6139642e-13   6.6101638e-15   8.6606070e-16   3.5561831e-17
   4.0000000e+02   3.9265991e-06   9.6528254e-08   2.1028561e-09   3.6288985e-11   2.4749213e-13   1.7328153e-14   1.2030307e-15   4.5536491e-17
   4.0100000e+02   3.8489114e-06   9.2015251e-08   1.8909561e-09   2.7665617e-11   6.7277781e-14   2.7792005e-14   1.5200514e-15   5.3776428e-17
   4.0200000e+02   3.7678116e-06   8.7318830e-08   1.6725241e-09   1.8908213e-11   3.8014990e-13   3.7878554e-14   1.8114850e-15   6.0715322e-17
   4.0300000e+02   3.6833790e-06   8.2449323e-08   1.4484140e-09   1.0070219e-11   6.8837731e-13   4.7465937e-14   2.0729946e-15   6.6353173e-17
   4.0400000e+02   3.5956951e-06   7.7417400e-08   1.2195007e-09   1.2055751e-12   9.8925252e-13   5.6440529e-14   2.3011107e-15   7.1123663e-17
   4.0500000e+02   3.5048438e-06   7.2234047e-08   9.8667702e-10   7.6315876e-12   1.2801288e-12   6.4694777e-14   2.4914966e-15   7.3292067e-17
   4.0600000e+02   3.4109111e-06   6.6910557e-08   7.5085132e-10   1.6387243e-11   1.5584439e-12   7.2129802e-14   2.6411165e-15   7.4593109e-17
   4.0700000e+02   3.3139853e-06   6.1458503e-08   5.1294404e-10   2.5007775e-11   1.8217402e-12   7.8656266e-14   2.7486693e-15   7.4159429e-17
   4.0800000e+02   3.2141568e-06   5.5889728e-08   2.7388487e-10   3.3440284e-11   2.0676885e-12   8.4196105e-14   2.8115531e-15   7.2424705e-17
   4.0900000e+02   3.1115181e-06   5.0216326e-08   3.4609599e-11   4.1632880e-11   2.2941033e-12   8.8681666e-14   2.8289003e-15   6.8521577e-17
   4.1000000e+02   3.0061640e-06   4.4450618e-08   2.0394299e-10   4.9534988e-11   2.4989667e-12   9.2059606e-14   2.8007111e-15   6.3751088e-17
   4.1100000e+02   2.8981913e-06   3.8605141e-08   4.4083431e-10   5.7097635e-11   2.6804444e-12   9.4288726e-14   2.7269853e-15   5.7245875e-17
   4.1200000e+02   2.7876988e-06   3.2692623e-08   6.7512913e-10   6.4273744e-11   2.8369030e-12   9.5340402e-14   2.6103252e-15   4.9005938e-17
   4.1300000e+02   2.6747875e-06   2.6725968e-08   9.0589879e-10   7.1018411e-11   2.9669218e-12   9.5203359e-14   2.4502969e-15   4.0766002e-17
   4.1400000e+02   2.5595602e-06   2.0718231e-08   1.1322244e-09   7.7289177e-11   3.0693135e-12   9.3877597e-14   2.2521048e-15   3.1225023e-17
   4.1500000e+02   2.4421220e-06   1.4682604e-08   1.3532002e-09   8.3046291e-11   3.1431273e-12   9.1380029e-14   2.0161824e-15   2.1250363e-17
   4.1600000e+02   2.3225798e-06   8.6323879e-09   1.5679365e-09   8.8252958e-11   3.1876689e-12   8.7739711e-14   1.7486013e-15   1.0408341e-17
   4.1700000e+02   2.2010423e-06   2.5809794e-09   1.7755632e-09   9.2875582e-11   3.2024982e-12   8.3002182e-14   1.4528309e-15   8.6736174e-19
   4.1800000e+02   2.0776204e-06   3.4581557e-09   1.9752326e-09   9.6883983e-11   3.1874434e-12   7.7225986e-14   1.1340755e-15   1.1709383e-17
   4.1900000e+02   1.9524268e-06   9.4715019e-09   2.1661231e-09   1.0025161e-10   3.1426021e-12   7.0482249e-14   7.9667176e-16   2.2117724e-17
   4.2000000e+02   1.8255760e-06   1.5445516e-08   2.3474417e-09   1.0295574e-10   3.0683420e-12   6.2855970e-14   4.4669130e-16   3.2092384e-17
   4.2100000e+02   1.6971845e-06   2.1366651e-08   2.5184277e-09   1.0497764e-10   2.9653038e-12   5.4441694e-14   9.0639302e-17   4.1633363e-17
   4.2200000e+02   1.5673705e-06   2.7221376e-08   2.6783552e-09   1.0630271e-10   2.8343955e-12   4.5346973e-14   2.6628005e-16   4.9873300e-17
   4.2300000e+02   1.4362541e-06   3.2996201e-08   2.8265365e-09   1.0692067e-10   2.6767889e-12   3.5687165e-14   6.1712788e-16   5.7679556e-17
   4.2400000e+02   1.3039572e-06   3.8677699e-08   2.9623247e-09   1.0682561e-10   2.4939122e-12   2.5585870e-14   9.5713368e-16   6.3751088e-17
   4.2500000e+02   1.1706034e-06   4.4252530e-08   3.0851167e-09   1.0601613e-10   2.2874406e-12   1.5174494e-14   1.2797922e-15   6.8521577e-17
   4.2600000e+02   1.0363181e-06   4.9707466e-08   3.1943560e-09   1.0449537e-10   2.0592846e-12   4.5883436e-15   1.5798994e-15   7.1557343e-17
   4.2700000e+02   9.0122852e-07   5.5029413e-08   3.2895351e-09   1.0227109e-10   1.8115765e-12   6.0342356e-15   1.8518173e-15   7.3292067e-17
   4.2800000e+02   7.6546337e-07   6.0205436e-08   3.3701983e-09   9.9355691e-11   1.5466534e-12   1.6551864e-14   2.0903418e-15   7.3292067e-17
   4.2900000e+02   6.2915323e-07   6.5222783e-08   3.4359442e-09   9.5766162e-11   1.2670377e-12   2.6822728e-14   2.2928708e-15   7.1123663e-17
   4.3000000e+02   4.9243030e-07   7.0068914e-08   3.4864277e-09   9.1524099e-11   9.7542027e-13   3.6709785e-14   2.4537664e-15   6.8087896e-17
   4.3100000e+02   3.5542843e-07   7.4731519e-08   3.5213626e-09   8.6655628e-11   6.7463613e-13   4.6075990e-14   2.5708602e-15   6.2883726e-17
   4.3200000e+02   2.1828311e-07   7.9198551e-08   3.5405234e-09   8.1191314e-11   3.6763995e-13   5.4792108e-14   2.6411165e-15   5.6378513e-17
   4.3300000e+02   8.1131416e-08   8.3458245e-08   3.5437471e-09   7.5166060e-11   5.7480930e-14   6.2735841e-14   2.6645353e-15   4.8138576e-17
   4.3400000e+02   5.5887942e-08   8.7499149e-08   3.5309356e-09   6.8618957e-11   2.5272319e-13   6.9792262e-14   2.6389481e-15   3.9031278e-17
   4.3500000e+02   1.9263470e-07   9.1310148e-08   3.5020563e-09   6.1593116e-11   5.5981565e-13   7.5860325e-14   2.5656560e-15   2.9056618e-17
   4.3600000e+02   3.2896703e-07   9.4880491e-08   3.4571446e-09   5.4135478e-11   8.6063101e-13   8.0847655e-14   2.4450927e-15   1.8214596e-17
   4.3700000e+02   4.6474156e-07   9.8199819e-08   3.3963043e-09   4.6296579e-11   1.1520225e-12   8.4678792e-14   2.2785593e-15   6.9388939e-18
   4.3800000e+02   5.9981341e-07   1.0125819e-07   3.3197092e-09   3.8130305e-11   1.4308971e-12   8.7291285e-14   2.0703925e-15   4.3368087e-18
   4.3900000e+02   7.3403616e-07   1.0404610e-07   3.2276034e-09   2.9693606e-11   1.6942437e-12   8.8638298e-14   1.8231944e-15   1.6046192e-17
   4.4000000e+02   8.6726195e-07   1.0655453e-07   3.1203026e-09   2.1046195e-11   1.9391676e-12   8.8693376e-14   1.5417355e-15   2.7321895e-17
   4.4100000e+02   9.9934140e-07   1.0877495e-07   2.9981941e-09   1.2250207e-11   2.1629196e-12   8.7445242e-14   1.2312200e-15   3.7730236e-17
   4.4200000e+02   1.1301237e-06   1.1069937e-07   2.8617370e-09   3.3698469e-12   2.3629284e-12   8.4901704e-14   8.9728572e-16   4.7704896e-17
   4.4300000e+02   1.2594566e-06   1.1232034e-07   2.7114623e-09   5.5290013e-12   2.5368301e-12   8.1092251e-14   5.4557053e-16   5.5944832e-17
   4.4400000e+02   1.3871864e-06   1.1363100e-07   2.5479723e-09   1.4379177e-11   2.6825022e-12   7.6060686e-14   1.8388069e-16   6.3751088e-17
   4.4500000e+02   1.5131581e-06   1.1462512e-07   2.3719405e-09   2.3112676e-11   2.7980851e-12   6.9874228e-14   1.8127860e-16   6.9388939e-17
   4.4600000e+02   1.6372152e-06   1.1529710e-07   2.1841103e-09   3.1661102e-11   2.8820132e-12   6.2616145e-14   5.4296845e-16   7.3292067e-17
   4.4700000e+02   1.7591997e-06   1.1564199e-07   1.9852943e-09   3.9956134e-11   2.9330401e-12   5.4387918e-14   8.9338259e-16   7.5460471e-17
   4.4800000e+02   1.8789526e-06   1.1565557e-07   1.7763725e-09   4.7930021e-11   2.9502585e-12   4.5308375e-14   1.2247148e-15   7.5460471e-17
   4.4900000e+02   1.9963132e-06   1.1533435e-07   1.5582909e-09   5.5516080e-11   2.9331234e-12   3.5510657e-14   1.5313271e-15   7.3725748e-17
   4.5000000e+02   2.1111197e-06   1.1467557e-07   1.3320591e-09   6.2649217e-11   2.8814659e-12   2.5144383e-14   1.8058471e-15   7.0256301e-17
   4.5100000e+02   2.2232089e-06   1.1367729e-07   1.0987485e-09   6.9266455e-11   2.7955099e-12   1.4368715e-14   2.0417695e-15   6.5052130e-17
   4.5200000e+02   2.3324163e-06   1.1233837e-07   8.5948907e-10   7.5307477e-11   2.6758830e-12   3.3540878e-15   2.2347575e-15   5.8113236e-17
   4.5300000e+02   2.4385760e-06   1.1065853e-07   6.1546675e-10   8.0715162e-11   2.5236202e-12   7.7208205e-15   2.3783059e-15   4.9439619e-17
   4.5400000e+02   2.5415211e-06   1.0863836e-07   3.6791984e-10   8.5436137e-11   2.3401697e-12   1.8672997e-14   2.4706799e-15   3.9031278e-17
   4.5500000e+02   2.6410832e-06   1.0627937e-07   1.1813533e-10   8.9421327e-11   2.1273894e-12   2.9315959e-14   2.5079765e-15   2.8189256e-17
   4.5600000e+02   2.7370927e-06   1.0358402e-07   1.3255519e-10   9.2626493e-11   1.8875422e-12   3.9464525e-14   2.4893282e-15   1.5612511e-17
   4.5700000e+02   2.8293789e-06   1.0055571e-07   3.8278005e-10   9.5012770e-11   1.6232840e-12   4.8936549e-14   2.4138677e-15   3.4694470e-18
   4.5800000e+02   2.9177698e-06   9.7198866e-08   6.3113238e-10   9.6547197e-11   1.3376466e-12   5.7555957e-14   2.2824624e-15   9.5409791e-18
   4.5900000e+02   3.0020921e-06   9.3518954e-08   8.7617541e-10   9.7203221e-11   1.0340205e-12   6.5158816e-14   2.0972807e-15   2.1250363e-17
   4.6000000e+02   3.0821715e-06   8.9522494e-08   1.1164482e-09   9.6961193e-11   7.1612291e-13   7.1590737e-14   1.8626593e-15   3.2959746e-17
   4.6100000e+02   3.1578323e-06   8.5217107e-08   1.3504717e-09   9.5808833e-11   3.8797004e-13   7.6716411e-14   1.5825015e-15   4.3801768e-17
   4.6200000e+02   3.2288978e-06   8.0611544e-08   1.5767555e-09   9.3741668e-11   5.3838878e-14   8.0419612e-14   1.2633124e-15   5.3342747e-17
   4.6300000e+02   3.2951902e-06   7.5715719e-08   1.7938047e-09   9.0763433e-11   2.8177721e-13   8.2605364e-14   9.1203087e-16   6.0715322e-17
   4.6400000e+02   3.3565303e-06   7.0540736e-08   2.0001274e-09   8.6886441e-11   6.1421397e-13   8.3205144e-14   5.3733060e-16   6.6786854e-17
   4.6500000e+02   3.4127380e-06   6.5098930e-08   2.1942429e-09   8.2131894e-11   9.3869183e-13   8.2177754e-14   1.4745150e-16   7.0689982e-17
   4.6600000e+02   3.4636320e-06   5.9403890e-08   2.3746897e-09   7.6530157e-11   1.2503722e-12   7.9512352e-14   2.4719810e-16   7.1557343e-17
   4.6700000e+02   3.5090300e-06   5.3470500e-08   2.5400350e-09   7.0120962e-11   1.5444226e-12   7.5229753e-14   6.3707720e-16   7.0256301e-17
   4.6800000e+02   3.5487484e-06   4.7314965e-08   2.6888836e-09   6.2953557e-11   1.8160837e-12   6.9383735e-14   1.0104764e-15   6.6786854e-17
   4.6900000e+02   3.5826028e-06   4.0954850e-08   2.8198884e-09   5.5086778e-11   2.0607400e-12   6.2061033e-14   1.3574211e-15   6.1149003e-17
   4.7000000e+02   3.6104074e-06   3.4409107e-08   2.9317602e-09   4.6589045e-11   2.2739952e-12   5.3385248e-14   1.6683703e-15   5.2909066e-17
   4.7100000e+02   3.6319755e-06   2.7698113e-08   3.0232795e-09   3.7538269e-11   2.4517506e-12   4.3511202e-14   1.9329156e-15   4.2934406e-17
   4.7200000e+02   3.6471195e-06   2.0843701e-08   3.0933075e-09   2.8021671e-11   2.5902865e-12   3.2627113e-14   2.1428172e-15   3.0791342e-17
   4.7300000e+02   3.6556506e-06   1.3869194e-08   3.1407985e-09   1.8135495e-11   2.6863403e-12   2.0952858e-14   2.2902687e-15   1.7347235e-17
   4.7400000e+02   3.6573790e-06   6.7994408e-09   3.1648126e-09   7.9846099e-12   2.7371924e-12   8.7347664e-15   2.3687649e-15   3.9031278e-18
   4.7500000e+02   3.6521138e-06   3.3915506e-10   3.1645288e-09   2.3180104e-12   2.7407438e-12   3.7556763e-15   2.3748364e-15   1.0842022e-17
   4.7600000e+02   3.6396634e-06   7.5185968e-09   3.1392593e-09   1.2651927e-11   2.6955972e-12   1.6226603e-14   2.3067485e-15   2.5153490e-17
   4.7700000e+02   3.6198347e-06   1.4709262e-08   3.0884634e-09   2.2890022e-11   2.6011329e-12   2.8370969e-14   2.1632002e-15   3.8163916e-17
   4.7800000e+02   3.5924342e-06   2.1879870e-08   3.0117632e-09   3.2899432e-11   2.4575793e-12   3.9876089e-14   1.9472271e-15   5.0306981e-17
   4.7900000e+02   3.5572670e-06   2.8997443e-08   2.9089591e-09   4.2542637e-11   2.2660766e-12   5.0423641e-14   1.6635998e-15   5.9847960e-17
   4.8000000e+02   3.5141373e-06   3.6027278e-08   2.7800459e-09   5.1678724e-11   2.0287340e-12   5.9703978e-14   1.3205582e-15   6.7654216e-17
   4.8100000e+02   3.4628486e-06   4.2932905e-08   2.6252305e-09   6.0164820e-11   1.7486750e-12   6.7421763e-14   9.2720970e-16   7.2858386e-17
   4.8200000e+02   3.4032033e-06   4.9676061e-08   2.4449490e-09   6.7857732e-11   1.4300687e-12   7.3305077e-14   4.9656459e-16   7.3725748e-17
   4.8300000e+02   3.3350027e-06   5.6216645e-08   2.2398852e-09   7.4615783e-11   1.0781497e-12   7.7116265e-14   4.3801768e-17   7.1991024e-17
   4.8400000e+02   3.2580474e-06   6.2512692e-08   2.0109901e-09   8.0300856e-11   6.9921629e-13   7.8660602e-14   4.1503259e-16   6.6786854e-17
   4.8500000e+02   3.1721370e-06   6.8520333e-08   1.7595011e-09   8.4780686e-11   3.0060763e-13   7.7797577e-14   8.6172389e-16   5.8113236e-17
   4.8600000e+02   3.0770703e-06   7.4193761e-08   1.4869628e-09   8.7931372e-11   1.0933658e-13   7.4448694e-14   1.2771902e-15   4.6837534e-17
   4.8700000e+02   2.9726450e-06   7.9485195e-08   1.1952480e-09   8.9640166e-11   5.2135466e-13   6.8611783e-14   1.6423495e-15   3.2526065e-17
   4.8800000e+02   2.8586582e-06   8.4344847e-08   8.8658001e-10   8.9808510e-11   9.2536135e-13   6.0363173e-14   1.9385535e-15   1.6479873e-17
   4.8900000e+02   2.7349058e-06   8.8720883e-08   5.6355486e-10   8.8355372e-11   1.3105892e-12   4.9870698e-14   2.1493224e-15   4.3368087e-19
   4.9000000e+02   2.6011831e-06   9.2559391e-08   2.2916507e-10   8.5220876e-11   1.6657669e-12   3.7397169e-14   2.2599110e-15   1.7347235e-17
   4.9100000e+02   2.4572843e-06   9.5804341e-08   1.1317623e-10   8.0370243e-11   1.9793377e-12   2.3304709e-14   2.2594773e-15   3.4260789e-17
   4.9200000e+02   2.3030030e-06   9.8397555e-08   4.5961035e-10   7.3798065e-11   2.2397331e-12   8.0538874e-15   2.1393477e-15   4.7704896e-17
   4.9300000e+02   2.1381319e-06   1.0027866e-07   8.0580719e-10   6.5532917e-11   2.4356944e-12   7.7958473e-15   1.9016906e-15   5.8980598e-17
   4.9400000e+02   1.9624627e-06   1.0138508e-07   1.1469386e-09   5.5642346e-11   2.5566584e-12   2.3597010e-14   1.5504091e-15   6.5919492e-17
   4.9500000e+02   1.7757864e-06   1.0165194e-07   1.4776512e-09   4.4238226e-11   2.5932034e-12   3.8623185e-14   1.0985136e-15   6.7654216e-17
   4.9600000e+02   1.5778932e-06   1.0101211e-07   1.7920378e-09   3.1482513e-11   2.5375734e-12   5.2092011e-14   5.6682090e-16   6.4184769e-17
   4.9700000e+02   1.3685725e-06   9.9396113e-08   2.0836084e-09   1.7593416e-11   2.3842738e-12   6.3187736e-14   1.5612511e-17   5.5077470e-17
   4.9800000e+02   1.1476128e-06   9.6732093e-08   2.3452606e-09   2.8520055e-12   2.1307561e-12   7.1097642e-14   6.1149003e-16   4.0332321e-17
   4.9900000e+02   9.1480183e-07   9.2945799e-08   2.5692482e-09   1.2390732e-11   1.7781969e-12   7.5059316e-14   1.1770099e-15   2.1250363e-17
   5.0000000e+02   6.6992669e-07   8.7960537e-08   2.7471501e-09   2.7706364e-11   1.3323752e-12   7.4416601e-14   1.6635998e-15   8.6736174e-19
   5.0100000e+02   4.1277355e-07   8.1697131e-08   2.8698371e-09   4.2580994e-11   8.0465799e-13   6.8687677e-14   2.0183508e-15   2.3418767e-17
   5.0200000e+02   1.4312786e-07   7.4073893e-08   2.9274392e-09   5.6406718e-11   2.1310904e-13   5.7657872e-14   2.1926905e-15   4.5102810e-17
   5.0300000e+02   1.3922570e-07   6.5006581e-08   2.9093104e-09   6.8472565e-11   4.1627942e-13   4.1475504e-14   2.1410825e-15   6.1149003e-17
   5.0400000e+02   4.3450320e-07   5.4408360e-08   2.8039939e-09   7.7954872e-11   1.0482136e-12   2.0782421e-14   1.8357711e-15   7.0689982e-17
   5.0500000e+02   7.4292145e-07   4.2189775e-08   2.5991857e-09   8.3907075e-11   1.6365819e-12   3.1454873e-15   1.2719860e-15   6.9388939e-17
   5.0600000e+02   1.0646980e-06   2.8258700e-08   2.2816972e-09   8.5248915e-11   2.1227716e-12   2.8224818e-14   4.8051840e-16   5.5077470e-17
   5.0700000e+02   1.4000511e-06   1.2520312e-08   1.8374174e-09   8.0755009e-11   2.4338227e-12   5.1363861e-14   4.5406387e-16   2.9923980e-17
   5.0800000e+02   1.7491998e-06   5.1229510e-09   1.2512734e-09   6.9042775e-11   2.4803935e-12   6.8237950e-14   1.3769368e-15   4.7704896e-18
   5.0900000e+02   2.1123639e-06   2.4771429e-08   5.0719037e-10   4.8559687e-11   2.1545326e-12   7.3017981e-14   2.0374327e-15   3.9464959e-17
   5.1000000e+02   2.4897636e-06   4.6528275e-08   4.1194943e-10   1.7569834e-11   1.3272395e-12   5.8071603e-14   2.0604178e-15   5.8980598e-17
   5.1100000e+02   2.8816203e-06   7.0499492e-08   1.5243491e-09   2.5860247e-11   1.5419523e-13   1.3613676e-14   9.1289823e-16   3.7730236e-17
   5.1200000e+02   3.2881445e-06   9.6793320e-08   2.8493112e-09   8.3875354e-11   2.4690480e-12   7.2677107e-14   2.1458529e-15   7.1774184e-17
   5.1300000e+02   3.0740134e-06   8.3105053e-08   2.1526767e-09   5.2746528e-11   1.1915957e-12   2.3349378e-14   3.2439329e-16   2.8189256e-18
   5.1400000e+02   2.8647905e-06   7.0087389e-08   1.5154259e-09   2.5708360e-11   1.5326087e-13   1.3537999e-14   9.0314041e-16   3.8380757e-17
   5.1500000e+02   2.6604087e-06   5.7720926e-08   9.3454738e-10   2.4388427e-12   6.7293632e-13   3.9888015e-14   1.6555767e-15   5.9197439e-17
   5.1600000e+02   2.4608020e-06   4.5986647e-08   4.0713556e-10   1.7366323e-11   1.3118322e-12   5.7396796e-14   2.0335296e-15   6.4618449e-17
   5.1700000e+02   2.2659046e-06   3.4865913e-08   6.9612515e-11   3.3994462e-11   1.7862489e-12   6.7571816e-14   2.1237352e-15   5.9847960e-17
   5.1800000e+02   2.0756518e-06   2.4340461e-08   4.9839960e-10   4.7716629e-11   2.1171168e-12   7.1747512e-14   1.9992688e-15   4.8138576e-17
   5.1900000e+02   1.8899791e-06   1.4392394e-08   8.8183098e-10   5.8788291e-11   2.3235916e-12   7.1099376e-14   1.7223636e-15   3.2526065e-17
   5.2000000e+02   1.7088230e-06   5.0041777e-09   1.2224170e-09   6.7449991e-11   2.4231656e-12   6.6659568e-14   1.3428928e-15   1.4961990e-17
   5.2100000e+02   1.5321205e-06   3.8413652e-09   1.5225757e-09   7.3927984e-11   2.4317735e-12   5.9327543e-14   9.0357409e-16   2.1684043e-18
   5.2200000e+02   1.3598092e-06   1.2161060e-08   1.7846351e-09   7.8434856e-11   2.3638921e-12   4.9883708e-14   4.3866820e-16   1.8431437e-17
   5.2300000e+02   1.1918274e-06   1.9971387e-08   2.0108359e-09   8.1170123e-11   2.2326375e-12   3.9000270e-14   2.5370331e-17   3.2526065e-17
   5.2400000e+02   1.0281139e-06   2.7288484e-08   2.2033334e-09   8.2320806e-11   2.0498546e-12   2.7250771e-14   4.6707430e-16   4.4018608e-17
   5.2500000e+02   8.6860835e-07   3.4128155e-08   2.3642005e-09   8.2061991e-11   1.8262033e-12   1.5120717e-14   8.7061434e-16   5.2692226e-17
   5.2600000e+02   7.1325073e-07   4.0505872e-08   2.4954292e-09   8.0557369e-11   1.5712418e-12   3.0162504e-15   1.2244979e-15   5.8330077e-17
   5.2700000e+02   5.6198178e-07   4.6436782e-08   2.5989335e-09   7.7959752e-11   1.2935020e-12   8.7278275e-15   1.5211356e-15   6.1149003e-17
   5.2800000e+02   4.1474280e-07   5.1935711e-08   2.6765512e-09   7.4411583e-11   1.0005636e-12   1.9840900e-14   1.7564075e-15   6.0715322e-17
   5.2900000e+02   2.7147569e-07   5.7017170e-08   2.7300461e-09   7.0045415e-11   6.9912457e-13   3.0107861e-14   1.9279283e-15   5.8113236e-17
   5.3000000e+02   1.3212293e-07   6.1695360e-08   2.7611101e-09   6.4984384e-11   3.9506614e-13   3.9364779e-14   2.0361317e-15   5.3342747e-17
   5.3100000e+02   3.3724420e-09   6.5984175e-08   2.7713655e-09   5.9342656e-11   9.3514389e-14   4.7491525e-14   2.0834029e-15   4.6620693e-17
   5.3200000e+02   1.3506678e-07   6.9897208e-08   2.7623664e-09   5.3225869e-11   2.0109955e-13   5.4407000e-14   2.0729946e-15   3.8380757e-17
   5.3300000e+02   2.6301589e-07   7.3447756e-08   2.7356013e-09   4.6731548e-11   4.8498575e-13   6.0063499e-14   2.0094603e-15   2.9056618e-17
   5.3400000e+02   3.8727501e-07   7.6648825e-08   2.6924945e-09   3.9949513e-11   7.5494147e-13   6.4442592e-14   1.8982212e-15   1.9298799e-17
   5.3500000e+02   5.0789882e-07   7.9513132e-08   2.6344086e-09   3.2962266e-11   1.0083026e-12   6.7551000e-14   1.7449150e-15   8.8904578e-18
   5.3600000e+02   6.2494145e-07   8.2053112e-08   2.5626455e-09   2.5845373e-11   1.2428973e-12   6.9416261e-14   1.5558301e-15   1.5178830e-18
   5.3700000e+02   7.3845647e-07   8.4280922e-08   2.4784490e-09   1.8667821e-11   1.4570031e-12   7.0084346e-14   1.3372550e-15   1.1709383e-17
   5.3800000e+02   8.4849693e-07   8.6208445e-08   2.3830059e-09   1.1492366e-11   1.6493046e-12   6.9615104e-14   1.0954779e-15   2.1684043e-17
   5.3900000e+02   9.5511532e-07   8.7847294e-08   2.2774482e-09   4.3758721e-12   1.8188550e-12   6.8081391e-14   8.3700408e-16   3.0574501e-17
   5.4000000e+02   1.0583636e-06   8.9208818e-08   2.1628545e-09   2.6303668e-12   1.9650410e-12   6.5563657e-14   5.6725458e-16   3.8597597e-17
   5.4100000e+02   1.1582932e-06   9.0304104e-08   2.0402519e-09   9.4803191e-12   2.0875471e-12   6.2150588e-14   2.9208407e-16   4.5753332e-17
   5.4200000e+02   1.2549551e-06   9.1143982e-08   1.9106171e-09   1.6132916e-11   2.1863271e-12   5.7935861e-14   1.6913554e-17   5.1824864e-17
   5.4300000e+02   1.3483997e-06   9.1739029e-08   1.7748786e-09   2.2551763e-11   2.2615709e-12   5.3015968e-14   2.5326963e-16   5.6378513e-17
   5.4400000e+02   1.4386768e-06   9.2099574e-08   1.6339178e-09   2.8704870e-11   2.3136792e-12   4.7489139e-14   5.1456235e-16   5.9847960e-17
   5.4500000e+02   1.5258358e-06   9.2235702e-08   1.4885706e-09   3.4564381e-11   2.3432371e-12   4.1454253e-14   7.6241097e-16   6.2016364e-17
   5.4600000e+02   1.6099256e-06   9.2157256e-08   1.3396290e-09   4.0106324e-11   2.3509898e-12   3.5008238e-14   9.9421339e-16   6.3100566e-17
   5.4700000e+02   1.6909945e-06   9.1873842e-08   1.1878422e-09   4.5310368e-11   2.3378211e-12   2.8246936e-14   1.2065002e-15   6.2666886e-17
   5.4800000e+02   1.7690905e-06   9.1394834e-08   1.0339184e-09   5.0159590e-11   2.3047326e-12   2.1263156e-14   1.3966692e-15   6.1365843e-17
   5.4900000e+02   1.8442610e-06   9.0729376e-08   8.7852600e-10   5.4640249e-11   2.2528236e-12   1.4145586e-14   1.5632027e-15   5.8763758e-17
   5.5000000e+02   1.9165528e-06   8.9886388e-08   7.2229476e-10   5.8741576e-11   2.1832750e-12   6.9787925e-15   1.7045827e-15   5.5077470e-17
   5.5100000e+02   1.9860124e-06   8.8874568e-08   5.6581736e-10   6.2455568e-11   2.0973319e-12   1.5764300e-16   1.8197249e-15   5.0740662e-17
   5.5200000e+02   2.0526856e-06   8.7702393e-08   4.0965051e-10   6.5776790e-11   1.9962896e-12   7.1882604e-15   1.9079790e-15   4.5319651e-17
   5.5300000e+02   2.1166181e-06   8.6378130e-08   2.5431625e-10   6.8702189e-11   1.8814793e-12   1.4045405e-14   1.9693448e-15   3.9464959e-17
   5.5400000e+02   2.1778547e-06   8.4909832e-08   1.0030317e-10   7.1230919e-11   1.7542554e-12   2.0664677e-14   2.0033888e-15   3.2959746e-17
   5.5500000e+02   2.2364401e-06   8.3305347e-08   5.1932448e-11   7.3364163e-11   1.6159847e-12   2.6989695e-14   2.0114119e-15   2.6020852e-17
   5.5600000e+02   2.2924183e-06   8.1572318e-08   2.0196545e-10   7.5104975e-11   1.4680355e-12   3.2968637e-14   1.9938478e-15   1.8648277e-17
   5.5700000e+02   2.3458330e-06   7.9718186e-08   3.4940068e-10   7.6458125e-11   1.3117688e-12   3.8556831e-14   1.9517808e-15   1.1275703e-17
   5.5800000e+02   2.3967272e-06   7.7750199e-08   4.9387191e-10   7.7429946e-11   1.1485296e-12   4.3714815e-14   1.8865118e-15   3.6862874e-18
   5.5900000e+02   2.4451438e-06   7.5675407e-08   6.3504073e-10   7.8028197e-11   9.7963868e-13   4.8409627e-14   1.7995588e-15   3.6862874e-18
   5.6000000e+02   2.4911250e-06   7.3500672e-08   7.7259555e-10   7.8261929e-11   8.0638708e-13   5.2613079e-14   1.6928733e-15   1.0842022e-17
   5.6100000e+02   2.5347127e-06   7.1232669e-08   9.0625054e-10   7.8141354e-11   6.3002923e-13   5.6304354e-14   1.5679732e-15   1.7997756e-17
   5.6200000e+02   2.5759482e-06   6.8877888e-08   1.0357446e-09   7.7677726e-11   4.5177837e-13   5.9466321e-14   1.4268101e-15   2.4719810e-17
   5.6300000e+02   2.6148726e-06   6.6442640e-08   1.1608406e-09   7.6883227e-11   2.7280131e-13   6.2088138e-14   1.2715523e-15   3.1225023e-17
   5.6400000e+02   2.6515264e-06   6.3933055e-08   1.2813242e-09   7.5770853e-11   9.4214133e-14   6.4163735e-14   1.1043683e-15   3.7079714e-17
   5.6500000e+02   2.6859497e-06   6.1355093e-08   1.3970028e-09   7.4354317e-11   8.2918915e-14   6.5691376e-14   9.2720970e-16   4.2067044e-17
   5.6600000e+02   2.7181822e-06   5.8714540e-08   1.5077052e-09   7.2647948e-11   2.5759061e-13   6.6674530e-14   7.4246165e-16   4.6837534e-17
   5.6700000e+02   2.7482633e-06   5.6017013e-08   1.6132802e-09   7.0666596e-11   4.2885227e-13   6.7119704e-14   5.5185891e-16   5.0740662e-17
   5.6800000e+02   2.7762317e-06   5.3267964e-08   1.7135959e-09   6.8425549e-11   5.9581463e-13   6.7038172e-14   3.5778672e-16   5.4210109e-17
   5.6900000e+02   2.8021259e-06   5.0472685e-08   1.8085391e-09   6.5940449e-11   7.5765067e-13   6.6444463e-14   1.6219665e-16   5.6595353e-17
   5.7000000e+02   2.8259840e-06   4.7636304e-08   1.8980140e-09   6.3227213e-11   9.1359472e-13   6.5355924e-14   3.2959746e-17   5.8763758e-17
   5.7100000e+02   2.8478437e-06   4.4763795e-08   1.9819419e-09   6.0301963e-11   1.0629457e-12   6.3793805e-14   2.2573089e-16   5.9847960e-17
   5.7200000e+02   2.8677422e-06   4.1859979e-08   2.0602603e-09   5.7180954e-11   1.2050636e-12   6.1780876e-14   4.1459891e-16   6.0498481e-17
   5.7300000e+02   2.8857164e-06   3.8929522e-08   2.1329220e-09   5.3880514e-11   1.3393726e-12   5.9342939e-14   5.9761224e-16   6.0281641e-17
   5.7400000e+02   2.9018027e-06   3.5976946e-08   2.1998945e-09   5.0416981e-11   1.4653595e-12   5.6507316e-14   7.7325299e-16   5.9414279e-17
   5.7500000e+02   2.9160372e-06   3.3006625e-08   2.2611594e-09   4.6806646e-11   1.5825720e-12   5.3303282e-14   9.4000328e-16   5.7896396e-17
   5.7600000e+02   2.9284556e-06   3.0022789e-08   2.3167113e-09   4.3065705e-11   1.6906192e-12   4.9762494e-14   1.0965621e-15   5.5511151e-17
   5.7700000e+02   2.9390932e-06   2.7029529e-08   2.3665578e-09   3.9210206e-11   1.7891697e-12   4.5915311e-14   1.2420620e-15   5.2909066e-17
   5.7800000e+02   2.9479850e-06   2.4030799e-08   2.4107182e-09   3.5256007e-11   1.8779505e-12   4.1795560e-14   1.3756357e-15   4.9873300e-17
   5.7900000e+02   2.9551655e-06   2.1030416e-08   2.4492233e-09   3.1218732e-11   1.9567455e-12   3.7436417e-14   1.4957653e-15   4.5970172e-17
   5.8000000e+02   2.9606689e-06   1.8032066e-08   2.4821148e-09   2.7113736e-11   2.0253933e-12   3.2871275e-14   1.6018003e-15   4.1850204e-17
   5.8100000e+02   2.9645290e-06   1.5039303e-08   2.5094442e-09   2.2956064e-11   2.0837856e-12   2.8134613e-14   1.6937406e-15   3.7513395e-17
   5.8200000e+02   2.9667793e-06   1.2055554e-08   2.5312728e-09   1.8760427e-11   2.1318661e-12   2.3260257e-14   1.7705021e-15   3.2526065e-17
   5.8300000e+02   2.9674528e-06   9.0841221e-09   2.5476711e-09   1.4541163e-11   2.1696265e-12   1.8282034e-14   1.8318680e-15   2.7321895e-17
   5.8400000e+02   2.9665824e-06   6.1281859e-09   2.5587177e-09   1.0312217e-11   2.1971064e-12   1.3232688e-14   1.8780550e-15   2.2117724e-17
   5.8500000e+02   2.9642002e-06   3.1908040e-09   2.5644995e-09   6.0871171e-12   2.2143899e-12   8.1451772e-15   1.9086295e-15   1.6696713e-17
   5.8600000e+02   2.9603385e-06   2.7491706e-10   2.5651108e-09   1.8789473e-12   2.2216031e-12   3.0507281e-15   1.9240252e-15   1.1275703e-17
   5.8700000e+02   2.9550288e-06   2.6166502e-09   2.5606526e-09   2.2996665e-12   2.2189130e-12   2.0192181e-15   1.9238083e-15   5.8546917e-18
   5.8800000e+02   2.9483025e-06   5.4811866e-09   2.5512327e-09   6.4365757e-12   2.2065236e-12   7.0349542e-15   1.9088463e-15   0.0000000e+00
   5.8900000e+02   2.9401906e-06   8.3160923e-09   2.5369649e-09   1.0520122e-11   2.1846739e-12   1.1968074e-14   1.8793560e-15   5.2041704e-18
   5.9000000e+02   2.9307237e-06   1.1118876e-08   2.5179683e-09   1.4539153e-11   2.1536371e-12   1.6791690e-14   1.8355543e-15   1.0625181e-17
   5.9100000e+02   2.9199320e-06   1.3887155e-08   2.4943676e-09   1.8483029e-11   2.1137157e-12   2.1479780e-14   1.7783084e-15   1.5612511e-17
   5.9200000e+02   2.9078456e-06   1.6618649e-08   2.4662917e-09   2.2341636e-11   2.0652403e-12   2.6008059e-14   1.7087026e-15   2.0383001e-17
   5.9300000e+02   2.8944941e-06   1.9311181e-08   2.4338743e-09   2.6105389e-11   2.0085676e-12   3.0353541e-14   1.6265201e-15   2.5153490e-17
   5.9400000e+02   2.8799067e-06   2.1962676e-08   2.3972527e-09   2.9765240e-11   1.9440771e-12   3.4495844e-14   1.5332787e-15   2.9490299e-17
   5.9500000e+02   2.8641126e-06   2.4571155e-08   2.3565680e-09   3.3312681e-11   1.8721693e-12   3.8415235e-14   1.4298458e-15   3.3393427e-17
   5.9600000e+02   2.8471402e-06   2.7134738e-08   2.3119642e-09   3.6739744e-11   1.7932632e-12   4.2093933e-14   1.3166551e-15   3.7079714e-17
   5.9700000e+02   2.8290179e-06   2.9651636e-08   2.2635885e-09   4.0039005e-11   1.7077943e-12   4.5516542e-14   1.1952245e-15   4.0115480e-17
   5.9800000e+02   2.8097738e-06   3.2120155e-08   2.2115902e-09   4.3203583e-11   1.6162115e-12   4.8668534e-14   1.0662044e-15   4.3151246e-17
   5.9900000e+02   2.7894355e-06   3.4538691e-08   2.1561211e-09   4.6227136e-11   1.5189755e-12   5.1537984e-14   9.3089599e-16   4.5319651e-17
   6.0000000e+02   2.7680304e-06   3.6905727e-08   2.0973346e-09   4.9103859e-11   1.4165576e-12   5.4114482e-14   7.8994970e-16   4.7271215e-17
   6.0100000e+02   2.7455856e-06   3.9219835e-08   2.0353858e-09   5.1828481e-11   1.3094358e-12   5.6388921e-14   6.4466661e-16   4.8789098e-17
   6.0200000e+02   2.7221279e-06   4.1479669e-08   1.9704309e-09   5.4396257e-11   1.1980944e-12   5.8354797e-14   4.9613091e-16   4.9873300e-17
   6.0300000e+02   2.6976836e-06   4.3683966e-08   1.9026274e-09   5.6802964e-11   1.0830202e-12   6.0006904e-14   3.4542681e-16   5.0306981e-17
   6.0400000e+02   2.6722789e-06   4.5831546e-08   1.8321330e-09   5.9044895e-11   9.6470314e-13   6.1341340e-14   1.9320483e-16   5.0523821e-17
   6.0500000e+02   2.6459397e-06   4.7921307e-08   1.7591063e-09   6.1118845e-11   8.4363224e-13   6.2357021e-14   4.0982842e-17   5.0306981e-17
   6.0600000e+02   2.6186915e-06   4.9952224e-08   1.6837059e-09   6.3022111e-11   7.2029513e-13   6.3053295e-14   1.1037178e-16   4.9439619e-17
   6.0700000e+02   2.5905596e-06   5.1923347e-08   1.6060901e-09   6.4752474e-11   5.9517604e-13   6.3431465e-14   2.6020852e-16   4.8138576e-17
   6.0800000e+02   2.5615689e-06   5.3833801e-08   1.5264174e-09   6.6308194e-11   4.6875416e-13   6.3494349e-14   4.0722634e-16   4.6837534e-17
   6.0900000e+02   2.5317441e-06   5.5682782e-08   1.4448455e-09   6.7687996e-11   3.4150222e-13   6.3247151e-14   5.5055786e-16   4.4669130e-17
   6.1000000e+02   2.5011096e-06   5.7469559e-08   1.3615313e-09   6.8891061e-11   2.1388533e-13   6.2694641e-14   6.8955258e-16   4.2283885e-17
   6.1100000e+02   2.4696894e-06   5.9193465e-08   1.2766311e-09   6.9917012e-11   8.6358871e-14   6.1844627e-14   8.2334313e-16   3.9681800e-17
   6.1200000e+02   2.4375074e-06   6.0853906e-08   1.1902997e-09   7.0765902e-11   4.0631561e-14   6.0704696e-14   9.5106215e-16   3.6646033e-17
   6.1300000e+02   2.4045871e-06   6.2450347e-08   1.1026910e-09   7.1438201e-11   1.6665228e-13   5.9285042e-14   1.0718423e-15   3.3393427e-17
   6.1400000e+02   2.3709518e-06   6.3982323e-08   1.0139571e-09   7.1934783e-11   2.9128219e-13   5.7595855e-14   1.1854667e-15   2.9923980e-17
   6.1500000e+02   2.3366243e-06   6.5449428e-08   9.2424875e-10   7.2256912e-11   4.1411449e-13   5.5648845e-14   1.2912848e-15   2.6237693e-17
   6.1600000e+02   2.3016275e-06   6.6851316e-08   8.3371466e-10   7.2406227e-11   5.3475627e-13   5.3456588e-14   1.3884293e-15   2.2334565e-17
   6.1700000e+02   2.2659837e-06   6.8187703e-08   7.4250172e-10   7.2384730e-11   6.5283000e-13   5.1032312e-14   1.4769002e-15   1.8431437e-17
   6.1800000e+02   2.2297150e-06   6.9458360e-08   6.5075471e-10   7.2194769e-11   7.6797574e-13   4.8390545e-14   1.5556133e-15   1.4311469e-17
   6.1900000e+02   2.1928435e-06   7.0663116e-08   5.5861620e-10   7.1839024e-11   8.7984849e-13   4.5545599e-14   1.6247854e-15   9.9746600e-18
   6.2000000e+02   2.1553905e-06   7.1801855e-08   4.6622639e-10   7.1320494e-11   9.8812256e-13   4.2513302e-14   1.6839828e-15   5.6378513e-18
   6.2100000e+02   2.1173776e-06   7.2874513e-08   3.7372302e-10   7.0642478e-11   1.0924898e-12   3.9309484e-14   1.7332056e-15   1.5178830e-18
   6.2200000e+02   2.0788259e-06   7.3881077e-08   2.8124123e-10   6.9808564e-11   1.1926603e-12   3.5950626e-14   1.7718032e-15   2.8189256e-18
   6.2300000e+02   2.0397560e-06   7.4821588e-08   1.8891349e-10   6.8822612e-11   1.2883635e-12   3.2453424e-14   1.8002093e-15   7.1557343e-18
   6.2400000e+02   2.0001887e-06   7.5696132e-08   9.6869482e-11   6.7688737e-11   1.3793485e-12   2.8835007e-14   1.8182070e-15   1.1058862e-17
   6.2500000e+02   1.9601442e-06   7.6504846e-08   5.2359794e-12   6.6411298e-11   1.4653836e-12   2.5112724e-14   1.8253628e-15   1.5395671e-17
   6.2600000e+02   1.9196426e-06   7.7247912e-08   8.5863194e-11   6.4994880e-11   1.5462566e-12   2.1303488e-14   1.8225439e-15   1.8865118e-17
   6.2700000e+02   1.8787037e-06   7.7925557e-08   1.7630727e-10   6.3444278e-11   1.6217763e-12   1.7424864e-14   1.8093166e-15   2.2768246e-17
   6.2800000e+02   1.8373471e-06   7.8538051e-08   2.6597861e-10   6.1764485e-11   1.6917704e-12   1.3494631e-14   1.7861147e-15   2.6454533e-17
   6.2900000e+02   1.7955920e-06   7.9085707e-08   3.5476276e-10   5.9960674e-11   1.7560875e-12   9.5294866e-15   1.7533718e-15   2.9490299e-17
   6.3000000e+02   1.7534576e-06   7.9568881e-08   4.4254853e-10   5.8038186e-11   1.8145953e-12   5.5469952e-15   1.7110879e-15   3.2526065e-17
   6.3100000e+02   1.7109626e-06   7.9987967e-08   5.2922804e-10   5.6002512e-11   1.8671826e-12   1.5638532e-15   1.6594798e-15   3.5344991e-17
   6.3200000e+02   1.6681257e-06   8.0343397e-08   6.1469679e-10   5.3859283e-11   1.9137569e-12   2.4036762e-15   1.5994150e-15   3.7730236e-17
   6.3300000e+02   1.6249652e-06   8.0635643e-08   6.9885366e-10   5.1614250e-11   1.9542464e-12   6.3386796e-15   1.5308935e-15   4.0115480e-17
   6.3400000e+02   1.5814992e-06   8.0865211e-08   7.8160102e-10   4.9273275e-11   1.9885972e-12   1.0226195e-14   1.4543488e-15   4.2067044e-17
   6.3500000e+02   1.5377455e-06   8.1032642e-08   8.6284472e-10   4.6842314e-11   2.0167759e-12   1.4049959e-14   1.3706484e-15   4.3584927e-17
   6.3600000e+02   1.4937218e-06   8.1138514e-08   9.4249412e-10   4.4327405e-11   2.0387665e-12   1.7795444e-14   1.2802259e-15   4.4885970e-17
   6.3700000e+02   1.4494455e-06   8.1183435e-08   1.0204621e-09   4.1734653e-11   2.0545724e-12   2.1448988e-14   1.1830814e-15   4.5753332e-17
   6.3800000e+02   1.4049338e-06   8.1168045e-08   1.0966653e-09   3.9070218e-11   2.0642138e-12   2.4996064e-14   1.0809496e-15   4.6187013e-17
   6.3900000e+02   1.3602036e-06   8.1093015e-08   1.1710236e-09   3.6340301e-11   2.0677301e-12   2.8423878e-14   9.7339671e-16   4.6620693e-17
   6.4000000e+02   1.3152717e-06   8.0959045e-08   1.2434608e-09   3.3551133e-11   2.0651757e-12   3.1720286e-14   8.6129021e-16   4.6837534e-17
   6.4100000e+02   1.2701544e-06   8.0766865e-08   1.3139042e-09   3.0708961e-11   2.0566225e-12   3.4873797e-14   7.4549741e-16   4.6403853e-17
   6.4200000e+02   1.2248681e-06   8.0517232e-08   1.3822846e-09   2.7820037e-11   2.0421583e-12   3.7873133e-14   6.2645202e-16   4.5536491e-17
   6.4300000e+02   1.1794289e-06   8.0210926e-08   1.4485367e-09   2.4890606e-11   2.0218861e-12   4.0707888e-14   5.0480453e-16   4.4669130e-17
   6.4400000e+02   1.1338524e-06   7.9848757e-08   1.5125986e-09   2.1926893e-11   1.9959238e-12   4.3369388e-14   3.8120548e-16   4.3151246e-17
   6.4500000e+02   1.0881545e-06   7.9431556e-08   1.5744121e-09   1.8935095e-11   1.9644028e-12   4.5848525e-14   2.5630539e-16   4.1633363e-17
   6.4600000e+02   1.0423504e-06   7.8960179e-08   1.6339226e-09   1.5921368e-11   1.9274693e-12   4.8137926e-14   1.3075478e-16   3.9898640e-17
   6.4700000e+02   9.9645525e-07   7.8435504e-08   1.6910790e-09   1.2891818e-11   1.8852803e-12   5.0230653e-14   5.4210109e-18   3.7513395e-17
   6.4800000e+02   9.5048411e-07   7.7858429e-08   1.7458339e-09   9.8524893e-12   1.8380067e-12   5.2120417e-14   1.1926224e-16   3.4911310e-17
   6.4900000e+02   9.0445170e-07   7.7229875e-08   1.7981433e-09   6.8093547e-12   1.7858308e-12   5.3802232e-14   2.4307813e-16   3.2526065e-17
   6.5000000e+02   8.5837255e-07   7.6550779e-08   1.8479671e-09   3.7683094e-12   1.7289440e-12   5.5271976e-14   3.6472561e-16   2.9490299e-17
   6.5100000e+02   8.1226099e-07   7.5822100e-08   1.8952682e-09   7.3515759e-13   1.6675498e-12   5.6525531e-14   4.8398785e-16   2.6454533e-17
   6.5200000e+02   7.6613115e-07   7.5044813e-08   1.9400134e-09   2.2843925e-12   1.6018593e-12   5.7560727e-14   6.0043116e-16   2.3418767e-17
   6.5300000e+02   7.1999694e-07   7.4219909e-08   1.9821727e-09   5.2847394e-12   1.5320932e-12   5.8375613e-14   7.1318819e-16   1.9949320e-17
   6.5400000e+02   6.7387209e-07   7.3348397e-08   2.0217198e-09   8.2603952e-12   1.4584800e-12   5.8969322e-14   8.2182525e-16   1.6479873e-17
   6.5500000e+02   6.2777009e-07   7.2431299e-08   2.0586314e-09   1.1205993e-11   1.3812547e-12   5.9341638e-14   9.2612550e-16   1.2793586e-17
   6.5600000e+02   5.8170426e-07   7.1469652e-08   2.0928878e-09   1.4116293e-11   1.3006592e-12   5.9493209e-14   1.0254384e-15   9.1072982e-18
   6.5700000e+02   5.3568773e-07   7.0464507e-08   2.1244727e-09   1.6986193e-11   1.2169410e-12   5.9425772e-14   1.1191135e-15   5.2041704e-18
   6.5800000e+02   4.8973339e-07   6.9416926e-08   2.1533728e-09   1.9810731e-11   1.1303523e-12   5.9140843e-14   1.2073675e-15   1.5178830e-18
   6.5900000e+02   4.4385397e-07   6.8327984e-08   2.1795781e-09   2.2585093e-11   1.0411500e-12   5.8642110e-14   1.2888995e-15   2.3852448e-18
   6.6000000e+02   3.9806200e-07   6.7198767e-08   2.2030820e-09   2.5304617e-11   9.4959392e-13   5.7932825e-14   1.3641432e-15   6.0715322e-18
   6.6100000e+02   3.5236980e-07   6.6030370e-08   2.2238807e-09   2.7964801e-11   8.5594661e-13   5.7017759e-14   1.4328816e-15   9.7578196e-18
   6.6200000e+02   3.0678952e-07   6.4823899e-08   2.2419738e-09   3.0561306e-11   7.6047285e-13   5.5901464e-14   1.4942474e-15   1.3660947e-17
   6.6300000e+02   2.6133310e-07   6.3580468e-08   2.2573635e-09   3.3089962e-11   6.6343914e-13   5.4590230e-14   1.5482407e-15   1.7347235e-17
   6.6400000e+02   2.1601231e-07   6.2301197e-08   2.2700554e-09   3.5546768e-11   5.6511219e-13   5.3089911e-14   1.5948614e-15   2.0816682e-17
   6.6500000e+02   1.7083872e-07   6.0987217e-08   2.2800579e-09   3.7927904e-11   4.6575851e-13   5.1407663e-14   1.6338927e-15   2.4069288e-17
   6.6600000e+02   1.2582372e-07   5.9639662e-08   2.2873819e-09   4.0229726e-11   3.6564480e-13   4.9551075e-14   1.6649009e-15   2.7538735e-17
   6.6700000e+02   8.0978510e-08   5.8259674e-08   2.2920417e-09   4.2448773e-11   2.6503561e-13   4.7527954e-14   1.6883196e-15   3.0574501e-17
   6.6800000e+02   3.6314108e-08   5.6848400e-08   2.2940539e-09   4.4581774e-11   1.6419418e-13   4.5346539e-14   1.7037153e-15   3.3393427e-17
   6.6900000e+02   8.1586462e-09   5.5406989e-08   2.2934379e-09   4.6625639e-11   6.3380291e-14   4.3016155e-14   1.7113047e-15   3.6212353e-17
   6.7000000e+02   5.2429095e-08   5.3936597e-08   2.2902158e-09   4.8577474e-11   3.7148236e-14   4.0545909e-14   1.7108710e-15   3.8814438e-17
   6.7100000e+02   9.6486759e-08   5.2438382e-08   2.2844121e-09   5.0434574e-11   1.3713791e-13   3.7945558e-14   1.7028479e-15   4.1416523e-17
   6.7200000e+02   1.4032134e-07   5.0913503e-08   2.2760540e-09   5.2194430e-11   2.3633981e-13   3.5225078e-14   1.6868017e-15   4.3584927e-17
   6.7300000e+02   1.8392271e-07   4.9363123e-08   2.2651709e-09   5.3854725e-11   3.3450911e-13   3.2394660e-14   1.6635998e-15   4.5319651e-17
   6.7400000e+02   2.2728092e-07   4.7788404e-08   2.2517946e-09   5.5413339e-11   4.3140643e-13   2.9464929e-14   1.6328085e-15   4.6837534e-17
   6.7500000e+02   2.7038620e-07   4.6190512e-08   2.2359594e-09   5.6868347e-11   5.2679887e-13   2.6447160e-14   1.5946446e-15   4.8355417e-17
   6.7600000e+02   3.1322894e-07   4.4570610e-08   2.2177016e-09   5.8218022e-11   6.2045920e-13   2.3351330e-14   1.5499754e-15   4.9439619e-17
   6.7700000e+02   3.5579972e-07   4.2929861e-08   2.1970598e-09   5.9460833e-11   7.1216665e-13   2.0189362e-14   1.4983674e-15   5.0090140e-17
   6.7800000e+02   3.9808926e-07   4.1269428e-08   2.1740745e-09   6.0595441e-11   8.0170896e-13   1.6972318e-14   1.4400373e-15   5.0740662e-17
   6.7900000e+02   4.4008848e-07   3.9590473e-08   2.1487884e-09   6.1620708e-11   8.8887946e-13   1.3711038e-14   1.3756357e-15   5.0957502e-17
   6.8000000e+02   4.8178846e-07   3.7894153e-08   2.1212462e-09   6.2535687e-11   9.7348063e-13   1.0417665e-14   1.3053794e-15   5.0957502e-17
   6.8100000e+02   5.2318043e-07   3.6181625e-08   2.0914942e-09   6.3339623e-11   1.0553236e-12   7.1026084e-15   1.2299189e-15   5.0957502e-17
   6.8200000e+02   5.6425580e-07   3.4454041e-08   2.0595807e-09   6.4031956e-11   1.1342266e-12   3.7773604e-15   1.1492543e-15   5.0306981e-17
   6.8300000e+02   6.0500614e-07   3.2712551e-08   2.0255558e-09   6.4612312e-11   1.2100182e-12   4.5341335e-16   1.0638192e-15   4.9439619e-17
   6.8400000e+02   6.4542318e-07   3.0958299e-08   1.9894712e-09   6.5080508e-11   1.2825357e-12   2.8583906e-15   9.7404723e-16   4.8355417e-17
   6.8500000e+02   6.8549882e-07   2.9192425e-08   1.9513800e-09   6.5436547e-11   1.3516258e-12   6.1476432e-15   8.8037216e-16   4.7271215e-17
   6.8600000e+02   7.2522511e-07   2.7416064e-08   1.9113372e-09   6.5680612e-11   1.4171446e-12   9.4026349e-15   7.8344449e-16   4.5536491e-17
   6.8700000e+02   7.6459426e-07   2.5630346e-08   1.8693988e-09   6.5813069e-11   1.4789587e-12   1.2613608e-14   6.8348105e-16   4.3584927e-17
   6.8800000e+02   8.0359866e-07   2.3836392e-08   1.8256227e-09   6.5834462e-11   1.5369444e-12   1.5770154e-14   5.8069868e-16   4.1633363e-17
   6.8900000e+02   8.4223081e-07   2.2035321e-08   1.7800676e-09   6.5745510e-11   1.5909880e-12   1.8862299e-14   4.7596475e-16   3.9464959e-17
   6.9000000e+02   8.8048342e-07   2.0228240e-08   1.7327938e-09   6.5547101e-11   1.6409862e-12   2.1880067e-14   3.6971294e-16   3.7079714e-17
   6.9100000e+02   9.1834931e-07   1.8416252e-08   1.6838625e-09   6.5240292e-11   1.6868473e-12   2.4814569e-14   2.6194324e-16   3.4477629e-17
   6.9200000e+02   9.5582149e-07   1.6600451e-08   1.6333363e-09   6.4826307e-11   1.7284882e-12   2.7656480e-14   1.5395671e-16   3.1658703e-17
   6.9300000e+02   9.9289309e-07   1.4781922e-08   1.5812784e-09   6.4306528e-11   1.7658379e-12   3.0397559e-14   4.5536491e-17   2.8622937e-17
   6.9400000e+02   1.0295574e-06   1.2961744e-08   1.5277534e-09   6.3682491e-11   1.7988356e-12   3.3029135e-14   6.2883726e-17   2.5587171e-17
   6.9500000e+02   1.0658079e-06   1.1140982e-08   1.4728265e-09   6.2955890e-11   1.8274306e-12   3.5543617e-14   1.7043658e-16   2.2117724e-17
   6.9600000e+02   1.1016381e-06   9.3206973e-09   1.4165637e-09   6.2128562e-11   1.8515840e-12   3.7933849e-14   2.7712208e-16   1.8865118e-17
   6.9700000e+02   1.1370419e-06   7.5019369e-09   1.3590319e-09   6.1202489e-11   1.8712666e-12   4.0192676e-14   3.8163916e-16   1.5612511e-17
   6.9800000e+02   1.1720130e-06   5.6857395e-09   1.3002986e-09   6.0179794e-11   1.8864597e-12   4.2313809e-14   4.8485521e-16   1.2143064e-17
   6.9900000e+02   1.2065456e-06   3.8731332e-09   1.2404318e-09   5.9062730e-11   1.8971558e-12   4.4291177e-14   5.8525233e-16   8.4567769e-18
   7.0000000e+02   1.2406338e-06   2.0651348e-09   1.1795001e-09   5.7853683e-11   1.9033572e-12   4.6119575e-14   6.8304737e-16   4.9873300e-18
   7.0100000e+02   1.2742719e-06   2.6275011e-10   1.1175727e-09   5.6555160e-11   1.9050766e-12   4.7793800e-14   7.7758980e-16   1.5178830e-18
   7.0200000e+02   1.3074544e-06   1.5330268e-09   1.0547189e-09   5.5169791e-11   1.9023368e-12   4.9309948e-14   8.6822910e-16   2.1684043e-18
   7.0300000e+02   1.3401760e-06   3.3212136e-09   9.9100868e-10   5.3700316e-11   1.8951704e-12   5.0663466e-14   9.5539895e-16   5.8546917e-18
   7.0400000e+02   1.3724313e-06   5.1008402e-09   9.2651198e-10   5.2149586e-11   1.8836204e-12   5.1851535e-14   1.0380152e-15   9.1072982e-18
   7.0500000e+02   1.4042152e-06   6.8709492e-09   8.6129909e-10   5.0520555e-11   1.8677388e-12   5.2871336e-14   1.1160777e-15   1.2793586e-17
   7.0600000e+02   1.4355228e-06   8.6305956e-09   7.9544039e-10   4.8816275e-11   1.8475874e-12   5.3720483e-14   1.1893698e-15   1.6046192e-17
   7.0700000e+02   1.4663493e-06   1.0378848e-08   7.2900634e-10   4.7039891e-11   1.8232367e-12   5.4397242e-14   1.2574577e-15   1.9298799e-17
   7.0800000e+02   1.4966899e-06   1.2114788e-08   6.6206740e-10   4.5194634e-11   1.7947659e-12   5.4900529e-14   1.3203414e-15   2.2551405e-17
   7.0900000e+02   1.5265401e-06   1.3837510e-08   5.9469396e-10   4.3283816e-11   1.7622642e-12   5.5229909e-14   1.3773704e-15   2.5370331e-17
   7.1000000e+02   1.5558955e-06   1.5546125e-08   5.2695630e-10   4.1310826e-11   1.7258274e-12   5.5384950e-14   1.4281111e-15   2.8406097e-17
   7.1100000e+02   1.5847517e-06   1.7239755e-08   4.5892452e-10   3.9279123e-11   1.6855608e-12   5.5366736e-14   1.4734308e-15   3.1441863e-17
   7.1200000e+02   1.6131047e-06   1.8917537e-08   3.9066845e-10   3.7192228e-11   1.6415766e-12   5.5175265e-14   1.5124620e-15   3.3827108e-17
   7.1300000e+02   1.6409503e-06   2.0578626e-08   3.2225767e-10   3.5053724e-11   1.5939953e-12   5.4813142e-14   1.5454218e-15   3.6212353e-17
   7.1400000e+02   1.6682847e-06   2.2222186e-08   2.5376134e-10   3.2867244e-11   1.5429433e-12   5.4281883e-14   1.5716595e-15   3.8597597e-17
   7.1500000e+02   1.6951041e-06   2.3847401e-08   1.8524826e-10   3.0636470e-11   1.4885552e-12   5.3584090e-14   1.5916088e-15   4.0332321e-17
   7.1600000e+02   1.7214050e-06   2.5453468e-08   1.1678670e-10   2.8365125e-11   1.4309708e-12   5.2722583e-14   1.6048361e-15   4.2283885e-17
   7.1700000e+02   1.7471836e-06   2.7039601e-08   4.8444450e-11   2.6056967e-11   1.3703372e-12   5.1701048e-14   1.6117749e-15   4.4018608e-17
   7.1800000e+02   1.7724368e-06   2.8605027e-08   1.9711317e-11   2.3715784e-11   1.3068064e-12   5.0523388e-14   1.6119918e-15   4.5319651e-17
   7.1900000e+02   1.7971613e-06   3.0148992e-08   8.7614050e-11   2.1345388e-11   1.2405359e-12   4.9194156e-14   1.6061371e-15   4.6403853e-17
   7.2000000e+02   1.8213538e-06   3.1670755e-08   1.5519789e-10   1.8949612e-11   1.1716882e-12   4.7718123e-14   1.5933435e-15   4.7488055e-17
   7.2100000e+02   1.8450115e-06   3.3169594e-08   2.2239773e-10   1.6532298e-11   1.1004309e-12   4.6100276e-14   1.5742616e-15   4.8138576e-17
   7.2200000e+02   1.8681314e-06   3.4644803e-08   2.8914923e-10   1.4097297e-11   1.0269353e-12   4.4346471e-14   1.5491081e-15   4.8572257e-17
   7.2300000e+02   1.8907108e-06   3.6095690e-08   3.5538891e-10   1.1648463e-11   9.5137613e-13   4.2462995e-14   1.5176662e-15   4.8789098e-17
   7.2400000e+02   1.9127470e-06   3.7521582e-08   4.2105417e-10   9.1896456e-12   8.7393244e-13   4.0455269e-14   1.4803696e-15   4.8789098e-17
   7.2500000e+02   1.9342375e-06   3.8921823e-08   4.8608336e-10   6.7246835e-12   7.9478568e-13   3.8331100e-14   1.4374352e-15   4.8355417e-17
   7.2600000e+02   1.9551800e-06   4.0295773e-08   5.5041578e-10   4.2574028e-12   7.1411995e-13   3.6096993e-14   1.3886461e-15   4.7921736e-17
   7.2700000e+02   1.9755722e-06   4.1642809e-08   6.1399178e-10   1.7916087e-12   6.3212174e-13   3.3760321e-14   1.3346529e-15   4.7271215e-17
   7.2800000e+02   1.9954119e-06   4.2962326e-08   6.7675276e-10   6.6891805e-13   5.4897926e-13   3.1328455e-14   1.2752386e-15   4.6403853e-17
   7.2900000e+02   2.0146970e-06   4.4253737e-08   7.3864126e-10   3.1204282e-12   4.6488226e-13   2.8808986e-14   1.2114875e-15   4.5102810e-17
   7.3000000e+02   2.0334257e-06   4.5516471e-08   7.9960093e-10   5.5592063e-12   3.8002067e-13   2.6210588e-14   1.1427491e-15   4.3584927e-17
   7.3100000e+02   2.0515962e-06   4.6749975e-08   8.5957664e-10   7.9815783e-12   2.9458619e-13   2.3541282e-14   1.0696739e-15   4.2067044e-17
   7.3200000e+02   2.0692068e-06   4.7953714e-08   9.1851449e-10   1.0383915e-11   2.0876942e-13   2.0808875e-14   9.9291235e-16   4.0332321e-17
   7.3300000e+02   2.0862559e-06   4.9127171e-08   9.7636181e-10   1.2762638e-11   1.2276204e-13   1.8022259e-14   9.1224771e-16   3.8380757e-17
   7.3400000e+02   2.1027420e-06   5.0269847e-08   1.0330673e-09   1.5114222e-11   3.6754237e-14   1.5190106e-14   8.2811362e-16   3.5995512e-17
   7.3500000e+02   2.1186639e-06   5.1381259e-08   1.0885809e-09   1.7435203e-11   4.9064919e-14   1.2320873e-14   7.4137745e-16   3.3827108e-17
   7.3600000e+02   2.1340202e-06   5.2460946e-08   1.1428540e-09   1.9722179e-11   1.3450764e-13   9.4238853e-15   6.5160551e-16   3.1225023e-17
   7.3700000e+02   2.1488099e-06   5.3508460e-08   1.1958394e-09   2.1971817e-11   2.1938723e-13   6.5069478e-15   5.5966516e-16   2.8622937e-17
   7.3800000e+02   2.1630319e-06   5.4523376e-08   1.2474912e-09   2.4180856e-11   3.0352023e-13   3.5800356e-15   4.6577325e-16   2.6020852e-17
   7.3900000e+02   2.1766855e-06   5.5505283e-08   1.2977651e-09   2.6346111e-11   3.8672516e-13   6.5117182e-16   3.7014662e-16   2.3201926e-17
   7.4000000e+02   2.1897697e-06   5.6453793e-08   1.3466184e-09   2.8464480e-11   4.6882333e-13   2.2707530e-15   2.7386947e-16   2.0166160e-17
   7.4100000e+02   2.2022838e-06   5.7368532e-08   1.3940095e-09   3.0532941e-11   5.4963933e-13   5.1770654e-15   1.7672495e-16   1.7130394e-17
   7.4200000e+02   2.2142275e-06   5.8249145e-08   1.4398988e-09   3.2548563e-11   6.2900206e-13   8.0588747e-15   7.8713078e-17   1.4094628e-17
   7.4300000e+02   2.2256001e-06   5.9095299e-08   1.4842481e-09   3.4508505e-11   7.0674304e-13   1.0907941e-14   1.8865118e-17   1.0842022e-17
   7.4400000e+02   2.2364013e-06   5.9906675e-08   1.5270206e-09   3.6410023e-11   7.8269964e-13   1.3715808e-14   1.1644331e-16   7.8062556e-18
   7.4500000e+02   2.2466308e-06   6.0682974e-08   1.5681814e-09   3.8250467e-11   8.5671184e-13   1.6474669e-14   2.1293731e-16   4.5536491e-18
   7.4600000e+02   2.2562886e-06   6.1423916e-08   1.6076970e-09   4.0027294e-11   9.2862697e-13   1.9175633e-14   3.0856394e-16   1.3010426e-18
   7.4700000e+02   2.2653746e-06   6.2129240e-08   1.6455358e-09   4.1738060e-11   9.9829476e-13   2.1811329e-14   4.0245585e-16   1.9515639e-18
   7.4800000e+02   2.2738888e-06   6.2798702e-08   1.6816676e-09   4.3380431e-11   1.0655728e-12   2.4374600e-14   4.9461303e-16   5.2041704e-18
   7.4900000e+02   2.2818315e-06   6.3432076e-08   1.7160641e-09   4.4952183e-11   1.1303226e-12   2.6857423e-14   5.8481865e-16   8.2399365e-18
   7.5000000e+02   2.2892028e-06   6.4029157e-08   1.7486986e-09   4.6451203e-11   1.1924129e-12   2.9253292e-14   6.7220535e-16   1.1492543e-17
   7.5100000e+02   2.2960032e-06   6.4589755e-08   1.7795460e-09   4.7875493e-11   1.2517177e-12   3.1554837e-14   7.5698996e-16   1.4311469e-17
   7.5200000e+02   2.3022331e-06   6.5113702e-08   1.8085832e-09   4.9223172e-11   1.3081179e-12   3.3755984e-14   8.3808828e-16   1.7347235e-17
   7.5300000e+02   2.3078931e-06   6.5600846e-08   1.8357886e-09   5.0492479e-11   1.3615012e-12   3.5850446e-14   9.1615084e-16   2.0166160e-17
   7.5400000e+02   2.3129838e-06   6.6051053e-08   1.8611425e-09   5.1681772e-11   1.4117618e-12   3.7832367e-14   9.9031026e-16   2.2985086e-17
   7.5500000e+02   2.3175062e-06   6.6464210e-08   1.8846268e-09   5.2789533e-11   1.4588010e-12   3.9696111e-14   1.0603497e-15   2.5587171e-17
   7.5600000e+02   2.3214609e-06   6.6840219e-08   1.9062253e-09   5.3814367e-11   1.5025273e-12   4.1436689e-14   1.1258355e-15   2.7972416e-17
   7.5700000e+02   2.3248490e-06   6.7179002e-08   1.9259235e-09   5.4755006e-11   1.5428566e-12   4.3049331e-14   1.1874182e-15   3.0140820e-17
   7.5800000e+02   2.3276716e-06   6.7480500e-08   1.9437087e-09   5.5610307e-11   1.5797125e-12   4.4529918e-14   1.2435799e-15   3.2526065e-17
   7.5900000e+02   2.3299298e-06   6.7744670e-08   1.9595699e-09   5.6379255e-11   1.6130259e-12   4.5874112e-14   1.2951879e-15   3.4260789e-17
   7.6000000e+02   2.3316249e-06   6.7971489e-08   1.9734979e-09   5.7060964e-11   1.6427352e-12   4.7078660e-14   1.3413749e-15   3.5995512e-17
   7.6100000e+02   2.3327582e-06   6.8160950e-08   1.9854855e-09   5.7654679e-11   1.6687877e-12   4.8139878e-14   1.3823578e-15   3.7730236e-17
   7.6200000e+02   2.3333312e-06   6.8313066e-08   1.9955269e-09   5.8159773e-11   1.6911372e-12   4.9055811e-14   1.4179196e-15   3.9248119e-17
   7.6300000e+02   2.3333454e-06   6.8427866e-08   2.0036184e-09   5.8575748e-11   1.7097467e-12   4.9823643e-14   1.4476267e-15   4.0332321e-17
   7.6400000e+02   2.3328025e-06   6.8505398e-08   2.0097578e-09   5.8902240e-11   1.7245862e-12   5.0441639e-14   1.4721297e-15   4.1416523e-17
   7.6500000e+02   2.3317041e-06   6.8545727e-08   2.0139448e-09   5.9139014e-11   1.7356346e-12   5.0908713e-14   1.4903443e-15   4.2283885e-17
   7.6600000e+02   2.3300522e-06   6.8548936e-08   2.0161811e-09   5.9285965e-11   1.7428786e-12   5.1223565e-14   1.5031379e-15   4.2934406e-17
   7.6700000e+02   2.3278486e-06   6.8515126e-08   2.0164696e-09   5.9343118e-11   1.7463127e-12   5.1385762e-14   1.5096431e-15   4.3368087e-17
   7.6800000e+02   2.3250953e-06   6.8444414e-08   2.0148154e-09   5.9310629e-11   1.7459400e-12   5.1395303e-14   1.5107273e-15   4.3584927e-17
   7.6900000e+02   2.3217944e-06   6.8336935e-08   2.0112253e-09   5.9188783e-11   1.7417712e-12   5.1252188e-14   1.5057400e-15   4.3368087e-17
   7.7000000e+02   2.3179481e-06   6.8192842e-08   2.0057076e-09   5.8977992e-11   1.7338249e-12   5.0957936e-14   1.4948980e-15   4.3151246e-17
   7.7100000e+02   2.3135587e-06   6.8012303e-08   1.9982724e-09   5.8678798e-11   1.7221276e-12   5.0513413e-14   1.4782012e-15   4.2717566e-17
   7.7200000e+02   2.3086285e-06   6.7795505e-08   1.9889316e-09   5.8291868e-11   1.7067146e-12   4.9919921e-14   1.4563004e-15   4.2067044e-17
   7.7300000e+02   2.3031600e-06   6.7542651e-08   1.9776987e-09   5.7817993e-11   1.6876281e-12   4.9180061e-14   1.4285448e-15   4.0982842e-17
   7.7400000e+02   2.2971557e-06   6.7253960e-08   1.9645890e-09   5.7258091e-11   1.6649178e-12   4.8296653e-14   1.3951514e-15   4.0115480e-17
   7.7500000e+02   2.2906183e-06   6.6929669e-08   1.9496192e-09   5.6613199e-11   1.6386415e-12   4.7272082e-14   1.3565538e-15   3.8814438e-17
   7.7600000e+02   2.2835504e-06   6.6570030e-08   1.9328079e-09   5.5884476e-11   1.6088643e-12   4.6109601e-14   1.3127520e-15   3.7513395e-17
   7.7700000e+02   2.2759549e-06   6.6175313e-08   1.9141752e-09   5.5073201e-11   1.5756580e-12   4.4813545e-14   1.2637461e-15   3.5995512e-17
   7.7800000e+02   2.2678346e-06   6.5745802e-08   1.8937427e-09   5.4180769e-11   1.5391026e-12   4.3387603e-14   1.2101865e-15   3.4260789e-17
   7.7900000e+02   2.2591926e-06   6.5281798e-08   1.8715338e-09   5.3208687e-11   1.4992840e-12   4.1836543e-14   1.1520732e-15   3.2309225e-17
   7.8000000e+02   2.2500317e-06   6.4783619e-08   1.8475732e-09   5.2158580e-11   1.4562954e-12   4.0164486e-14   1.0898400e-15   3.0140820e-17
   7.8100000e+02   2.2403553e-06   6.4251597e-08   1.8218874e-09   5.1032177e-11   1.4102361e-12   3.8377721e-14   1.0232700e-15   2.7972416e-17
   7.8200000e+02   2.2301664e-06   6.3686080e-08   1.7945043e-09   4.9831319e-11   1.3612124e-12   3.6480801e-14   9.5301371e-16   2.5370331e-17
   7.8300000e+02   2.2194685e-06   6.3087431e-08   1.7654531e-09   4.8557949e-11   1.3093361e-12   3.4480231e-14   8.7928796e-16   2.2985086e-17
   7.8400000e+02   2.2082649e-06   6.2456030e-08   1.7347648e-09   4.7214114e-11   1.2547248e-12   3.2381866e-14   8.0187593e-16   2.0599841e-17
   7.8500000e+02   2.1965590e-06   6.1792269e-08   1.7024715e-09   4.5801958e-11   1.1975026e-12   3.0191995e-14   7.2186181e-16   1.7997756e-17
   7.8600000e+02   2.1843544e-06   6.1096557e-08   1.6686069e-09   4.4323723e-11   1.1377980e-12   2.7917339e-14   6.3924560e-16   1.5178830e-17
   7.8700000e+02   2.1716547e-06   6.0369317e-08   1.6332061e-09   4.2781743e-11   1.0757450e-12   2.5564837e-14   5.5424415e-16   1.2359905e-17
   7.8800000e+02   2.1584636e-06   5.9610987e-08   1.5963054e-09   4.1178441e-11   1.0114819e-12   2.3141645e-14   4.6729114e-16   9.5409791e-18
   7.8900000e+02   2.1447850e-06   5.8822019e-08   1.5579424e-09   3.9516326e-11   9.4515303e-13   2.0655136e-14   3.7882024e-16   6.7220535e-18
   7.9000000e+02   2.1306226e-06   5.8002878e-08   1.5181561e-09   3.7797992e-11   8.7690510e-13   1.8112031e-14   2.8904830e-16   3.9031278e-18
   7.9100000e+02   2.1159805e-06   5.7154044e-08   1.4769868e-09   3.6026110e-11   8.0688993e-13   1.5521005e-14   1.9840900e-16   8.6736174e-19
   7.9200000e+02   2.1008626e-06   5.6276011e-08   1.4344757e-09   3.4203426e-11   7.3526233e-13   1.2889429e-14   1.0711917e-16   1.9515639e-18
   7.9300000e+02   2.0852730e-06   5.5369285e-08   1.3906656e-09   3.2332759e-11   6.6218081e-13   1.0225328e-14   1.5395671e-17   4.7704896e-18
   7.9400000e+02   2.0692159e-06   5.4434387e-08   1.3456002e-09   3.0416995e-11   5.8780693e-13   7.5365061e-15   7.6110993e-17   7.5894152e-18
   7.9500000e+02   2.0526956e-06   5.3471850e-08   1.2993242e-09   2.8459084e-11   5.1230439e-13   4.8307712e-15   1.6675029e-16   1.0191500e-17
   7.9600000e+02   2.0357164e-06   5.2482220e-08   1.2518835e-09   2.6462034e-11   4.3583973e-13   2.1165795e-15   2.5695591e-16   1.3010426e-17
   7.9700000e+02   2.0182827e-06   5.1466055e-08   1.2033252e-09   2.4428911e-11   3.5858100e-13   5.9804592e-16   3.4586049e-16   1.5395671e-17
   7.9800000e+02   2.0003989e-06   5.0423927e-08   1.1536971e-09   2.2362831e-11   2.8069821e-13   3.3050819e-15   4.3303035e-16   1.7780916e-17
   7.9900000e+02   1.9820697e-06   4.9356420e-08   1.1030481e-09   2.0266956e-11   2.0236265e-13   5.9962885e-15   5.1824864e-16   2.0383001e-17
   8.0000000e+02   1.9632996e-06   4.8264127e-08   1.0514281e-09   1.8144493e-11   1.2374607e-13   8.6640764e-15   6.0151537e-16   2.2768246e-17
   8.0100000e+02   1.9440933e-06   4.7147656e-08   9.9888752e-10   1.5998684e-11   4.5021278e-14   1.1299989e-14   6.8218001e-16   2.4936650e-17
   8.0200000e+02   1.9244557e-06   4.6007626e-08   9.4547804e-10   1.3832808e-11   3.3638890e-14   1.3896002e-14   7.6002572e-16   2.6888214e-17
   8.0300000e+02   1.9043916e-06   4.4844665e-08   8.9125187e-10   1.1650172e-11   1.1206184e-13   1.6444962e-14   8.3461883e-16   2.8622937e-17
   8.0400000e+02   1.8839058e-06   4.3659415e-08   8.3626206e-10   9.4541066e-12   1.9007495e-13   1.8939277e-14   9.0574249e-16   3.0357661e-17
   8.0500000e+02   1.8630034e-06   4.2452527e-08   7.8056231e-10   7.2479633e-12   2.6750737e-13   2.1370926e-14   9.7296303e-16   3.1875544e-17
   8.0600000e+02   1.8416895e-06   4.1224662e-08   7.2420702e-10   5.0351097e-12   3.4418865e-13   2.3732969e-14   1.0364973e-15   3.3176586e-17
   8.0700000e+02   1.8199691e-06   3.9976492e-08   6.6725117e-10   2.8189233e-12   4.1995053e-13   2.6018250e-14   1.0956947e-15   3.4477629e-17
   8.0800000e+02   1.7978476e-06   3.8708700e-08   6.0975034e-10   6.0278757e-13   4.9462626e-13   2.8220265e-14   1.1505553e-15   3.5561831e-17
   8.0900000e+02   1.7753300e-06   3.7421977e-08   5.5176060e-10   1.6099121e-12   5.6805168e-13   3.0331857e-14   1.2006455e-15   3.5995512e-17
   8.1000000e+02   1.7524219e-06   3.6117024e-08   4.9333851e-10   3.8157938e-12   6.4006439e-13   3.2347389e-14   1.2457483e-15   3.6646033e-17
   8.1100000e+02   1.7291286e-06   3.4794551e-08   4.3454107e-10   6.0114838e-12   7.1050631e-13   3.4260138e-14   1.2856469e-15   3.7296555e-17
   8.1200000e+02   1.7054556e-06   3.3455278e-08   3.7542566e-10   8.1936216e-12   7.7922196e-13   3.6064901e-14   1.3205582e-15   3.7296555e-17
   8.1300000e+02   1.6814084e-06   3.2099933e-08   3.1604997e-10   1.0358863e-11   8.4605912e-13   3.7755823e-14   1.3500485e-15   3.7513395e-17
   8.1400000e+02   1.6569926e-06   3.0729251e-08   2.5647202e-10   1.2503888e-11   9.1087012e-13   3.9328133e-14   1.3743347e-15   3.7079714e-17
   8.1500000e+02   1.6322141e-06   2.9343978e-08   1.9675003e-10   1.4625402e-11   9.7351164e-13   4.0777061e-14   1.3927661e-15   3.6862874e-17
   8.1600000e+02   1.6070784e-06   2.7944864e-08   1.3694243e-10   1.6720142e-11   1.0338442e-12   4.2098052e-14   1.4057765e-15   3.6212353e-17
   8.1700000e+02   1.5815914e-06   2.6532670e-08   7.7107802e-11   1.8784883e-11   1.0917339e-12   4.3286989e-14   1.4129323e-15   3.5344991e-17
   8.1800000e+02   1.5557590e-06   2.5108163e-08   1.7304799e-11   2.0816440e-11   1.1470516e-12   4.4340833e-14   1.4144502e-15   3.4260789e-17
   8.1900000e+02   1.5295872e-06   2.3672116e-08   4.2407868e-11   2.2811673e-11   1.1996740e-12   4.5256117e-14   1.4103302e-15   3.3176586e-17
   8.2000000e+02   1.5030820e-06   2.2225309e-08   1.0197150e-10   2.4767494e-11   1.2494834e-12   4.6029803e-14   1.4003555e-15   3.1875544e-17
   8.2100000e+02   1.4762494e-06   2.0768530e-08   1.6132744e-10   2.6680867e-11   1.2963680e-12   4.6659942e-14   1.3849599e-15   3.0140820e-17
   8.2200000e+02   1.4490956e-06   1.9302570e-08   2.2041716e-10   2.8548817e-11   1.3402222e-12   4.7144363e-14   1.3634927e-15   2.8622937e-17
   8.2300000e+02   1.4216269e-06   1.7828230e-08   2.7918226e-10   3.0368433e-11   1.3809477e-12   4.7481333e-14   1.3370381e-15   2.6671373e-17
   8.2400000e+02   1.3938494e-06   1.6346312e-08   3.3756457e-10   3.2136872e-11   1.4184515e-12   4.7670201e-14   1.3051626e-15   2.4502969e-17
   8.2500000e+02   1.3657696e-06   1.4857625e-08   3.9550615e-10   3.3851361e-11   1.4526483e-12   4.7710533e-14   1.2676492e-15   2.2551405e-17
   8.2600000e+02   1.3373937e-06   1.3362984e-08   4.5294940e-10   3.5509206e-11   1.4834609e-12   4.7601680e-14   1.2251485e-15   2.0383001e-17
   8.2700000e+02   1.3087284e-06   1.1863207e-08   5.0983704e-10   3.7107791e-11   1.5108179e-12   4.7344290e-14   1.1778772e-15   1.7997756e-17
   8.2800000e+02   1.2797801e-06   1.0359116e-08   5.6611222e-10   3.8644589e-11   1.5346567e-12   4.6938798e-14   1.1260524e-15   1.5612511e-17
   8.2900000e+02   1.2505554e-06   8.8515375e-09   6.2171854e-10   4.0117156e-11   1.5549211e-12   4.6386939e-14   1.0692402e-15   1.3010426e-17
   8.3000000e+02   1.2210610e-06   7.3413018e-09   6.7660011e-10   4.1523146e-11   1.5715636e-12   4.5690014e-14   1.0080912e-15   1.0625181e-17
   8.3100000e+02   1.1913036e-06   5.8292420e-09   7.3070160e-10   4.2860304e-11   1.5845454e-12   4.4850191e-14   9.4325589e-16   7.8062556e-18
   8.3200000e+02   1.1612899e-06   4.3161939e-09   7.8396827e-10   4.4126479e-11   1.5938344e-12   4.3869856e-14   8.7430063e-16   5.2041704e-18
   8.3300000e+02   1.1310268e-06   2.8029962e-09   8.3634605e-10   4.5319622e-11   1.5994072e-12   4.2752477e-14   8.0209277e-16   2.1684043e-18
   8.3400000e+02   1.1005212e-06   1.2904897e-09   8.8778159e-10   4.6437791e-11   1.6012491e-12   4.1501091e-14   7.2641546e-16   4.3368087e-19
   8.3500000e+02   1.0697800e-06   2.2048309e-10   9.3822227e-10   4.7479153e-11   1.5993532e-12   4.0120034e-14   6.4813606e-16   3.0357661e-18
   8.3600000e+02   1.0388102e-06   1.7290779e-09   9.8761630e-10   4.8441992e-11   1.5937217e-12   3.8612993e-14   5.6703774e-16   5.8546917e-18
   8.3700000e+02   1.0076190e-06   3.2344492e-09   1.0359127e-09   4.9324704e-11   1.5843648e-12   3.6984955e-14   4.8355417e-16   8.6736174e-18
   8.3800000e+02   9.7621340e-07   4.7357510e-09   1.0830615e-09   5.0125807e-11   1.5713010e-12   3.5241124e-14   3.9833588e-16   1.1058862e-17
   8.3900000e+02   9.4460066e-07   6.2321363e-09   1.1290136e-09   5.0843941e-11   1.5545579e-12   3.3386922e-14   3.1159970e-16   1.3660947e-17
   8.4000000e+02   9.1278801e-07   7.7227582e-09   1.1737208e-09   5.1477872e-11   1.5341710e-12   3.1427985e-14   2.2334565e-16   1.6046192e-17
   8.4100000e+02   8.8078275e-07   9.2067701e-09   1.2171362e-09   5.2026491e-11   1.5101850e-12   2.9370169e-14   1.3487475e-16   1.8865118e-17
   8.4200000e+02   8.4859225e-07   1.0683326e-08   1.2592138e-09   5.2488819e-11   1.4826519e-12   2.7220847e-14   4.5319651e-17   2.0816682e-17
   8.4300000e+02   8.1622392e-07   1.2151580e-08   1.2999088e-09   5.2864012e-11   1.4516331e-12   2.4986090e-14   4.4018608e-17   2.2985086e-17
   8.4400000e+02   7.8368525e-07   1.3610688e-08   1.3391776e-09   5.3151357e-11   1.4171977e-12   2.2673486e-14   1.3314003e-16   2.4936650e-17
   8.4500000e+02   7.5098376e-07   1.5059808e-08   1.3769778e-09   5.3350278e-11   1.3794231e-12   2.0289759e-14   2.2117724e-16   2.7105054e-17
   8.4600000e+02   7.1812706e-07   1.6498100e-08   1.4132683e-09   5.3460336e-11   1.3383945e-12   1.7843583e-14   3.0856394e-16   2.8839778e-17
   8.4700000e+02   6.8512277e-07   1.7924726e-08   1.4480092e-09   5.3481231e-11   1.2942052e-12   1.5341678e-14   3.9443275e-16   3.0574501e-17
   8.4800000e+02   6.5197860e-07   1.9338849e-08   1.4811624e-09   5.3412806e-11   1.2469561e-12   1.2792935e-14   4.7856684e-16   3.1875544e-17
   8.4900000e+02   6.1870231e-07   2.0739639e-08   1.5126906e-09   5.3255041e-11   1.1967558e-12   1.0205378e-14   5.6053252e-16   3.3176586e-17
   8.5000000e+02   5.8530171e-07   2.2126265e-08   1.5425584e-09   5.3008063e-11   1.1437203e-12   7.5872468e-15   6.3989612e-16   3.4260789e-17
   8.5100000e+02   5.5178465e-07   2.3497903e-08   1.5707317e-09   5.2672139e-11   1.0879724e-12   4.9472145e-15   7.1665764e-16   3.5128150e-17
   8.5200000e+02   5.1815907e-07   2.4853733e-08   1.5971780e-09   5.2247684e-11   1.0296423e-12   2.2941718e-15   7.8994970e-16   3.5778672e-17
   8.5300000e+02   4.8443293e-07   2.6192938e-08   1.6218664e-09   5.1735252e-11   9.6886691e-13   3.6385825e-16   8.5998916e-16   3.6429193e-17
   8.5400000e+02   4.5061426e-07   2.7514706e-08   1.6447675e-09   5.1135547e-11   9.0578825e-13   3.0171178e-15   9.2590866e-16   3.6646033e-17
   8.5500000e+02   4.1671113e-07   2.8818233e-08   1.6658538e-09   5.0449415e-11   8.4055657e-13   5.6573669e-15   9.8792502e-16   3.6646033e-17
   8.5600000e+02   3.8273169e-07   3.0102718e-08   1.6850992e-09   4.9677845e-11   7.7332672e-13   8.2759320e-15   1.0451709e-15   3.6646033e-17
   8.5700000e+02   3.4868410e-07   3.1367367e-08   1.7024794e-09   4.8821975e-11   7.0425870e-13   1.0863489e-14   1.0982968e-15   3.6429193e-17
   8.5800000e+02   3.1457662e-07   3.2611392e-08   1.7179721e-09   4.7883081e-11   6.3351885e-13   1.3411364e-14   1.1464354e-15   3.5561831e-17
   8.5900000e+02   2.8041752e-07   3.3834013e-08   1.7315565e-09   4.6862585e-11   5.6127759e-13   1.5911534e-14   1.1891529e-15   3.4911310e-17
   8.6000000e+02   2.4621515e-07   3.5034457e-08   1.7432139e-09   4.5762050e-11   4.8771013e-13   1.8354892e-14   1.2268832e-15   3.4043948e-17
   8.6100000e+02   2.1197790e-07   3.6211958e-08   1.7529272e-09   4.4583179e-11   4.1299581e-13   2.0732981e-14   1.2587587e-15   3.2742906e-17
   8.6200000e+02   1.7771422e-07   3.7365760e-08   1.7606813e-09   4.3327814e-11   3.3731806e-13   2.3037995e-14   1.2854301e-15   3.1441863e-17
   8.6300000e+02   1.4343259e-07   3.8495112e-08   1.7664632e-09   4.1997935e-11   2.6086295e-13   2.5261694e-14   1.3060299e-15   2.9923980e-17
   8.6400000e+02   1.0914155e-07   3.9599275e-08   1.7702617e-09   4.0595657e-11   1.8381997e-13   2.7396054e-14   1.3205582e-15   2.8189256e-17
   8.6500000e+02   7.4849712e-08   4.0677519e-08   1.7720675e-09   3.9123229e-11   1.0638105e-13   2.9433704e-14   1.3294487e-15   2.6237693e-17
   8.6600000e+02   4.0565708e-08   4.1729122e-08   1.7718736e-09   3.7583030e-11   2.8740465e-14   3.1367920e-14   1.3322676e-15   2.4069288e-17
   8.6700000e+02   6.2982328e-09   4.2753374e-08   1.7696747e-09   3.5977569e-11   4.8905975e-14   3.3190898e-14   1.3287982e-15   2.1900884e-17
   8.6800000e+02   2.7943971e-08   4.3749574e-08   1.7654678e-09   3.4309478e-11   1.2636159e-13   3.4896131e-14   1.3194740e-15   1.9515639e-17
   8.6900000e+02   6.2152112e-08   4.4717034e-08   1.7592519e-09   3.2581516e-11   2.0342799e-13   3.6477982e-14   1.3040784e-15   1.7130394e-17
   8.7000000e+02   9.6317350e-08   4.5655074e-08   1.7510282e-09   3.0796558e-11   2.7990782e-13   3.7930162e-14   1.2828280e-15   1.4528309e-17
   8.7100000e+02   1.3043080e-07   4.6563029e-08   1.7407998e-09   2.8957598e-11   3.5560270e-13   3.9247034e-14   1.2555061e-15   1.1926224e-17
   8.7200000e+02   1.6448351e-07   4.7440246e-08   1.7285723e-09   2.7067739e-11   4.3031551e-13   4.0423827e-14   1.2225464e-15   9.1072982e-18
   8.7300000e+02   1.9846652e-07   4.8286082e-08   1.7143532e-09   2.5130197e-11   5.0384978e-13   4.1455988e-14   1.1837319e-15   6.2883726e-18
   8.7400000e+02   2.3237078e-07   4.9099909e-08   1.6981522e-09   2.3148290e-11   5.7601124e-13   4.2339396e-14   1.1392796e-15   3.4694470e-18
   8.7500000e+02   2.6618722e-07   4.9881113e-08   1.6799813e-09   2.1125437e-11   6.4660733e-13   4.3070148e-14   1.0898400e-15   4.3368087e-19
   8.7600000e+02   2.9990670e-07   5.0629093e-08   1.6598546e-09   1.9065152e-11   7.1544853e-13   4.3645643e-14   1.0351962e-15   2.1684043e-18
   8.7700000e+02   3.3352006e-07   5.1343263e-08   1.6377885e-09   1.6971044e-11   7.8234771e-13   4.4062410e-14   9.7578196e-16   5.2041704e-18
   8.7800000e+02   3.6701808e-07   5.2023049e-08   1.6138017e-09   1.4846803e-11   8.4712185e-13   4.4319149e-14   9.1159719e-16   8.0230961e-18
   8.7900000e+02   4.0039149e-07   5.2667896e-08   1.5879149e-09   1.2696204e-11   9.0959228e-13   4.4414125e-14   8.4329245e-16   1.0842022e-17
   8.8000000e+02   4.3363097e-07   5.3277264e-08   1.5601513e-09   1.0523097e-11   9.6958379e-13   4.4346688e-14   7.7086774e-16   1.3660947e-17
   8.8100000e+02   4.6672718e-07   5.3850626e-08   1.5305362e-09   8.3314022e-12   1.0269277e-12   4.4115970e-14   6.9497359e-16   1.6263033e-17
   8.8200000e+02   4.9967070e-07   5.4387475e-08   1.4990971e-09   6.1251037e-12   1.0814598e-12   4.3722621e-14   6.1560999e-16   1.8865118e-17
   8.8300000e+02   5.3245209e-07   5.4887318e-08   1.4658638e-09   3.9082455e-12   1.1330225e-12   4.3167076e-14   5.3364431e-16   2.1467203e-17
   8.8400000e+02   5.6506185e-07   5.5349683e-08   1.4308685e-09   1.6849235e-12   1.1814642e-12   4.2450852e-14   4.4864286e-16   2.3852448e-17
   8.8500000e+02   5.9749045e-07   5.5774112e-08   1.3941454e-09   5.4071938e-13   1.2266408e-12   4.1576551e-14   3.6168984e-16   2.6020852e-17
   8.8600000e+02   6.2972830e-07   5.6160168e-08   1.3557311e-09   2.7645007e-12   1.2684151e-12   4.0546125e-14   2.7278527e-16   2.7972416e-17
   8.8700000e+02   6.6176578e-07   5.6507431e-08   1.3156644e-09   4.9822043e-12   1.3066588e-12   3.9362827e-14   1.8279649e-16   2.9923980e-17
   8.8800000e+02   6.9359322e-07   5.6815502e-08   1.2739861e-09   7.1895886e-12   1.3412511e-12   3.8030343e-14   9.1940344e-17   3.1875544e-17
   8.8900000e+02   7.2520090e-07   5.7083999e-08   1.2307396e-09   9.3823909e-12   1.3720800e-12   3.6553443e-14   8.6736174e-19   3.3393427e-17
   8.9000000e+02   7.5657906e-07   5.7312562e-08   1.1859702e-09   1.1556338e-11   1.3990426e-12   3.4937114e-14   9.0639302e-17   3.4694470e-17
   8.9100000e+02   7.8771790e-07   5.7500852e-08   1.1397255e-09   1.3707150e-11   1.4220459e-12   3.3186561e-14   1.8149544e-16   3.5995512e-17
   8.9200000e+02   8.1860758e-07   5.7648548e-08   1.0920552e-09   1.5830551e-11   1.4410066e-12   3.1308072e-14   2.7148422e-16   3.6646033e-17
   8.9300000e+02   8.4923821e-07   5.7755355e-08   1.0430111e-09   1.7922273e-11   1.4558521e-12   2.9308153e-14   3.5995512e-16   3.7296555e-17
   8.9400000e+02   8.7959986e-07   5.7820995e-08   9.9264716e-10   1.9978067e-11   1.4665200e-12   2.7193959e-14   4.4669130e-16   3.7730236e-17
   8.9500000e+02   9.0968256e-07   5.7845216e-08   9.4101953e-10   2.1993710e-11   1.4729591e-12   2.4973296e-14   5.3104222e-16   3.7730236e-17
   8.9600000e+02   9.3947629e-07   5.7827787e-08   8.8818627e-10   2.3965011e-11   1.4751293e-12   2.2654188e-14   6.1235739e-16   3.7730236e-17
   8.9700000e+02   9.6897101e-07   5.7768501e-08   8.3420753e-10   2.5887820e-11   1.4730025e-12   2.0245090e-14   6.9085362e-16   3.7730236e-17
   8.9800000e+02   9.9815661e-07   5.7667174e-08   7.7914544e-10   2.7758040e-11   1.4665617e-12   1.7755328e-14   7.6566357e-16   3.6862874e-17
   8.9900000e+02   1.0270230e-06   5.7523647e-08   7.2306411e-10   2.9571628e-11   1.4558025e-12   1.5194443e-14   8.3657040e-16   3.6212353e-17
   9.0000000e+02   1.0555599e-06   5.7337785e-08   6.6602956e-10   3.1324608e-11   1.4407329e-12   1.2572192e-14   9.0292357e-16   3.5128150e-17
   9.0100000e+02   1.0837571e-06   5.7109479e-08   6.0810969e-10   3.3013081e-11   1.4213728e-12   9.8985490e-15   9.6450625e-16   3.4043948e-17
   9.0200000e+02   1.1116044e-06   5.6838644e-08   5.4937424e-10   3.4633228e-11   1.3977550e-12   7.1843573e-15   1.0208848e-15   3.2526065e-17
   9.0300000e+02   1.1390916e-06   5.6525223e-08   4.8989476e-10   3.6181322e-11   1.3699252e-12   4.4402416e-15   1.0720591e-15   3.0791342e-17
   9.0400000e+02   1.1662081e-06   5.6169184e-08   4.2974453e-10   3.7653738e-11   1.3379415e-12   1.6770439e-15   1.1173788e-15   2.9056618e-17
   9.0500000e+02   1.1929437e-06   5.5770524e-08   3.6899853e-10   3.9046958e-11   1.3018753e-12   1.0935263e-15   1.1564100e-15   2.6888214e-17
   9.0600000e+02   1.2192880e-06   5.5329264e-08   3.0773338e-10   4.0357581e-11   1.2618101e-12   3.8604103e-15   1.1891529e-15   2.4719810e-17
   9.0700000e+02   1.2452304e-06   5.4845456e-08   2.4602726e-10   4.1582331e-11   1.2178435e-12   6.6118985e-15   1.2156075e-15   2.2117724e-17
   9.0800000e+02   1.2707605e-06   5.4319180e-08   1.8395992e-10   4.2718069e-11   1.1700849e-12   9.3364986e-15   1.2353400e-15   1.9515639e-17
   9.0900000e+02   1.2958678e-06   5.3750545e-08   1.2161253e-10   4.3761795e-11   1.1186568e-12   1.2022284e-14   1.2483504e-15   1.6696713e-17
   9.1000000e+02   1.3205416e-06   5.3139687e-08   5.9067664e-11   4.4710664e-11   1.0636947e-12   1.4657980e-14   1.2539882e-15   1.4094628e-17
   9.1100000e+02   1.3447713e-06   5.2486776e-08   3.5907633e-12   4.5561987e-11   1.0053462e-12   1.7231659e-14   1.2529040e-15   1.1058862e-17
   9.1200000e+02   1.3685464e-06   5.1792008e-08   6.6277596e-11   4.6313246e-11   9.4377110e-13   1.9732263e-14   1.2446641e-15   7.8062556e-18
   9.1300000e+02   1.3918560e-06   5.1055614e-08   1.2890650e-10   4.6962098e-11   8.7914181e-13   2.2148082e-14   1.2292684e-15   4.7704896e-18
   9.1400000e+02   1.4146895e-06   5.0277853e-08   1.9139003e-10   4.7506385e-11   8.1164199e-13   2.4468275e-14   1.2069339e-15   1.7347235e-18
   9.1500000e+02   1.4370360e-06   4.9459018e-08   2.5363972e-10   4.7944140e-11   7.4146700e-13   2.6681782e-14   1.1774436e-15   1.5178830e-18
   9.1600000e+02   1.4588849e-06   4.8599433e-08   3.1556619e-10   4.8273598e-11   6.6882329e-13   2.8777978e-14   1.1412312e-15   4.7704896e-18
   9.1700000e+02   1.4802252e-06   4.7699456e-08   3.7707919e-10   4.8493202e-11   5.9392855e-13   3.0747323e-14   1.0982968e-15   7.5894152e-18
   9.1800000e+02   1.5010461e-06   4.6759477e-08   4.3808771e-10   4.8601610e-11   5.1701026e-13   3.2579408e-14   1.0486403e-15   1.0625181e-17
   9.1900000e+02   1.5213366e-06   4.5779921e-08   4.9850008e-10   4.8597704e-11   4.3830542e-13   3.4264909e-14   9.9291235e-16   1.3660947e-17
   9.2000000e+02   1.5410857e-06   4.4761247e-08   5.5822409e-10   4.8480596e-11   3.5806145e-13   3.5795368e-14   9.3132967e-16   1.6479873e-17
   9.2100000e+02   1.5602826e-06   4.3703948e-08   6.1716703e-10   4.8249636e-11   2.7653335e-13   3.7162331e-14   8.6389229e-16   1.9298799e-17
   9.2200000e+02   1.5789161e-06   4.2608554e-08   6.7523585e-10   4.7904417e-11   1.9398502e-13   3.8358206e-14   7.9125075e-16   2.1900884e-17
   9.2300000e+02   1.5969753e-06   4.1475628e-08   7.3233724e-10   4.7444782e-11   1.1068750e-13   3.9376055e-14   7.1383871e-16   2.4502969e-17
   9.2400000e+02   1.6144489e-06   4.0305772e-08   7.8837775e-10   4.6870834e-11   2.6919439e-14   4.0209806e-14   6.3165619e-16   2.6671373e-17
   9.2500000e+02   1.6313259e-06   3.9099624e-08   8.4326391e-10   4.6182935e-11   5.7035973e-14   4.0853388e-14   5.4557053e-16   2.8622937e-17
   9.2600000e+02   1.6475951e-06   3.7857859e-08   8.9690234e-10   4.5381716e-11   1.4088860e-13   4.1302682e-14   4.5601543e-16   3.0357661e-17
   9.2700000e+02   1.6632452e-06   3.6581190e-08   9.4919988e-10   4.4468084e-11   2.2434485e-13   4.1553132e-14   3.6364141e-16   3.2092384e-17
   9.2800000e+02   1.6782651e-06   3.5270368e-08   1.0000637e-09   4.3443220e-11   3.0710699e-13   4.1602572e-14   2.6866530e-16   3.3393427e-17
   9.2900000e+02   1.6926435e-06   3.3926183e-08   1.0494015e-09   4.2308591e-11   3.8887470e-13   4.1447965e-14   1.7173762e-16   3.4477629e-17
   9.3000000e+02   1.7063690e-06   3.2549465e-08   1.0971214e-09   4.1065947e-11   4.6934592e-13   4.1088877e-14   7.3725748e-17   3.5344991e-17
   9.3100000e+02   1.7194303e-06   3.1141082e-08   1.1431326e-09   3.9717331e-11   5.4821707e-13   4.0524875e-14   2.4936650e-17   3.5561831e-17
   9.3200000e+02   1.7318160e-06   2.9701945e-08   1.1873449e-09   3.8265078e-11   6.2518610e-13   3.9756176e-14   1.2359905e-16   3.5778672e-17
   9.3300000e+02   1.7435147e-06   2.8233004e-08   1.2296691e-09   3.6711819e-11   6.9995051e-13   3.8785381e-14   2.2161092e-16   3.5778672e-17
   9.3400000e+02   1.7545150e-06   2.6735250e-08   1.2700175e-09   3.5060481e-11   7.7221129e-13   3.7614876e-14   3.1853860e-16   3.5128150e-17
   9.3500000e+02   1.7648053e-06   2.5209718e-08   1.3083034e-09   3.3314292e-11   8.4167222e-13   3.6248565e-14   4.1308103e-16   3.4477629e-17
   9.3600000e+02   1.7743742e-06   2.3657483e-08   1.3444418e-09   3.1476779e-11   9.0804187e-13   3.4691867e-14   5.0523821e-16   3.3393427e-17
   9.3700000e+02   1.7832101e-06   2.2079664e-08   1.3783493e-09   2.9551769e-11   9.7103402e-13   3.2949988e-14   5.9414279e-16   3.2092384e-17
   9.3800000e+02   1.7913014e-06   2.0477425e-08   1.4099442e-09   2.7543389e-11   1.0303700e-12   3.1030517e-14   6.7871056e-16   3.0574501e-17
   9.3900000e+02   1.7986365e-06   1.8851971e-08   1.4391469e-09   2.5456066e-11   1.0857782e-12   2.8941693e-14   7.5915836e-16   2.8406097e-17
   9.4000000e+02   1.8052037e-06   1.7204553e-08   1.4658801e-09   2.3294522e-11   1.1369976e-12   2.6692624e-14   8.3418515e-16   2.6454533e-17
   9.4100000e+02   1.8109914e-06   1.5536468e-08   1.4900685e-09   2.1063776e-11   1.1837764e-12   2.4293284e-14   9.0335725e-16   2.4069288e-17
   9.4200000e+02   1.8159878e-06   1.3849056e-08   1.5116397e-09   1.8769134e-11   1.2258753e-12   2.1755601e-14   9.6645782e-16   2.1467203e-17
   9.4300000e+02   1.8201812e-06   1.2143706e-08   1.5305238e-09   1.6416195e-11   1.2630682e-12   1.9091282e-14   1.0226195e-15   1.8214596e-17
   9.4400000e+02   1.8235598e-06   1.0421850e-08   1.5466537e-09   1.4010836e-11   1.2951432e-12   1.6313556e-14   1.0714086e-15   1.5395671e-17
   9.4500000e+02   1.8261118e-06   8.6849712e-09   1.5599657e-09   1.1559211e-11   1.3219035e-12   1.3437168e-14   1.1123914e-15   1.2143064e-17
   9.4600000e+02   1.8278253e-06   6.9345972e-09   1.5703992e-09   9.0677476e-12   1.3431701e-12   1.0476429e-14   1.1451343e-15   8.6736174e-18
   9.4700000e+02   1.8286885e-06   5.1723050e-09   1.5778972e-09   6.5431319e-12   1.3587818e-12   7.4476016e-15   1.1692036e-15   5.2041704e-18
   9.4800000e+02   1.8286895e-06   3.3997204e-09   1.5824063e-09   3.9923050e-12   1.3685962e-12   4.3673832e-15   1.1843825e-15   1.9515639e-18
   9.4900000e+02   1.8278163e-06   1.6185180e-09   1.5838771e-09   1.4224529e-12   1.3724926e-12   1.2529040e-15   1.1906708e-15   1.9515639e-18
   9.5000000e+02   1.8260569e-06   1.6957753e-10   1.5822644e-09   1.1590052e-12   1.3703719e-12   1.8778382e-15   1.1874182e-15   5.4210109e-18
   9.5100000e+02   1.8233994e-06   1.9627915e-09   1.5775273e-09   3.7444275e-12   1.3621578e-12   5.0059783e-15   1.1752752e-15   8.8904578e-18
   9.5200000e+02   1.8198317e-06   3.7592984e-09   1.5696296e-09   6.3259634e-12   1.3477986e-12   8.1133017e-15   1.1533743e-15   1.2576745e-17
   9.5300000e+02   1.8153417e-06   5.5572212e-09   1.5585399e-09   8.8955666e-12   1.3272682e-12   1.1179425e-14   1.1221492e-15   1.6046192e-17
   9.5400000e+02   1.8099174e-06   7.3546312e-09   1.5442317e-09   1.1445011e-11   1.3005664e-12   1.4185484e-14   1.0816001e-15   1.9081958e-17
   9.5500000e+02   1.8035465e-06   9.1495471e-09   1.5266841e-09   1.3965906e-11   1.2677216e-12   1.7111746e-14   1.0321605e-15   2.2334565e-17
   9.5600000e+02   1.7962171e-06   1.0939935e-08   1.5058816e-09   1.6449716e-11   1.2287896e-12   1.9938044e-14   9.7361355e-16   2.5153490e-17
   9.5700000e+02   1.7879168e-06   1.2723707e-08   1.4818146e-09   1.8887777e-11   1.1838564e-12   2.2644430e-14   9.0682670e-16   2.7755576e-17
   9.5800000e+02   1.7786335e-06   1.4498722e-08   1.4544795e-09   2.1271319e-11   1.1330383e-12   2.5211820e-14   8.3179991e-16   2.9923980e-17
   9.5900000e+02   1.7683549e-06   1.6262783e-08   1.4238792e-09   2.3591486e-11   1.0764820e-12   2.7620701e-14   7.4961738e-16   3.2092384e-17
   9.6000000e+02   1.7570687e-06   1.8013639e-08   1.3900230e-09   2.5839362e-11   1.0143670e-12   2.9851989e-14   6.6027912e-16   3.3827108e-17
   9.6100000e+02   1.7447626e-06   1.9748983e-08   1.3529272e-09   2.8005992e-11   9.4690401e-13   3.1887904e-14   5.6465249e-16   3.5344991e-17
   9.6200000e+02   1.7314243e-06   2.1466453e-08   1.3126153e-09   3.0082410e-11   8.7433749e-13   3.3710881e-14   4.6360485e-16   3.6429193e-17
   9.6300000e+02   1.7170415e-06   2.3163628e-08   1.2691181e-09   3.2059669e-11   7.9694411e-13   3.5304225e-14   3.5778672e-16   3.6862874e-17
   9.6400000e+02   1.7016016e-06   2.4838030e-08   1.2224745e-09   3.3928866e-11   7.1503437e-13   3.6652539e-14   2.4828230e-16   3.6862874e-17
   9.6500000e+02   1.6850924e-06   2.6487127e-08   1.1727310e-09   3.5681178e-11   6.2895240e-13   3.7741728e-14   1.3595895e-16   3.6646033e-17
   9.6600000e+02   1.6675013e-06   2.8108323e-08   1.1199426e-09   3.7307891e-11   5.3907486e-13   3.8558132e-14   2.1900884e-17   3.5995512e-17
   9.6700000e+02   1.6488159e-06   2.9698966e-08   1.0641731e-09   3.8800437e-11   4.4581266e-13   3.9090909e-14   9.3024546e-17   3.4911310e-17
   9.6800000e+02   1.6290237e-06   3.1256346e-08   1.0054951e-09   4.0150428e-11   3.4960815e-13   3.9330301e-14   2.0751630e-16   3.3393427e-17
   9.6900000e+02   1.6081121e-06   3.2777690e-08   9.4399039e-10   4.1349698e-11   2.5093642e-13   3.9268285e-14   3.2049016e-16   3.1225023e-17
   9.7000000e+02   1.5860685e-06   3.4260167e-08   8.7975056e-10   4.2390343e-11   1.5030381e-13   3.8898789e-14   4.3086194e-16   2.9056618e-17
   9.7100000e+02   1.5628804e-06   3.5700882e-08   8.1287700e-10   4.3264757e-11   4.8247214e-14   3.8217910e-14   5.3733060e-16   2.6237693e-17
   9.7200000e+02   1.5385351e-06   3.7096881e-08   7.4348139e-10   4.3965686e-11   5.4668292e-14   3.7224347e-14   6.3859508e-16   2.3418767e-17
   9.7300000e+02   1.5130201e-06   3.8445146e-08   6.7168599e-10   4.4486268e-11   1.5784943e-13   3.5919401e-14   7.3378803e-16   1.9949320e-17
   9.7400000e+02   1.4863225e-06   3.9742598e-08   5.9762401e-10   4.4820083e-11   2.6067733e-13   3.4305891e-14   8.2117473e-16   1.6263033e-17
   9.7500000e+02   1.4584298e-06   4.0986093e-08   5.2143996e-10   4.4961205e-11   3.6250885e-13   3.2390323e-14   9.0032148e-16   1.2359905e-17
   9.7600000e+02   1.4293291e-06   4.2172424e-08   4.4329000e-10   4.4904255e-11   4.6268068e-13   3.0181586e-14   9.6927674e-16   8.2399365e-18
   9.7700000e+02   1.3990077e-06   4.3298319e-08   3.6334231e-10   4.4644454e-11   5.6050889e-13   2.7691608e-14   1.0280405e-15   4.1199683e-18
   9.7800000e+02   1.3674529e-06   4.4360442e-08   2.8177743e-10   4.4177686e-11   6.5529461e-13   2.4935349e-14   1.0746612e-15   2.1684043e-19
   9.7900000e+02   1.3346518e-06   4.5355390e-08   1.9878869e-10   4.3500552e-11   7.4632661e-13   2.1930808e-14   1.1091388e-15   4.5536491e-18
   9.8000000e+02   1.3005915e-06   4.6279696e-08   1.1458254e-10   4.2610438e-11   8.3288346e-13   1.8698584e-14   1.1299555e-15   8.6736174e-18
   9.8100000e+02   1.2652593e-06   4.7129823e-08   2.9378967e-11   4.1505578e-11   9.1423982e-13   1.5263398e-14   1.1368944e-15   1.3010426e-17
   9.8200000e+02   1.2286422e-06   4.7902171e-08   5.6588117e-11   4.0185122e-11   9.8966885e-13   1.1652354e-14   1.1297387e-15   1.7130394e-17
   9.8300000e+02   1.1907272e-06   4.8593068e-08   1.4307048e-10   3.8649207e-11   1.0584487e-12   7.8955939e-15   1.1074041e-15   2.0816682e-17
   9.8400000e+02   1.1515015e-06   4.9198777e-08   2.2980518e-10   3.6899032e-11   1.1198666e-12   4.0269437e-15   1.0696739e-15   2.3852448e-17
   9.8500000e+02   1.1109521e-06   4.9715491e-08   3.1651410e-10   3.4936932e-11   1.1732247e-12   8.2616206e-17   1.0176322e-15   2.6888214e-17
   9.8600000e+02   1.0690660e-06   5.0139331e-08   4.0290359e-10   3.2766458e-11   1.2178472e-12   3.8979237e-15   9.5084531e-16   2.9490299e-17
   9.8700000e+02   1.0258301e-06   5.0466353e-08   4.8866402e-10   3.0392461e-11   1.2530864e-12   7.8732593e-15   8.6974698e-16   3.1441863e-17
   9.8800000e+02   9.8123135e-07   5.0692538e-08   5.7346932e-10   2.7821173e-11   1.2783292e-12   1.1798505e-14   7.7520455e-16   3.2959746e-17
   9.8900000e+02   9.3525676e-07   5.0813797e-08   6.5697659e-10   2.5060301e-11   1.2930069e-12   1.5627473e-14   6.6786854e-16   3.3610267e-17
   9.9000000e+02   8.8789320e-07   5.0825971e-08   7.3882561e-10   2.2119113e-11   1.2966017e-12   1.9311592e-14   5.4925682e-16   3.3827108e-17
   9.9100000e+02   8.3912753e-07   5.0724826e-08   8.1863843e-10   1.9008537e-11   1.2886571e-12   2.2801639e-14   4.2045360e-16   3.3393427e-17
   9.9200000e+02   7.8894660e-07   5.0506057e-08   8.9601888e-10   1.5741256e-11   1.2687867e-12   2.6046006e-14   2.8341045e-16   3.2092384e-17
   9.9300000e+02   7.3733724e-07   5.0165285e-08   9.7055214e-10   1.2331812e-11   1.2366846e-12   2.8993951e-14   1.3986208e-16   3.0140820e-17
   9.9400000e+02   6.8428623e-07   4.9698057e-08   1.0418042e-09   8.7967082e-12   1.1921369e-12   3.1593868e-14   7.8062556e-18   2.7538735e-17
   9.9500000e+02   6.2978036e-07   4.9099845e-08   1.1093215e-09   5.1545192e-12   1.1350328e-12   3.3795232e-14   1.5720932e-16   2.3852448e-17
   9.9600000e+02   5.7380638e-07   4.8366047e-08   1.1726303e-09   1.4260028e-12   1.0653780e-12   3.5548821e-14   3.0574501e-16   2.0166160e-17
   9.9700000e+02   5.1635099e-07   4.7491983e-08   1.2312363e-09   2.3657836e-12   9.8330740e-13   3.6808230e-14   4.5059442e-16   1.5612511e-17
   9.9800000e+02   4.5740091e-07   4.6472900e-08   1.2846241e-09   6.1953658e-12   8.8909847e-13   3.7529658e-14   5.8850494e-16   1.0625181e-17
   9.9900000e+02   3.9694282e-07   4.5303965e-08   1.3322567e-09   1.0034727e-11   7.8318862e-13   3.7674291e-14   7.1687448e-16   5.2041704e-18
   1.0000000e+03   3.3496335e-07   4.3980268e-08   1.3735750e-09   1.3853182e-11   6.6618759e-13   3.7208301e-14   8.3179991e-16   4.3368087e-19
   1.0010000e+03   2.7144913e-07   4.2496824e-08   1.4079973e-09   1.7617246e-11   5.3889770e-13   3.6104149e-14   9.3046230e-16   6.2883726e-18
   1.0020000e+03   2.0638678e-07   4.0848566e-08   1.4349186e-09   2.1290497e-11   4.0232899e-13   3.4343839e-14   1.0091754e-15   1.1709383e-17
   1.0030000e+03   1.3976286e-07   3.9030348e-08   1.4537103e-09   2.4833440e-11   2.5771963e-13   3.1917828e-14   1.0655539e-15   1.7347235e-17
   1.0040000e+03   7.1563930e-08   3.7036947e-08   1.4637196e-09   2.8203359e-11   1.0655452e-13   2.8828936e-14   1.0963452e-15   2.2551405e-17
   1.0050000e+03   1.7765241e-09   3.4863056e-08   1.4642689e-09   3.1354174e-11   4.9412948e-14   2.5091691e-14   1.0987305e-15   2.7105054e-17
   1.0060000e+03   6.9612852e-08   3.2503290e-08   1.4546552e-09   3.4236283e-11   2.0813971e-13   2.0737752e-14   1.0705412e-15   3.0574501e-17
   1.0070000e+03   1.4261771e-07   2.9952182e-08   1.4341497e-09   3.6796409e-11   3.6726893e-13   1.5815040e-14   1.0106933e-15   3.3827108e-17
   1.0080000e+03   2.1725160e-07   2.7204180e-08   1.4019970e-09   3.8977436e-11   5.2410680e-13   1.0391210e-14   9.1788556e-16   3.5344991e-17
   1.0090000e+03   2.9352808e-07   2.4253654e-08   1.3574147e-09   4.0718244e-11   6.7559651e-13   4.5566849e-15   7.9276863e-16   3.5561831e-17
   1.0100000e+03   3.7146073e-07   2.1094887e-08   1.2995928e-09   4.1953537e-11   8.1829096e-13   1.5727437e-15   6.3599299e-16   3.4694470e-17
   1.0110000e+03   4.5106316e-07   1.7722081e-08   1.2276932e-09   4.2613668e-11   9.4832497e-13   7.8541774e-15   4.5037758e-16   3.1875544e-17
   1.0120000e+03   5.3234900e-07   1.4129350e-08   1.1408486e-09   4.2624458e-11   1.0613858e-12   1.4112409e-14   2.4025920e-16   2.7538735e-17
   1.0130000e+03   6.1533191e-07   1.0310727e-08   1.0381626e-09   4.1907006e-11   1.1526821e-12   2.0137537e-14   1.1709383e-17   2.1900884e-17
   1.0140000e+03   7.0002556e-07   6.2601562e-09   9.1870869e-10   4.0377504e-11   1.2169113e-12   2.5681931e-14   2.2703193e-16   1.4961990e-17
   1.0150000e+03   7.8644366e-07   1.9714979e-09   7.8152956e-10   3.7947039e-11   1.2482257e-12   3.0455022e-14   4.6512273e-16   6.5052130e-18
   1.0160000e+03   8.7459992e-07   2.5614755e-09   6.2563668e-10   3.4521387e-11   1.2401967e-12   3.4118975e-14   6.8846838e-16   2.3852448e-18
   1.0170000e+03   9.6450809e-07   7.3450787e-09   4.5000958e-10   3.0000811e-11   1.1857780e-12   3.6285211e-14   8.8015532e-16   1.1275703e-17
   1.0180000e+03   1.0561819e-06   1.2385714e-08   2.5359519e-10   2.4279844e-11   1.0772663e-12   3.6508990e-14   1.0187164e-15   1.9732480e-17
   1.0190000e+03   1.1496352e-06   1.7689874e-08   3.5307163e-11   1.7247073e-11   9.0626053e-13   3.4283774e-14   1.0789980e-15   2.6454533e-17
   1.0200000e+03   1.2448818e-06   2.3264137e-08   2.0597472e-10   8.7849170e-12   6.6361977e-13   2.9035802e-14   1.0302089e-15   2.9490299e-17
   1.0210000e+03   1.3419355e-06   2.9115175e-08   4.7140526e-10   1.2306083e-12   3.3941903e-13   2.0118672e-14   8.3678724e-16   2.7755576e-17
   1.0220000e+03   1.4408101e-06   3.5249746e-08   7.6217454e-10   1.2930123e-11   7.7097616e-14   6.8068381e-15   4.5644911e-16   1.8865118e-17
   1.0230000e+03   1.5415196e-06   4.1674703e-08   1.0795086e-09   2.6451126e-11   5.9756475e-13   1.1712202e-14   1.6024508e-16   2.1684043e-19
   1.0240000e+03   1.6440722e-06   4.8396660e-08   1.4246556e-09   4.1937677e-11   1.2345240e-12   3.6338554e-14   1.0729265e-15   3.5887092e-17


==> ErrorsPolyGamma.dat <==
   0.0000000e+00   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   1.0000000e-03   1.6278947e-03   4.5949340e-05   1.2729692e-06   3.4528984e-08   9.1353813e-10   2.3431035e-11   5.7942540e-13   1.6653345e-14
   2.0000000e-03   1.5728675e-03   4.2428273e-05   1.0950852e-06   2.6676802e-08   5.9655814e-10   1.1442514e-11   1.4788171e-13   7.7715612e-16
   3.0000000e-03   1.5184448e-03   3.8993755e-05   9.2499453e-07   1.9365400e-08   3.1129344e-10   1.1061152e-12   2.0472513e-13   1.1213253e-14
   4.0000000e-03   1.4646227e-03   3.5644575e-05   7.6250000e-07   1.2573147e-08   5.5900840e-11   7.7103879e-12   4.8705484e-13   2.0428104e-14
   5.0000000e-03   1.4113977e-03   3.2379531e-05   6.0740774e-07   6.2790072e-09   1.7138824e-10   1.5131008e-11   7.0632389e-13   2.6645353e-14
   6.0000000e-03   1.3587660e-03   2.9197435e-05   4.5952722e-07   4.6252557e-10   3.7227077e-10   2.1273205e-11   8.6974872e-13   3.0531133e-14
   7.0000000e-03   1.3067240e-03   2.6097109e-05   3.1867119e-07   4.8961846e-09   5.4837446e-10   2.6248004e-11   9.8432373e-13   3.2751579e-14
   8.0000000e-03   1.2552680e-03   2.3077385e-05   1.8465564e-07   9.8164508e-09   7.0125883e-10   3.0159319e-11   1.0554890e-12   3.3195668e-14
   9.0000000e-03   1.2043944e-03   2.0137107e-05   5.7299801e-08   1.4317055e-08   8.3241802e-10   3.3105296e-11   1.0890178e-12   3.2085445e-14
   1.0000000e-02   1.1540996e-03   1.7275129e-05   6.3573963e-08   1.8416244e-08   9.4328356e-10   3.5178860e-11   1.0903500e-12   3.0309089e-14
   1.1000000e-02   1.1043800e-03   1.4490317e-05   1.7814014e-07   2.2131739e-08   1.0352239e-09   3.6465830e-11   1.0634826e-12   2.7200464e-14
   1.2000000e-02   1.0552321e-03   1.1781548e-05   2.8657014e-07   2.5480752e-08   1.1095498e-09   3.7048142e-11   1.0135226e-12   2.3647750e-14
   1.3000000e-02   1.0066521e-03   9.1477065e-06   3.8903231e-07   2.8479988e-08   1.1675129e-09   3.7001846e-11   9.4380059e-13   1.9650948e-14
   1.4000000e-02   9.5863671e-04   6.5876914e-06   4.8569201e-07   3.1145662e-08   1.2103093e-09   3.6397885e-11   8.5786933e-13   1.4988011e-14
   1.5000000e-02   9.1118224e-04   4.1004101e-06   5.7671160e-07   3.3493511e-08   1.2390823e-09   3.5303982e-11   7.5983664e-13   1.0880186e-14
   1.6000000e-02   8.6428522e-04   1.6847808e-06   6.6225052e-07   3.5538793e-08   1.2549204e-09   3.3780756e-11   6.5114580e-13   5.8841820e-15
   1.7000000e-02   8.1794214e-04   6.6026790e-07   7.4246531e-07   3.7296314e-08   1.2588640e-09   3.1887493e-11   5.3579363e-13   1.4432899e-15
   1.8000000e-02   7.7214951e-04   2.9357972e-06   8.1750966e-07   3.8780422e-08   1.2519032e-09   2.9677483e-11   4.1566750e-13   2.8865799e-15
   1.9000000e-02   7.2690387e-04   5.1428579e-06   8.8753443e-07   4.0005025e-08   1.2349803e-09   2.7200242e-11   2.9221070e-13   7.6605389e-15
   2.0000000e-02   6.8220175e-04   7.2824910e-06   9.5268770e-07   4.0983603e-08   1.2089942e-09   2.4503621e-11   1.6875390e-13   1.1324275e-14
   2.1000000e-02   6.3803971e-04   9.3557271e-06   1.0131148e-06   4.1729208e-08   1.1747966e-09   2.1629032e-11   4.5630166e-14   1.5210055e-14
   2.2000000e-02   5.9441432e-04   1.1363587e-05   1.0689583e-06   4.2254482e-08   1.1331984e-09   1.8616886e-11   7.4940054e-14   1.8540725e-14
   2.3000000e-02   5.5132217e-04   1.3307081e-05   1.1203582e-06   4.2571664e-08   1.0849688e-09   1.5503376e-11   1.9195756e-13   2.1427304e-14
   2.4000000e-02   5.0875987e-04   1.5187211e-05   1.1674517e-06   4.2692594e-08   1.0308366e-09   1.2321810e-11   3.0442315e-13   2.4091840e-14
   2.5000000e-02   4.6672402e-04   1.7004968e-05   1.2103736e-06   4.2628730e-08   9.7149300e-10   9.1027186e-12   4.1144865e-13   2.6534330e-14
   2.6000000e-02   4.2521127e-04   1.8761333e-05   1.2492559e-06   4.2391149e-08   9.0759189e-10   5.8745231e-12   5.1170179e-13   2.8199665e-14
   2.7000000e-02   3.8421825e-04   2.0457277e-05   1.2842282e-06   4.1990562e-08   8.3975071e-10   2.6617597e-12   6.0551564e-13   3.0087044e-14
   2.8000000e-02   3.4374163e-04   2.2093764e-05   1.3154176e-06   4.1437318e-08   7.6855389e-10   5.1136873e-13   6.9111383e-13   3.0864200e-14
   2.9000000e-02   3.0377809e-04   2.3671746e-05   1.3429486e-06   4.0741412e-08   6.9455075e-10   3.6253223e-12   7.6916251e-13   3.1752379e-14
   3.0000000e-02   2.6432431e-04   2.5192165e-05   1.3669435e-06   3.9912497e-08   6.1826044e-10   6.6606720e-12   8.3866247e-13   3.1974423e-14
   3.1000000e-02   2.2537700e-04   2.6655956e-05   1.3875219e-06   3.8959891e-08   5.4017002e-10   9.6009867e-12   8.9939167e-13   3.1530334e-14
   3.2000000e-02   1.8693288e-04   2.8064044e-05   1.4048012e-06   3.7892579e-08   4.6073656e-10   1.2432388e-11   9.5212727e-13   3.1308289e-14
   3.3000000e-02   1.4898868e-04   2.9417343e-05   1.4188965e-06   3.6719229e-08   3.8039027e-10   1.5141111e-11   9.9587005e-13   3.0420111e-14
   3.4000000e-02   1.1154114e-04   3.0716760e-05   1.4299205e-06   3.5448194e-08   2.9953229e-10   1.7716384e-11   1.0309531e-12   2.9198866e-14
   3.5000000e-02   7.4587037e-05   3.1963191e-05   1.4379836e-06   3.4087523e-08   2.1853741e-10   2.0149105e-11   1.0580425e-12   2.8199665e-14
   3.6000000e-02   3.8123137e-05   3.3157525e-05   1.4431939e-06   3.2644966e-08   1.3775692e-10   2.2429836e-11   1.0760282e-12   2.6312286e-14
   3.7000000e-02   2.1462309e-06   3.4300640e-05   1.4456576e-06   3.1127980e-08   5.7515104e-11   2.4553026e-11   1.0863532e-12   2.4535929e-14
   3.8000000e-02   3.3346877e-05   3.5393406e-05   1.4454783e-06   2.9543741e-08   2.1885271e-11   2.6512792e-11   1.0884627e-12   2.2426505e-14
   3.9000000e-02   6.8359370e-05   3.6436685e-05   1.4427577e-06   2.7899145e-08   1.0016477e-10   2.8304803e-11   1.0829115e-12   2.0095037e-14
   4.0000000e-02   1.0289442e-04   3.7431328e-05   1.4375952e-06   2.6200820e-08   1.7706536e-10   2.9926284e-11   1.0703660e-12   1.7652546e-14
   4.1000000e-02   1.3695517e-04   3.8378180e-05   1.4300884e-06   2.4455127e-08   2.5234947e-10   3.1375236e-11   1.0509371e-12   1.5432100e-14
   4.2000000e-02   1.7054478e-04   3.9278074e-05   1.4203326e-06   2.2668174e-08   3.2579905e-10   3.2649883e-11   1.0245138e-12   1.2545520e-14
   4.3000000e-02   2.0366636e-04   4.0131837e-05   1.4084210e-06   2.0845815e-08   3.9721593e-10   3.3751002e-11   9.9231734e-13   1.0103030e-14
   4.4000000e-02   2.3632304e-04   4.0940288e-05   1.3944449e-06   1.8993663e-08   4.6641868e-10   3.4678260e-11   9.5401465e-13   7.2164497e-15
   4.5000000e-02   2.6851790e-04   4.1704234e-05   1.3784937e-06   1.7117090e-08   5.3324423e-10   3.5433434e-11   9.1027186e-13   4.3298698e-15
   4.6000000e-02   3.0025405e-04   4.2424477e-05   1.3606547e-06   1.5221236e-08   5.9754612e-10   3.6019188e-11   8.6186613e-13   1.6653345e-15
   4.7000000e-02   3.3153455e-04   4.3101808e-05   1.3410134e-06   1.3311019e-08   6.5919259e-10   3.6437298e-11   8.0879747e-13   1.2212453e-15
   4.8000000e-02   3.6236246e-04   4.3737013e-05   1.3196533e-06   1.1391132e-08   7.1806827e-10   3.6691872e-11   7.5184303e-13   3.8857806e-15
   4.9000000e-02   3.9274084e-04   4.4330867e-05   1.2966561e-06   9.4660578e-09   7.7407114e-10   3.6786241e-11   6.9133588e-13   6.5503158e-15
   5.0000000e-02   4.2267271e-04   4.4884136e-05   1.2721016e-06   7.5400683e-09   8.2711304e-10   3.6724734e-11   6.2716499e-13   9.4368957e-15
   5.1000000e-02   4.5216109e-04   4.5397582e-05   1.2460677e-06   5.6172328e-09   8.7711982e-10   3.6512571e-11   5.6077365e-13   1.1768364e-14
   5.2000000e-02   4.8120900e-04   4.5871954e-05   1.2186309e-06   3.7014243e-09   9.2402797e-10   3.6154302e-11   4.9182880e-13   1.4321877e-14
   5.3000000e-02   5.0981943e-04   4.6307997e-05   1.1898654e-06   1.7963225e-09   9.6778729e-10   3.5655812e-11   4.2110759e-13   1.6653345e-14
   5.4000000e-02   5.3799535e-04   4.6706445e-05   1.1598440e-06   9.4579011e-11   1.0083578e-09   3.5022540e-11   3.4894310e-13   1.8873791e-14
   5.5000000e-02   5.6573975e-04   4.7068026e-05   1.1286377e-06   1.9679682e-09   1.0457105e-09   3.4260705e-11   2.7555735e-13   2.0983215e-14
   5.6000000e-02   5.9305556e-04   4.7393460e-05   1.0963159e-06   3.8207102e-09   1.0798263e-09   3.3376413e-11   2.0150548e-13   2.2870594e-14
   5.7000000e-02   6.1994575e-04   4.7683458e-05   1.0629462e-06   5.6498408e-09   1.1106954e-09   3.2375991e-11   1.2712054e-13   2.4868996e-14
   5.8000000e-02   6.4641323e-04   4.7938724e-05   1.0285946e-06   7.4525631e-09   1.1383172e-09   3.1266212e-11   5.2735594e-14   2.6534330e-14
   5.9000000e-02   6.7246092e-04   4.8159955e-05   9.9332556e-07   9.2262424e-09   1.1626998e-09   3.0054070e-11   2.0761171e-14   2.7644553e-14
   6.0000000e-02   6.9809174e-04   4.8347840e-05   9.5720189e-07   1.0968399e-08   1.1838578e-09   2.8745339e-11   9.4257935e-14   2.9198866e-14
   6.1000000e-02   7.2330856e-04   4.8503059e-05   9.2028484e-07   1.2676710e-08   1.2018151e-09   2.7347680e-11   1.6631141e-13   3.0198066e-14
   6.2000000e-02   7.4811428e-04   4.8626286e-05   8.8263415e-07   1.4348995e-08   1.2166016e-09   2.5867641e-11   2.3703262e-13   3.1197267e-14
   6.3000000e-02   7.7251176e-04   4.8718187e-05   8.4430801e-07   1.5983221e-08   1.2282536e-09   2.4311997e-11   3.0631053e-13   3.2085445e-14
   6.4000000e-02   7.9650384e-04   4.8779421e-05   8.0536314e-07   1.7577494e-08   1.2368142e-09   2.2687963e-11   3.7359005e-13   3.2640557e-14
   6.5000000e-02   8.2009339e-04   4.8810640e-05   7.6585478e-07   1.9130053e-08   1.2423317e-09   2.1002089e-11   4.3887116e-13   3.3084646e-14
   6.6000000e-02   8.4328322e-04   4.8812487e-05   7.2583673e-07   2.0639270e-08   1.2448597e-09   1.9261037e-11   5.0182081e-13   3.3528735e-14
   6.7000000e-02   8.6607615e-04   4.8785599e-05   6.8536136e-07   2.2103643e-08   1.2444573e-09   1.7472135e-11   5.6188387e-13   3.3306691e-14
   6.8000000e-02   8.8847500e-04   4.8730606e-05   6.4447964e-07   2.3521791e-08   1.2411872e-09   1.5641266e-11   6.1950445e-13   3.3306691e-14
   6.9000000e-02   9.1048254e-04   4.8648131e-05   6.0324116e-07   2.4892454e-08   1.2351168e-09   1.3775314e-11   6.7401640e-13   3.2973624e-14
   7.0000000e-02   9.3210157e-04   4.8538788e-05   5.6169414e-07   2.6214486e-08   1.2263174e-09   1.1880275e-11   7.2586381e-13   3.2751579e-14
   7.1000000e-02   9.5333486e-04   4.8403187e-05   5.1988549e-07   2.7486851e-08   1.2148640e-09   9.9630304e-12   7.7415852e-13   3.2307490e-14
   7.2000000e-02   9.7418515e-04   4.8241928e-05   4.7786079e-07   2.8708624e-08   1.2008347e-09   8.0295770e-12   8.1912255e-13   3.1419312e-14
   7.3000000e-02   9.9465520e-04   4.8055606e-05   4.3566432e-07   2.9878980e-08   1.1843099e-09   6.0856875e-12   8.6053387e-13   3.0531133e-14
   7.4000000e-02   1.0147477e-03   4.7844809e-05   3.9333909e-07   3.0997195e-08   1.1653731e-09   4.1371351e-12   8.9861452e-13   2.9531932e-14
   7.5000000e-02   1.0344655e-03   4.7610117e-05   3.5092686e-07   3.2062644e-08   1.1441104e-09   2.1896929e-12   9.3292041e-13   2.8421709e-14
   7.6000000e-02   1.0538112e-03   4.7352104e-05   3.0846817e-07   3.3074793e-08   1.1206094e-09   2.4880098e-13   9.6367359e-13   2.7200464e-14
   7.7000000e-02   1.0727875e-03   4.7071338e-05   2.6600232e-07   3.4033200e-08   1.0949597e-09   1.6803225e-12   9.9065200e-13   2.5868196e-14
   7.8000000e-02   1.0913971e-03   4.6768379e-05   2.2356745e-07   3.4937509e-08   1.0672526e-09   3.5923486e-12   1.0138557e-12   2.4313884e-14
   7.9000000e-02   1.1096426e-03   4.6443780e-05   1.8120050e-07   3.5787446e-08   1.0375802e-09   5.4830585e-12   1.0336176e-12   2.2981617e-14
   8.0000000e-02   1.1275269e-03   4.6098090e-05   1.3893728e-07   3.6582822e-08   1.0060369e-09   7.3466788e-12   1.0491608e-12   2.1094237e-14
   8.1000000e-02   1.1450524e-03   4.5731849e-05   9.6812454e-08   3.7323520e-08   9.7271635e-10   9.1795460e-12   1.0610401e-12   1.9317881e-14
   8.2000000e-02   1.1622218e-03   4.5345591e-05   5.4859578e-08   3.8009501e-08   9.3771335e-10   1.0977552e-11   1.0696999e-12   1.7874591e-14
   8.3000000e-02   1.1790378e-03   4.4939845e-05   1.3111109e-08   3.8640799e-08   9.0112440e-10   1.2735701e-11   1.0741408e-12   1.5876189e-14
   8.4000000e-02   1.1955030e-03   4.4515131e-05   2.8401569e-08   3.9217512e-08   8.6304464e-10   1.4450996e-11   1.0750290e-12   1.3988810e-14
   8.5000000e-02   1.2116200e-03   4.4071965e-05   6.9648132e-08   3.9739808e-08   8.2357010e-10   1.6119217e-11   1.0722534e-12   1.1768364e-14
   8.6000000e-02   1.2273914e-03   4.3610856e-05   1.1059929e-07   4.0207917e-08   7.8279649e-10   1.7737367e-11   1.0661472e-12   9.7699626e-15
   8.7000000e-02   1.2428197e-03   4.3132306e-05   1.5122679e-07   4.0622129e-08   7.4081896e-10   1.9302560e-11   1.0568213e-12   8.1046281e-15
   8.8000000e-02   1.2579076e-03   4.2636812e-05   1.9150336e-07   4.0982793e-08   6.9773332e-10   2.0810798e-11   1.0438317e-12   5.9952043e-15
   8.9000000e-02   1.2726575e-03   4.2124864e-05   2.3140273e-07   4.1290315e-08   6.5363404e-10   2.2259861e-11   1.0275114e-12   3.7747583e-15
   9.0000000e-02   1.2870721e-03   4.1596946e-05   2.7089959e-07   4.1545150e-08   6.0861460e-10   2.3647417e-11   1.0080825e-12   1.7763568e-15
   9.1000000e-02   1.3011539e-03   4.1053537e-05   3.0996959e-07   4.1747806e-08   5.6276828e-10   2.4970692e-11   9.8565600e-13   3.3306691e-16
   9.2000000e-02   1.3149054e-03   4.0495108e-05   3.4858931e-07   4.1898840e-08   5.1618709e-10   2.6227909e-11   9.6034292e-13   2.4424907e-15
   9.3000000e-02   1.3283291e-03   3.9922125e-05   3.8673623e-07   4.1998854e-08   4.6896231e-10   2.7416736e-11   9.3214325e-13   4.5519144e-15
   9.4000000e-02   1.3414276e-03   3.9335050e-05   4.2438877e-07   4.2048493e-08   4.2118364e-10   2.8535840e-11   9.0127905e-13   6.4392935e-15
   9.5000000e-02   1.3542033e-03   3.8734336e-05   4.6152619e-07   4.2048444e-08   3.7293946e-10   2.9583558e-11   8.6808338e-13   8.2156504e-15
   9.6000000e-02   1.3666587e-03   3.8120431e-05   4.9812864e-07   4.1999436e-08   3.2431757e-10   3.0558112e-11   8.3211216e-13   1.0436096e-14
   9.7000000e-02   1.3787963e-03   3.7493779e-05   5.3417713e-07   4.1902229e-08   2.7540326e-10   3.1459058e-11   7.9403151e-13   1.2212453e-14
   9.8000000e-02   1.3906186e-03   3.6854817e-05   5.6965348e-07   4.1757625e-08   2.2628044e-10   3.2285397e-11   7.5417450e-13   1.3766766e-14
   9.9000000e-02   1.4021279e-03   3.6203975e-05   6.0454036e-07   4.1566456e-08   1.7703272e-10   3.3035463e-11   7.1165296e-13   1.5876189e-14
   1.0000000e-01   1.4133268e-03   3.5541680e-05   6.3882122e-07   4.1329585e-08   1.2774015e-10   3.3709480e-11   6.6768813e-13   1.7541524e-14
   1.0100000e-01   1.4242177e-03   3.4868351e-05   6.7248030e-07   4.1047904e-08   7.8481777e-11   3.4307113e-11   6.2205796e-13   1.8984814e-14
   1.0200000e-01   1.4348029e-03   3.4184404e-05   7.0550264e-07   4.0722336e-08   2.9335312e-11   3.4827585e-11   5.7476246e-13   2.0650148e-14
   1.0300000e-01   1.4450850e-03   3.3490247e-05   7.3787401e-07   4.0353825e-08   1.9624191e-11   3.5271230e-11   5.2624571e-13   2.2093438e-14
   1.0400000e-01   1.4550663e-03   3.2786283e-05   7.6958094e-07   3.9943343e-08   6.8323236e-11   3.5637937e-11   4.7639670e-13   2.3425706e-14
   1.0500000e-01   1.4647491e-03   3.2072911e-05   8.0061068e-07   3.9491883e-08   1.1669032e-10   3.5928038e-11   4.2543746e-13   2.4757973e-14
   1.0600000e-01   1.4741359e-03   3.1350523e-05   8.3095120e-07   3.9000457e-08   1.6465651e-10   3.6142089e-11   3.7381209e-13   2.5757174e-14
   1.0700000e-01   1.4832291e-03   3.0619507e-05   8.6059116e-07   3.8470099e-08   2.1215341e-10   3.6279868e-11   3.2074343e-13   2.7311486e-14
   1.0800000e-01   1.4920309e-03   2.9880245e-05   8.8951993e-07   3.7901859e-08   2.5911717e-10   3.6343262e-11   2.6778579e-13   2.8088643e-14
   1.0900000e-01   1.5005438e-03   2.9133113e-05   9.1772753e-07   3.7296802e-08   3.0548386e-10   3.6332271e-11   2.1405100e-13   2.8976821e-14
   1.1000000e-01   1.5087701e-03   2.8378484e-05   9.4520465e-07   3.6656010e-08   3.5119285e-10   3.6248005e-11   1.5998314e-13   2.9864999e-14
   1.1100000e-01   1.5167120e-03   2.7616723e-05   9.7194263e-07   3.5980577e-08   3.9618553e-10   3.6091796e-11   1.0580425e-13   3.0420111e-14
   1.1200000e-01   1.5243720e-03   2.6848191e-05   9.9793342e-07   3.5271607e-08   4.4040516e-10   3.5864312e-11   5.1514348e-14   3.1197267e-14
   1.1300000e-01   1.5317523e-03   2.6073246e-05   1.0231696e-06   3.4530217e-08   4.8379767e-10   3.5567327e-11   2.7755576e-15   3.1752379e-14
   1.1400000e-01   1.5388553e-03   2.5292237e-05   1.0476444e-06   3.3757531e-08   5.2631133e-10   3.5202397e-11   5.6399330e-14   3.1863401e-14
   1.1500000e-01   1.5456831e-03   2.4505511e-05   1.0713515e-06   3.2954683e-08   5.6789540e-10   3.4770076e-11   1.1024515e-13   3.2529535e-14
   1.1600000e-01   1.5522381e-03   2.3713410e-05   1.0942854e-06   3.2122811e-08   6.0850336e-10   3.4273029e-11   1.6331381e-13   3.2751579e-14
   1.1700000e-01   1.5585226e-03   2.2916268e-05   1.1164409e-06   3.1263060e-08   6.4808936e-10   3.3712477e-11   2.1582736e-13   3.2973624e-14
   1.1800000e-01   1.5645388e-03   2.2114418e-05   1.1378136e-06   3.0376579e-08   6.8661088e-10   3.3090530e-11   2.6745273e-13   3.2862602e-14
   1.1900000e-01   1.5702889e-03   2.1308186e-05   1.1583994e-06   2.9464519e-08   7.2402673e-10   3.2408742e-11   3.1818992e-13   3.2751579e-14
   1.2000000e-01   1.5757752e-03   2.0497894e-05   1.1781949e-06   2.8528034e-08   7.6029838e-10   3.1669001e-11   3.6814995e-13   3.2751579e-14
   1.2100000e-01   1.5809999e-03   1.9683858e-05   1.1971972e-06   2.7568278e-08   7.9538998e-10   3.0873859e-11   4.1666670e-13   3.2196468e-14
   1.2200000e-01   1.5859653e-03   1.8866390e-05   1.2154039e-06   2.6586407e-08   8.2926677e-10   3.0024538e-11   4.6451731e-13   3.2085445e-14
   1.2300000e-01   1.5906735e-03   1.8045797e-05   1.2328130e-06   2.5583573e-08   8.6189744e-10   2.9123925e-11   5.1070259e-13   3.1641356e-14
   1.2400000e-01   1.5951267e-03   1.7222383e-05   1.2494231e-06   2.4560927e-08   8.9325214e-10   2.8173908e-11   5.5566662e-13   3.1086245e-14
   1.2500000e-01   1.5993272e-03   1.6396446e-05   1.2652333e-06   2.3519617e-08   9.2330343e-10   2.7176816e-11   5.9896532e-13   3.0420111e-14
   1.2600000e-01   1.6032771e-03   1.5568278e-05   1.2802429e-06   2.2460788e-08   9.5202590e-10   2.6134650e-11   6.4093175e-13   2.9753977e-14
   1.2700000e-01   1.6069785e-03   1.4738169e-05   1.2944520e-06   2.1385580e-08   9.7939679e-10   2.5050406e-11   6.8078876e-13   2.8754776e-14
   1.2800000e-01   1.6104337e-03   1.3906404e-05   1.3078608e-06   2.0295126e-08   1.0053942e-09   2.3925528e-11   7.1942452e-13   2.7977620e-14
   1.2900000e-01   1.6136448e-03   1.3073261e-05   1.3204704e-06   1.9190555e-08   1.0299998e-09   2.2763014e-11   7.5617290e-13   2.7089442e-14
   1.3000000e-01   1.6166138e-03   1.2239017e-05   1.3322817e-06   1.8072985e-08   1.0531964e-09   2.1565194e-11   7.9092288e-13   2.6090241e-14
   1.3100000e-01   1.6193431e-03   1.1403943e-05   1.3432965e-06   1.6943531e-08   1.0749690e-09   2.0334068e-11   8.2411855e-13   2.5202063e-14
   1.3200000e-01   1.6218346e-03   1.0568306e-05   1.3535168e-06   1.5803295e-08   1.0953053e-09   1.9072854e-11   8.5487173e-13   2.3869795e-14
   1.3300000e-01   1.6240905e-03   9.7323674e-06   1.3629450e-06   1.4653374e-08   1.1141938e-09   1.7783441e-11   8.8373753e-13   2.2648550e-14
   1.3400000e-01   1.6261128e-03   8.8963859e-06   1.3715839e-06   1.3494850e-08   1.1316256e-09   1.6468160e-11   9.1082697e-13   2.1760371e-14
   1.3500000e-01   1.6279038e-03   8.0606154e-06   1.3794366e-06   1.2328799e-08   1.1475942e-09   1.5130452e-11   9.3514085e-13   1.9984014e-14
   1.3600000e-01   1.6294654e-03   7.2253054e-06   1.3865066e-06   1.1156283e-08   1.1620935e-09   1.3771428e-11   9.5790043e-13   1.8762769e-14
   1.3700000e-01   1.6307998e-03   6.3907014e-06   1.3927978e-06   9.9783535e-09   1.1751204e-09   1.2393975e-11   9.7866160e-13   1.7652546e-14
   1.3800000e-01   1.6319090e-03   5.5570448e-06   1.3983144e-06   8.7960492e-09   1.1866739e-09   1.1001089e-11   9.9698028e-13   1.6209256e-14
   1.3900000e-01   1.6327950e-03   4.7245727e-06   1.4030608e-06   7.6103963e-09   1.1967537e-09   9.5947694e-12   1.0130785e-12   1.4765966e-14
   1.4000000e-01   1.6334600e-03   3.8935182e-06   1.4070420e-06   6.4224073e-09   1.2053620e-09   8.1776808e-12   1.0268453e-12   1.3211654e-14
   1.4100000e-01   1.6339059e-03   3.0641104e-06   1.4102631e-06   5.2330809e-09   1.2125023e-09   6.7521544e-12   1.0383916e-12   1.1546319e-14
   1.4200000e-01   1.6341348e-03   2.2365745e-06   1.4127294e-06   4.0434019e-09   1.2181796e-09   5.3200777e-12   1.0479395e-12   1.0103030e-14
   1.4300000e-01   1.6341487e-03   1.4111314e-06   1.4144467e-06   2.8543398e-09   1.2224012e-09   3.8845593e-12   1.0549339e-12   8.3266727e-15
   1.4400000e-01   1.6339496e-03   5.8799833e-07   1.4154211e-06   1.6668495e-09   1.2251749e-09   2.4469315e-12   1.0601520e-12   7.1054274e-15
   1.4500000e-01   1.6335395e-03   2.3261145e-07   1.4156588e-06   4.8186988e-10   1.2265110e-09   1.0104140e-12   1.0629275e-12   5.5511151e-15
   1.4600000e-01   1.6329204e-03   1.0504886e-06   1.4151664e-06   6.9967621e-10   1.2264214e-09   4.2277293e-13   1.0632606e-12   3.7747583e-15
   1.4700000e-01   1.6320943e-03   1.8654275e-06   1.4139507e-06   1.8768810e-09   1.2249178e-09   1.8512969e-12   1.0619283e-12   2.4424907e-15
   1.4800000e-01   1.6310632e-03   2.6772266e-06   1.4120187e-06   3.0488554e-09   1.2220158e-09   3.2717162e-12   1.0578205e-12   6.6613381e-16
   1.4900000e-01   1.6298291e-03   3.4856878e-06   1.4093778e-06   4.2147247e-09   1.2177297e-09   4.6832538e-12   1.0520473e-12   7.7715612e-16
   1.5000000e-01   1.6283938e-03   4.2906169e-06   1.4060354e-06   5.3736335e-09   1.2120772e-09   6.0829120e-12   1.0440537e-12   2.3314684e-15
   1.5100000e-01   1.6267594e-03   5.0918234e-06   1.4019993e-06   6.5247431e-09   1.2050764e-09   7.4686923e-12   1.0338397e-12   3.9968029e-15
   1.5200000e-01   1.6249277e-03   5.8891205e-06   1.3972775e-06   7.6672317e-09   1.1967460e-09   8.8392627e-12   1.0219603e-12   5.2180482e-15
   1.5300000e-01   1.6229008e-03   6.6823250e-06   1.3918781e-06   8.8002972e-09   1.1871074e-09   1.0191958e-11   1.0078605e-12   6.7723605e-15
   1.5400000e-01   1.6206805e-03   7.4712572e-06   1.3858096e-06   9.9231540e-09   1.1761817e-09   1.1525447e-11   9.9198427e-13   8.1046281e-15
   1.5500000e-01   1.6182688e-03   8.2557413e-06   1.3790804e-06   1.1035036e-08   1.1639920e-09   1.2837287e-11   9.7388764e-13   9.5479180e-15
   1.5600000e-01   1.6156676e-03   9.0356046e-06   1.3716994e-06   1.2135195e-08   1.1505620e-09   1.4126034e-11   9.5401465e-13   1.1102230e-14
   1.5700000e-01   1.6128787e-03   9.8106783e-06   1.3636755e-06   1.3222902e-08   1.1359161e-09   1.5390356e-11   9.3258734e-13   1.2323476e-14
   1.5800000e-01   1.6099041e-03   1.0580797e-05   1.3550177e-06   1.4297446e-08   1.1200805e-09   1.6628143e-11   9.0938368e-13   1.3544721e-14
   1.5900000e-01   1.6067456e-03   1.1345798e-05   1.3457354e-06   1.5358137e-08   1.1030818e-09   1.7837620e-11   8.8418162e-13   1.4988011e-14
   1.6000000e-01   1.6034051e-03   1.2105524e-05   1.3358380e-06   1.6404301e-08   1.0849470e-09   1.9018009e-11   8.5786933e-13   1.5987212e-14
   1.6100000e-01   1.5998845e-03   1.2859819e-05   1.3253350e-06   1.7435287e-08   1.0657055e-09   2.0166646e-11   8.2944762e-13   1.7430501e-14
   1.6200000e-01   1.5961856e-03   1.3608531e-05   1.3142362e-06   1.8450460e-08   1.0453853e-09   2.1283419e-11   7.9991569e-13   1.8429702e-14
   1.6300000e-01   1.5923103e-03   1.4351512e-05   1.3025514e-06   1.9449206e-08   1.0240170e-09   2.2365998e-11   7.6882944e-13   1.9539925e-14
   1.6400000e-01   1.5882604e-03   1.5088616e-05   1.2902906e-06   2.0430930e-08   1.0016306e-09   2.3413826e-11   7.3652195e-13   2.0539126e-14
   1.6500000e-01   1.5840377e-03   1.5819701e-05   1.2774640e-06   2.1395057e-08   9.7825759e-10   2.4425129e-11   7.0277117e-13   2.1538327e-14
   1.6600000e-01   1.5796442e-03   1.6544630e-05   1.2640817e-06   2.2341032e-08   9.5392960e-10   2.5399127e-11   6.6791017e-13   2.2315483e-14
   1.6700000e-01   1.5750815e-03   1.7263265e-05   1.2501541e-06   2.3268317e-08   9.2867936e-10   2.6334379e-11   6.3171690e-13   2.3425706e-14
   1.6800000e-01   1.5703515e-03   1.7975476e-05   1.2356917e-06   2.4176398e-08   9.0253882e-10   2.7230551e-11   5.9496852e-13   2.3758773e-14
   1.6900000e-01   1.5654560e-03   1.8681132e-05   1.2207049e-06   2.5064776e-08   8.7554264e-10   2.8085756e-11   5.5677685e-13   2.4646951e-14
   1.7000000e-01   1.5603967e-03   1.9380107e-05   1.2052045e-06   2.5932974e-08   8.4772378e-10   2.8899660e-11   5.1769700e-13   2.5424107e-14
   1.7100000e-01   1.5551756e-03   2.0072279e-05   1.1892012e-06   2.6780535e-08   8.1911644e-10   2.9671599e-11   4.7817306e-13   2.5757174e-14
   1.7200000e-01   1.5497942e-03   2.0757528e-05   1.1727057e-06   2.7607020e-08   7.8975582e-10   3.0400238e-11   4.3742787e-13   2.6534330e-14
   1.7300000e-01   1.5442545e-03   2.1435736e-05   1.1557290e-06   2.8412010e-08   7.5967632e-10   3.1085357e-11   3.9601655e-13   2.7089442e-14
   1.7400000e-01   1.5385581e-03   2.2106790e-05   1.1382820e-06   2.9195106e-08   7.2891304e-10   3.1726399e-11   3.5438319e-13   2.7311486e-14
   1.7500000e-01   1.5327068e-03   2.2770579e-05   1.1203758e-06   2.9955928e-08   6.9750195e-10   3.2322367e-11   3.1175063e-13   2.7866598e-14
   1.7600000e-01   1.5267024e-03   2.3426995e-05   1.1020214e-06   3.0694114e-08   6.6547790e-10   3.2873371e-11   2.6911806e-13   2.7977620e-14
   1.7700000e-01   1.5205466e-03   2.4075932e-05   1.0832301e-06   3.1409323e-08   6.3287753e-10   3.3378411e-11   2.2581936e-13   2.8310687e-14
   1.7800000e-01   1.5142410e-03   2.4717289e-05   1.0640128e-06   3.2101233e-08   5.9973615e-10   3.3837710e-11   1.8252067e-13   2.8199665e-14
   1.7900000e-01   1.5077875e-03   2.5350966e-05   1.0443810e-06   3.2769540e-08   5.6609029e-10   3.4250380e-11   1.3888890e-13   2.8310687e-14
   1.8000000e-01   1.5011878e-03   2.5976866e-05   1.0243459e-06   3.3413959e-08   5.3197602e-10   3.4616421e-11   9.4924069e-14   2.8421709e-14
   1.8100000e-01   1.4944435e-03   2.6594897e-05   1.0039188e-06   3.4034224e-08   4.9742932e-10   3.4935832e-11   5.1070259e-14   2.8421709e-14
   1.8200000e-01   1.4875563e-03   2.7204967e-05   9.8311106e-07   3.4630087e-08   4.6248638e-10   3.5208614e-11   7.3274720e-15   2.8199665e-14
   1.8300000e-01   1.4805279e-03   2.7806987e-05   9.6193402e-07   3.5201320e-08   4.2718362e-10   3.5434211e-11   3.6526338e-14   2.8088643e-14
   1.8400000e-01   1.4733601e-03   2.8400873e-05   9.4039909e-07   3.5747712e-08   3.9155656e-10   3.5613290e-11   7.9936058e-14   2.7755576e-14
   1.8500000e-01   1.4660544e-03   2.8986541e-05   9.1851767e-07   3.6269071e-08   3.5564196e-10   3.5745296e-11   1.2345680e-13   2.7533531e-14
   1.8600000e-01   1.4586125e-03   2.9563912e-05   8.9630119e-07   3.6765221e-08   3.1947478e-10   3.5831005e-11   1.6620039e-13   2.6978419e-14
   1.8700000e-01   1.4510362e-03   3.0132907e-05   8.7376107e-07   3.7236006e-08   2.8309155e-10   3.5870085e-11   2.0894397e-13   2.6534330e-14
   1.8800000e-01   1.4433270e-03   3.0693453e-05   8.5090874e-07   3.7681288e-08   2.4652758e-10   3.5862757e-11   2.5124347e-13   2.6201263e-14
   1.8900000e-01   1.4354865e-03   3.1245477e-05   8.2775564e-07   3.8100945e-08   2.0981761e-10   3.5810022e-11   2.9265479e-13   2.5424107e-14
   1.9000000e-01   1.4275165e-03   3.1788909e-05   8.0431319e-07   3.8494872e-08   1.7299751e-10   3.5711434e-11   3.3384406e-13   2.4980018e-14
   1.9100000e-01   1.4194186e-03   3.2323682e-05   7.8059280e-07   3.8862983e-08   1.3610169e-10   3.5567660e-11   3.7447823e-13   2.4535929e-14
   1.9200000e-01   1.4111942e-03   3.2849731e-05   7.5660589e-07   3.9205207e-08   9.9164121e-11   3.5379810e-11   4.1378012e-13   2.3425706e-14
   1.9300000e-01   1.4028452e-03   3.3366994e-05   7.3236384e-07   3.9521491e-08   6.2220007e-11   3.5147441e-11   4.5285997e-13   2.2759572e-14
   1.9400000e-01   1.3943730e-03   3.3875412e-05   7.0787803e-07   3.9811797e-08   2.5302649e-11   3.4871661e-11   4.9094062e-13   2.1982416e-14
   1.9500000e-01   1.3857793e-03   3.4374927e-05   6.8315978e-07   4.0076106e-08   1.1554424e-11   3.4552805e-11   5.2824412e-13   2.1205260e-14
   1.9600000e-01   1.3770657e-03   3.4865484e-05   6.5822043e-07   4.0314411e-08   4.8318349e-11   3.4191983e-11   5.6432636e-13   2.0095037e-14
   1.9700000e-01   1.3682337e-03   3.5347031e-05   6.3307125e-07   4.0526726e-08   8.4956153e-11   3.3789305e-11   5.9963146e-13   1.9206858e-14
   1.9800000e-01   1.3592849e-03   3.5819518e-05   6.0772349e-07   4.0713075e-08   1.2143586e-10   3.3345882e-11   6.3382632e-13   1.8207658e-14
   1.9900000e-01   1.3502209e-03   3.6282896e-05   5.8218838e-07   4.0873502e-08   1.5772517e-10   3.2862157e-11   6.6735506e-13   1.7541524e-14
   2.0000000e-01   1.3410432e-03   3.6737121e-05   5.5647707e-07   4.1008063e-08   1.9379398e-10   3.2339909e-11   6.9899642e-13   1.6098234e-14
   2.0100000e-01   1.3317535e-03   3.7182149e-05   5.3060070e-07   4.1116830e-08   2.2961033e-10   3.1778913e-11   7.2986062e-13   1.5099033e-14
   2.0200000e-01   1.3223531e-03   3.7617938e-05   5.0457034e-07   4.1199892e-08   2.6514446e-10   3.1180503e-11   7.5950357e-13   1.3988810e-14
   2.0300000e-01   1.3128437e-03   3.8044452e-05   4.7839703e-07   4.1257348e-08   3.0036651e-10   3.0545566e-11   7.8792528e-13   1.2989609e-14
   2.0400000e-01   1.3032269e-03   3.8461652e-05   4.5209173e-07   4.1289313e-08   3.3524739e-10   2.9875102e-11   8.1490370e-13   1.1879386e-14
   2.0500000e-01   1.2935040e-03   3.8869504e-05   4.2566536e-07   4.1295918e-08   3.6975867e-10   2.9170222e-11   8.4066087e-13   1.0658141e-14
   2.0600000e-01   1.2836767e-03   3.9267977e-05   3.9912878e-07   4.1277305e-08   4.0387216e-10   2.8432035e-11   8.6486374e-13   9.4368957e-15
   2.0700000e-01   1.2737464e-03   3.9657040e-05   3.7249278e-07   4.1233631e-08   4.3756032e-10   2.7661096e-11   8.8795638e-13   8.3266727e-15
   2.0800000e-01   1.2637147e-03   4.0036666e-05   3.4576809e-07   4.1165064e-08   4.7079696e-10   2.6859515e-11   9.0916163e-13   6.7723605e-15
   2.0900000e-01   1.2535830e-03   4.0406828e-05   3.1896536e-07   4.1071787e-08   5.0355475e-10   2.6026958e-11   9.2947872e-13   5.8841820e-15
   2.1000000e-01   1.2433529e-03   4.0767502e-05   2.9209520e-07   4.0953995e-08   5.3580951e-10   2.5165980e-11   9.4779740e-13   4.4408921e-15
   2.1100000e-01   1.2330258e-03   4.1118668e-05   2.6516810e-07   4.0811894e-08   5.6753557e-10   2.4276914e-11   9.6489483e-13   3.1086245e-15
   2.1200000e-01   1.2226031e-03   4.1460305e-05   2.3819451e-07   4.0645705e-08   5.9870875e-10   2.3360980e-11   9.8066000e-13   1.9984014e-15
   2.1300000e-01   1.2120864e-03   4.1792395e-05   2.1118480e-07   4.0455659e-08   6.2930594e-10   2.2419844e-11   9.9464881e-13   7.7715612e-16
   2.1400000e-01   1.2014771e-03   4.2114923e-05   1.8414923e-07   4.0241996e-08   6.5930406e-10   2.1454394e-11   1.0071943e-12   4.4408921e-16
   2.1500000e-01   1.1907767e-03   4.2427876e-05   1.5709801e-07   4.0004972e-08   6.8868111e-10   2.0465962e-11   1.0180745e-12   1.6653345e-15
   2.1600000e-01   1.1799865e-03   4.2731240e-05   1.3004125e-07   3.9744852e-08   7.1741579e-10   1.9456103e-11   1.0272894e-12   3.1086245e-15
   2.1700000e-01   1.1691081e-03   4.3025007e-05   1.0298896e-07   3.9461909e-08   7.4548689e-10   1.8425483e-11   1.0351719e-12   4.3298698e-15
   2.1800000e-01   1.1581429e-03   4.3309167e-05   7.5951082e-08   3.9156431e-08   7.7287510e-10   1.7375767e-11   1.0413892e-12   5.5511151e-15
   2.1900000e-01   1.1470923e-03   4.3583716e-05   4.8937458e-08   3.8828713e-08   7.9956075e-10   1.6308288e-11   1.0459411e-12   6.8833828e-15
   2.2000000e-01   1.1359577e-03   4.3848648e-05   2.1957832e-08   3.8479061e-08   8.2552509e-10   1.5223933e-11   1.0493828e-12   7.8825835e-15
   2.2100000e-01   1.1247405e-03   4.4103961e-05   4.9781452e-09   3.8107791e-08   8.5075125e-10   1.4124701e-11   1.0507151e-12   9.2148511e-15
   2.2200000e-01   1.1134421e-03   4.4349654e-05   3.1860921e-08   3.7715226e-08   8.7522123e-10   1.3011148e-11   1.0509371e-12   1.0103030e-14
   2.2300000e-01   1.1020640e-03   4.4585729e-05   5.8681042e-08   3.7301701e-08   8.9891949e-10   1.1885271e-11   1.0493828e-12   1.1213253e-14
   2.2400000e-01   1.0906075e-03   4.4812187e-05   8.5429158e-08   3.6867557e-08   9.2183039e-10   1.0748291e-11   1.0461632e-12   1.2545520e-14
   2.2500000e-01   1.0790740e-03   4.5029035e-05   1.1209602e-07   3.6413147e-08   9.4393893e-10   9.6010977e-12   1.0416112e-12   1.3544721e-14
   2.2600000e-01   1.0674649e-03   4.5236276e-05   1.3867249e-07   3.5938828e-08   9.6523134e-10   8.4453555e-12   1.0353940e-12   1.4543922e-14
   2.2700000e-01   1.0557815e-03   4.5433921e-05   1.6514952e-07   3.5444968e-08   9.8569430e-10   7.2822859e-12   1.0277335e-12   1.5654145e-14
   2.2800000e-01   1.0440252e-03   4.5621977e-05   1.9151819e-07   3.4931940e-08   1.0053154e-09   6.1132210e-12   1.0187406e-12   1.6542323e-14
   2.2900000e-01   1.0321974e-03   4.5800457e-05   2.1776968e-07   3.4400128e-08   1.0240829e-09   4.9394933e-12   1.0081935e-12   1.7430501e-14
   2.3000000e-01   1.0202994e-03   4.5969373e-05   2.4389529e-07   3.3849920e-08   1.0419861e-09   3.7623238e-12   9.9631414e-13   1.8318680e-14
   2.3100000e-01   1.0083325e-03   4.6128740e-05   2.6988642e-07   3.3281710e-08   1.0590147e-09   2.5832669e-12   9.8288044e-13   1.9206858e-14
   2.3200000e-01   9.9629820e-04   4.6278574e-05   2.9573459e-07   3.2695903e-08   1.0751595e-09   1.4036550e-12   9.6789243e-13   2.0206059e-14
   2.3300000e-01   9.8419768e-04   4.6418891e-05   3.2143143e-07   3.2092905e-08   1.0904115e-09   2.2437607e-13   9.5168318e-13   2.0983215e-14
   2.3400000e-01   9.7203232e-04   4.6549713e-05   3.4696870e-07   3.1473132e-08   1.1047633e-09   9.5301544e-13   9.3425268e-13   2.1760371e-14
   2.3500000e-01   9.5980342e-04   4.6671058e-05   3.7233827e-07   3.0837003e-08   1.1182073e-09   2.1275204e-12   9.1548991e-13   2.2426505e-14
   2.3600000e-01   9.4751230e-04   4.6782950e-05   3.9753213e-07   3.0184943e-08   1.1307373e-09   3.2976955e-12   8.9572794e-13   2.2870594e-14
   2.3700000e-01   9.3516026e-04   4.6885411e-05   4.2254238e-07   2.9517384e-08   1.1423482e-09   4.4620974e-12   8.7430063e-13   2.3647750e-14
   2.3800000e-01   9.2274860e-04   4.6978467e-05   4.4736125e-07   2.8834760e-08   1.1530348e-09   5.6197269e-12   8.5187413e-13   2.4202862e-14
   2.3900000e-01   9.1027861e-04   4.7062145e-05   4.7198111e-07   2.8137512e-08   1.1627929e-09   6.7693628e-12   8.2833740e-13   2.4646951e-14
   2.4000000e-01   8.9775158e-04   4.7136473e-05   4.9639442e-07   2.7426084e-08   1.1716197e-09   7.9095619e-12   8.0335738e-13   2.5424107e-14
   2.4100000e-01   8.8516878e-04   4.7201479e-05   5.2059378e-07   2.6700924e-08   1.1795116e-09   9.0398800e-12   7.7782225e-13   2.5646152e-14
   2.4200000e-01   8.7253148e-04   4.7257195e-05   5.4457193e-07   2.5962484e-08   1.1864677e-09   1.0158319e-11   7.5084383e-13   2.6090241e-14
   2.4300000e-01   8.5984096e-04   4.7303653e-05   5.6832170e-07   2.5211220e-08   1.1924863e-09   1.1264212e-11   7.2297723e-13   2.6423308e-14
   2.4400000e-01   8.4709846e-04   4.7340886e-05   5.9183609e-07   2.4447592e-08   1.1975670e-09   1.2356449e-11   6.9433348e-13   2.6534330e-14
   2.4500000e-01   8.3430525e-04   4.7368930e-05   6.1510820e-07   2.3672060e-08   1.2017105e-09   1.3433699e-11   6.6457950e-13   2.6867397e-14
   2.4600000e-01   8.2146257e-04   4.7387819e-05   6.3813125e-07   2.2885090e-08   1.2049174e-09   1.4494850e-11   6.3382632e-13   2.7200464e-14
   2.4700000e-01   8.0857165e-04   4.7397593e-05   6.6089862e-07   2.2087149e-08   1.2071891e-09   1.5539459e-11   6.0262906e-13   2.7200464e-14
   2.4800000e-01   7.9563374e-04   4.7398288e-05   6.8340380e-07   2.1278707e-08   1.2085286e-09   1.6565971e-11   5.7043259e-13   2.7311486e-14
   2.4900000e-01   7.8265005e-04   4.7389946e-05   7.0564040e-07   2.0460235e-08   1.2089385e-09   1.7573387e-11   5.3756999e-13   2.7311486e-14
   2.5000000e-01   7.6962182e-04   4.7372607e-05   7.2760219e-07   1.9632206e-08   1.2084227e-09   1.8561042e-11   5.0404125e-13   2.7311486e-14
   2.5100000e-01   7.5655026e-04   4.7346314e-05   7.4928305e-07   1.8795095e-08   1.2069855e-09   1.9527713e-11   4.6984638e-13   2.7200464e-14
   2.5200000e-01   7.4343657e-04   4.7311110e-05   7.7067699e-07   1.7949378e-08   1.2046317e-09   2.0472846e-11   4.3520743e-13   2.6978419e-14
   2.5300000e-01   7.3028196e-04   4.7267041e-05   7.9177817e-07   1.7095533e-08   1.2013673e-09   2.1395219e-11   3.9990233e-13   2.6867397e-14
   2.5400000e-01   7.1708762e-04   4.7214152e-05   8.1258087e-07   1.6234036e-08   1.1971986e-09   2.2293944e-11   3.6404213e-13   2.6645353e-14
   2.5500000e-01   7.0385474e-04   4.7152490e-05   8.3307949e-07   1.5365367e-08   1.1921322e-09   2.3168356e-11   3.2773784e-13   2.6423308e-14
   2.5600000e-01   6.9058452e-04   4.7082103e-05   8.5326860e-07   1.4490005e-08   1.1861759e-09   2.4017677e-11   2.9098945e-13   2.6312286e-14
   2.5700000e-01   6.7727812e-04   4.7003041e-05   8.7314286e-07   1.3608427e-08   1.1793373e-09   2.4841462e-11   2.5424107e-13   2.5757174e-14
   2.5800000e-01   6.6393672e-04   4.6915354e-05   8.9269710e-07   1.2721114e-08   1.1716257e-09   2.5638380e-11   2.1704860e-13   2.5313085e-14
   2.5900000e-01   6.5056148e-04   4.6819093e-05   9.1192626e-07   1.1828542e-08   1.1630502e-09   2.6408098e-11   1.7963409e-13   2.4868996e-14
   2.6000000e-01   6.3715357e-04   4.6714312e-05   9.3082543e-07   1.0931191e-08   1.1536205e-09   2.7149838e-11   1.4199752e-13   2.4313884e-14
   2.6100000e-01   6.2371414e-04   4.6601063e-05   9.4938983e-07   1.0029537e-08   1.1433472e-09   2.7862934e-11   1.0424994e-13   2.3869795e-14
   2.6200000e-01   6.1024433e-04   4.6479401e-05   9.6761481e-07   9.1240555e-09   1.1322411e-09   2.8546832e-11   6.6502359e-14   2.3203661e-14
   2.6300000e-01   5.9674528e-04   4.6349382e-05   9.8549584e-07   8.2152219e-09   1.1203137e-09   2.9200975e-11   2.8643754e-14   2.2648550e-14
   2.6400000e-01   5.8321814e-04   4.6211063e-05   1.0030286e-06   7.3035096e-09   1.1075769e-09   2.9824809e-11   9.2148511e-15   2.1982416e-14
   2.6500000e-01   5.6966403e-04   4.6064500e-05   1.0202087e-06   6.3893899e-09   1.0940433e-09   3.0417779e-11   4.6962434e-14   2.1205260e-14
   2.6600000e-01   5.5608408e-04   4.5909753e-05   1.0370322e-06   5.4733329e-09   1.0797259e-09   3.0979552e-11   8.4710017e-14   2.0539126e-14
   2.6700000e-01   5.4247940e-04   4.5746881e-05   1.0534951e-06   4.5558066e-09   1.0646377e-09   3.1509684e-11   1.2201351e-13   1.9650948e-14
   2.6800000e-01   5.2885111e-04   4.5575944e-05   1.0695934e-06   3.6372763e-09   1.0487931e-09   3.2007730e-11   1.5920598e-13   1.8762769e-14
   2.6900000e-01   5.1520030e-04   4.5397004e-05   1.0853236e-06   2.7182050e-09   1.0322062e-09   3.2473135e-11   1.9617641e-13   1.7874591e-14
   2.7000000e-01   5.0152809e-04   4.5210122e-05   1.1006820e-06   1.7990532e-09   1.0148923e-09   3.2905567e-11   2.3303581e-13   1.7208457e-14
   2.7100000e-01   4.8783556e-04   4.5015362e-05   1.1156652e-06   8.8027918e-10   9.9686581e-10   3.3305136e-11   2.6922908e-13   1.6098234e-14
   2.7200000e-01   4.7412380e-04   4.4812787e-05   1.1302699e-06   3.7662873e-11   9.7814279e-10   3.3671177e-11   3.0520031e-13   1.5210055e-14
   2.7300000e-01   4.6039390e-04   4.4602463e-05   1.1444930e-06   9.5432129e-10   9.5873909e-10   3.4003689e-11   3.4061642e-13   1.4210855e-14
   2.7400000e-01   4.4664693e-04   4.4384454e-05   1.1583313e-06   1.8692481e-09   9.3867147e-10   3.4302228e-11   3.7581049e-13   1.3322676e-14
   2.7500000e-01   4.3288396e-04   4.4158828e-05   1.1717819e-06   2.7819982e-09   9.1795627e-10   3.4566794e-11   4.1022741e-13   1.2323476e-14
   2.7600000e-01   4.1910606e-04   4.3925651e-05   1.1848422e-06   3.6921307e-09   8.9661045e-10   3.4797498e-11   4.4386717e-13   1.1102230e-14
   2.7700000e-01   4.0531429e-04   4.3684992e-05   1.1975094e-06   4.5992092e-09   8.7465213e-10   3.4993675e-11   4.7728488e-13   1.0214052e-14
   2.7800000e-01   3.9150969e-04   4.3436918e-05   1.2097811e-06   5.5028000e-09   8.5209850e-10   3.5155545e-11   5.1003646e-13   9.2148511e-15
   2.7900000e-01   3.7769332e-04   4.3181500e-05   1.2216549e-06   6.4024743e-09   8.2896778e-10   3.5283221e-11   5.4189986e-13   8.1046281e-15
   2.8000000e-01   3.6386622e-04   4.2918807e-05   1.2331285e-06   7.2978076e-09   8.0527818e-10   3.5376702e-11   5.7298610e-13   6.7723605e-15
   2.8100000e-01   3.5002942e-04   4.2648910e-05   1.2441998e-06   8.1883802e-09   7.8104867e-10   3.5435654e-11   6.0340621e-13   5.7731597e-15
   2.8200000e-01   3.3618395e-04   4.2371882e-05   1.2548668e-06   9.0737765e-09   7.5629791e-10   3.5460412e-11   6.3304917e-13   4.5519144e-15
   2.8300000e-01   3.2233085e-04   4.2087794e-05   1.2651277e-06   9.9535860e-09   7.3104511e-10   3.5451198e-11   6.6169292e-13   3.3306691e-15
   2.8400000e-01   3.0847112e-04   4.1796719e-05   1.2749807e-06   1.0827403e-08   7.0530970e-10   3.5407899e-11   6.8955952e-13   2.1094237e-15
   2.8500000e-01   2.9460578e-04   4.1498731e-05   1.2844243e-06   1.1694827e-08   6.7911132e-10   3.5330627e-11   7.1653794e-13   9.9920072e-16
   2.8600000e-01   2.8073584e-04   4.1193903e-05   1.2934569e-06   1.2555464e-08   6.5246997e-10   3.5219494e-11   7.4285023e-13   0.0000000e+00
   2.8700000e-01   2.6686230e-04   4.0882312e-05   1.3020773e-06   1.3408922e-08   6.2540517e-10   3.5075276e-11   7.6783024e-13   1.3322676e-15
   2.8800000e-01   2.5298616e-04   4.0564032e-05   1.3102841e-06   1.4254817e-08   5.9793748e-10   3.4897640e-11   7.9214413e-13   2.3314684e-15
   2.8900000e-01   2.3910841e-04   4.0239139e-05   1.3180764e-06   1.5092771e-08   5.7008676e-10   3.4687364e-11   8.1490370e-13   3.6637360e-15
   2.9000000e-01   2.2523002e-04   3.9907710e-05   1.3254531e-06   1.5922411e-08   5.4187443e-10   3.4444003e-11   8.3733021e-13   4.5519144e-15
   2.9100000e-01   2.1135199e-04   3.9569823e-05   1.3324134e-06   1.6743369e-08   5.1332028e-10   3.4168557e-11   8.5831342e-13   5.7731597e-15
   2.9200000e-01   1.9747528e-04   3.9225554e-05   1.3389566e-06   1.7555284e-08   4.8444504e-10   3.3861580e-11   8.7796437e-13   7.1054274e-15
   2.9300000e-01   1.8360087e-04   3.8874983e-05   1.3450821e-06   1.8357801e-08   4.5527027e-10   3.3522629e-11   8.9694918e-13   8.1046281e-15
   2.9400000e-01   1.6972971e-04   3.8518187e-05   1.3507893e-06   1.9150570e-08   4.2581616e-10   3.3152814e-11   9.1449071e-13   9.4368957e-15
   2.9500000e-01   1.5586276e-04   3.8155247e-05   1.3560781e-06   1.9933249e-08   3.9610415e-10   3.2752356e-11   9.3092201e-13   1.0547119e-14
   2.9600000e-01   1.4200098e-04   3.7786243e-05   1.3609480e-06   2.0705503e-08   3.6615544e-10   3.2321368e-11   9.4646513e-13   1.1435297e-14
   2.9700000e-01   1.2814532e-04   3.7411254e-05   1.3653991e-06   2.1467001e-08   3.3599068e-10   3.1861069e-11   9.6056496e-13   1.2656542e-14
   2.9800000e-01   1.1429670e-04   3.7030361e-05   1.3694313e-06   2.2217419e-08   3.0563130e-10   3.1371461e-11   9.7355457e-13   1.3766766e-14
   2.9900000e-01   1.0045607e-04   3.6643646e-05   1.3730447e-06   2.2956442e-08   2.7509861e-10   3.0853098e-11   9.8543396e-13   1.4654944e-14
   3.0000000e-01   8.6624359e-05   3.6251190e-05   1.3762397e-06   2.3683759e-08   2.4441349e-10   3.0306868e-11   9.9598108e-13   1.5765167e-14
   3.0100000e-01   7.2802489e-05   3.5853076e-05   1.3790164e-06   2.4399067e-08   2.1359736e-10   2.9733105e-11   1.0053069e-12   1.6764368e-14
   3.0200000e-01   5.8991378e-05   3.5449386e-05   1.3813755e-06   2.5102072e-08   1.8267121e-10   2.9132585e-11   1.0133006e-12   1.7874591e-14
   3.0300000e-01   4.5191941e-05   3.5040202e-05   1.3833175e-06   2.5792483e-08   1.5165647e-10   2.8505642e-11   1.0202950e-12   1.8762769e-14
   3.0400000e-01   3.1405086e-05   3.4625609e-05   1.3848431e-06   2.6470019e-08   1.2057400e-10   2.7853053e-11   1.0260681e-12   1.9539925e-14
   3.0500000e-01   1.7631715e-05   3.4205690e-05   1.3859531e-06   2.7134404e-08   8.9444452e-11   2.7176039e-11   1.0301759e-12   2.0761171e-14
   3.0600000e-01   3.8727255e-06   3.3780528e-05   1.3866485e-06   2.7785373e-08   5.8289595e-11   2.6474378e-11   1.0333956e-12   2.1427304e-14
   3.0700000e-01   9.8709905e-06   3.3350209e-05   1.3869303e-06   2.8422664e-08   2.7129743e-11   2.5749292e-11   1.0353940e-12   2.2204460e-14
   3.0800000e-01   2.3598547e-05   3.2914818e-05   1.3867996e-06   2.9046025e-08   4.0144554e-12   2.5001667e-11   1.0358381e-12   2.3203661e-14
   3.0900000e-01   3.7309061e-05   3.2474438e-05   1.3862577e-06   2.9655210e-08   3.5121572e-11   2.4231617e-11   1.0355050e-12   2.3758773e-14
   3.1000000e-01   5.1001659e-05   3.2029157e-05   1.3853059e-06   3.0249980e-08   6.6171846e-11   2.3440472e-11   1.0337287e-12   2.4535929e-14
   3.1100000e-01   6.4675470e-05   3.1579058e-05   1.3839458e-06   3.0830107e-08   9.7144737e-11   2.2629010e-11   1.0306200e-12   2.5313085e-14
   3.1200000e-01   7.8329627e-05   3.1124229e-05   1.3821788e-06   3.1395367e-08   1.2801971e-10   2.1797675e-11   1.0265122e-12   2.5868196e-14
   3.1300000e-01   9.1963272e-05   3.0664756e-05   1.3800067e-06   3.1945543e-08   1.5877710e-10   2.0947688e-11   1.0207390e-12   2.6645353e-14
   3.1400000e-01   1.0557555e-04   3.0200725e-05   1.3774313e-06   3.2480430e-08   1.8939639e-10   2.0079383e-11   1.0141887e-12   2.7200464e-14
   3.1500000e-01   1.1916561e-04   2.9732223e-05   1.3744544e-06   3.2999827e-08   2.1985813e-10   1.9193869e-11   1.0063061e-12   2.7644553e-14
   3.1600000e-01   1.3273261e-04   2.9259336e-05   1.3710780e-06   3.3503541e-08   2.5014324e-10   1.8292257e-11   9.9698028e-13   2.8421709e-14
   3.1700000e-01   1.4627571e-04   2.8782153e-05   1.3673042e-06   3.3991388e-08   2.8023117e-10   1.7374657e-11   9.8698827e-13   2.8643754e-14
   3.1800000e-01   1.5979408e-04   2.8300761e-05   1.3631352e-06   3.4463192e-08   3.1010394e-10   1.6442736e-11   9.7555297e-13   2.9198866e-14
   3.1900000e-01   1.7328688e-04   2.7815247e-05   1.3585733e-06   3.4918782e-08   3.3974223e-10   1.5496937e-11   9.6289643e-13   2.9753977e-14
   3.2000000e-01   1.8675330e-04   2.7325699e-05   1.3536208e-06   3.5358000e-08   3.6912706e-10   1.4538037e-11   9.4924069e-13   3.0087044e-14
   3.2100000e-01   2.0019252e-04   2.6832205e-05   1.3482802e-06   3.5780690e-08   3.9824044e-10   1.3567369e-11   9.3436370e-13   3.0531133e-14
   3.2200000e-01   2.1360372e-04   2.6334854e-05   1.3425541e-06   3.6186708e-08   4.2706350e-10   1.2585044e-11   9.1882058e-13   3.0531133e-14
   3.2300000e-01   2.2698610e-04   2.5833734e-05   1.3364452e-06   3.6575915e-08   4.5557913e-10   1.1592838e-11   9.0194519e-13   3.0753178e-14
   3.2400000e-01   2.4033885e-04   2.5328933e-05   1.3299561e-06   3.6948183e-08   4.8376936e-10   1.0591417e-11   8.8384855e-13   3.1086245e-14
   3.2500000e-01   2.5366118e-04   2.4820540e-05   1.3230897e-06   3.7303389e-08   5.1161642e-10   9.5811137e-12   8.6519680e-13   3.0975222e-14
   3.2600000e-01   2.6695229e-04   2.4308643e-05   1.3158491e-06   3.7641419e-08   5.3910409e-10   8.5638163e-12   8.4499074e-13   3.1308289e-14
   3.2700000e-01   2.8021140e-04   2.3793333e-05   1.3082370e-06   3.7962168e-08   5.6621452e-10   7.5394135e-12   8.2434060e-13   3.1197267e-14
   3.2800000e-01   2.9343773e-04   2.3274696e-05   1.3002568e-06   3.8265537e-08   5.9293181e-10   6.5094596e-12   8.0258022e-13   3.1086245e-14
   3.2900000e-01   3.0663050e-04   2.2752824e-05   1.2919115e-06   3.8551436e-08   6.1924010e-10   5.4750648e-12   7.7970963e-13   3.1197267e-14
   3.3000000e-01   3.1978893e-04   2.2227804e-05   1.2832045e-06   3.8819782e-08   6.4512284e-10   4.4364512e-12   7.5617290e-13   3.1086245e-14
   3.3100000e-01   3.3291226e-04   2.1699726e-05   1.2741391e-06   3.9070501e-08   6.7056516e-10   3.3951730e-12   7.3152595e-13   3.1086245e-14
   3.3200000e-01   3.4599973e-04   2.1168680e-05   1.2647186e-06   3.9303526e-08   6.9555151e-10   2.3516744e-12   7.0621287e-13   3.0864200e-14
   3.3300000e-01   3.5905059e-04   2.0634754e-05   1.2549468e-06   3.9518798e-08   7.2006701e-10   1.3070656e-12   6.8023365e-13   3.0642155e-14
   3.3400000e-01   3.7206407e-04   2.0098038e-05   1.2448270e-06   3.9716266e-08   7.4409756e-10   2.6245672e-13   6.5325523e-13   3.0531133e-14
   3.3500000e-01   3.8503944e-04   1.9558622e-05   1.2343631e-06   3.9895886e-08   7.6762852e-10   7.8170803e-13   6.2583272e-13   3.0087044e-14
   3.3600000e-01   3.9797596e-04   1.9016594e-05   1.2235588e-06   4.0057624e-08   7.9064633e-10   1.8242075e-12   5.9774408e-13   2.9642955e-14
   3.3700000e-01   4.1087288e-04   1.8472044e-05   1.2124178e-06   4.0201450e-08   8.1313811e-10   2.8640423e-12   5.6865623e-13   2.9420910e-14
   3.3800000e-01   4.2372947e-04   1.7925062e-05   1.2009442e-06   4.0327345e-08   8.3509011e-10   3.9005466e-12   5.3923532e-13   2.8865799e-14
   3.3900000e-01   4.3654502e-04   1.7375736e-05   1.1891418e-06   4.0435297e-08   8.5649021e-10   4.9328319e-12   5.0914828e-13   2.8310687e-14
   3.4000000e-01   4.4931879e-04   1.6824157e-05   1.1770146e-06   4.0525299e-08   8.7732610e-10   5.9596772e-12   4.7839510e-13   2.7977620e-14
   3.4100000e-01   4.6205008e-04   1.6270414e-05   1.1645669e-06   4.0597356e-08   8.9758556e-10   6.9809714e-12   4.4741988e-13   2.7200464e-14
   3.4200000e-01   4.7473816e-04   1.5714595e-05   1.1518028e-06   4.0651477e-08   9.1725771e-10   7.9950491e-12   4.1577852e-13   2.6645353e-14
   3.4300000e-01   4.8738234e-04   1.5156790e-05   1.1387265e-06   4.0687680e-08   9.3633146e-10   9.0011332e-12   3.8347103e-13   2.6201263e-14
   3.4400000e-01   4.9998191e-04   1.4597089e-05   1.1253424e-06   4.0705989e-08   9.5479613e-10   9.9985575e-12   3.5083048e-13   2.5646152e-14
   3.4500000e-01   5.1253618e-04   1.4035579e-05   1.1116548e-06   4.0706439e-08   9.7264097e-10   1.0986878e-11   3.1796787e-13   2.4980018e-14
   3.4600000e-01   5.2504445e-04   1.3472351e-05   1.0976681e-06   4.0689068e-08   9.8985664e-10   1.1964874e-11   2.8488323e-13   2.4091840e-14
   3.4700000e-01   5.3750604e-04   1.2907493e-05   1.0833869e-06   4.0653923e-08   1.0064342e-09   1.2931434e-11   2.5113245e-13   2.3647750e-14
   3.4800000e-01   5.4992027e-04   1.2341093e-05   1.0688157e-06   4.0601061e-08   1.0223637e-09   1.3886559e-11   2.1749269e-13   2.2648550e-14
   3.4900000e-01   5.6228645e-04   1.1773242e-05   1.0539591e-06   4.0530540e-08   1.0376373e-09   1.4829027e-11   1.8363089e-13   2.1649349e-14
   3.5000000e-01   5.7460393e-04   1.1204026e-05   1.0388218e-06   4.0442432e-08   1.0522473e-09   1.5757395e-11   1.4910295e-13   2.1205260e-14
   3.5100000e-01   5.8687202e-04   1.0633534e-05   1.0234086e-06   4.0336810e-08   1.0661849e-09   1.6672219e-11   1.1490808e-13   2.0095037e-14
   3.5200000e-01   5.9909007e-04   1.0061856e-05   1.0077242e-06   4.0213760e-08   1.0794434e-09   1.7572055e-11   8.0824236e-14   1.8984814e-14
   3.5300000e-01   6.1125742e-04   9.4890780e-06   9.9177346e-07   4.0073369e-08   1.0920169e-09   1.8455570e-11   4.5852211e-14   1.8429702e-14
   3.5400000e-01   6.2337342e-04   8.9152889e-06   9.7556126e-07   3.9915735e-08   1.1038978e-09   1.9323099e-11   1.1435297e-14   1.7430501e-14
   3.5500000e-01   6.3543742e-04   8.3405763e-06   9.5909256e-07   3.9740961e-08   1.1150801e-09   2.0173974e-11   2.2648550e-14   1.5987212e-14
   3.5600000e-01   6.4744878e-04   7.7650279e-06   9.4237233e-07   3.9549157e-08   1.1255596e-09   2.1006419e-11   5.7398530e-14   1.5210055e-14
   3.5700000e-01   6.5940686e-04   7.1887310e-06   9.2540562e-07   3.9340441e-08   1.1353305e-09   2.1820545e-11   9.1815444e-14   1.4321877e-14
   3.5800000e-01   6.7131102e-04   6.6117728e-06   9.0819751e-07   3.9114935e-08   1.1443881e-09   2.2615687e-11   1.2601031e-13   1.3211654e-14
   3.5900000e-01   6.8316065e-04   6.0342404e-06   8.9075312e-07   3.8872769e-08   1.1527287e-09   2.3390845e-11   1.6020518e-13   1.2323476e-14
   3.6000000e-01   6.9495510e-04   5.4562205e-06   8.7307763e-07   3.8614080e-08   1.1603483e-09   2.4145796e-11   1.9417801e-13   1.1324275e-14
   3.6100000e-01   7.0669378e-04   4.8777997e-06   8.5517625e-07   3.8339011e-08   1.1672434e-09   2.4879987e-11   2.2770674e-13   1.0214052e-14
   3.6200000e-01   7.1837606e-04   4.2990643e-06   8.3705423e-07   3.8047710e-08   1.1734116e-09   2.5592639e-11   2.6101343e-13   8.9928065e-15
   3.6300000e-01   7.3000133e-04   3.7201005e-06   8.1871686e-07   3.7740332e-08   1.1788505e-09   2.6283087e-11   2.9409808e-13   7.8825835e-15
   3.6400000e-01   7.4156899e-04   3.1409940e-06   8.0016948e-07   3.7417038e-08   1.1835581e-09   2.6950886e-11   3.2684966e-13   6.8833828e-15
   3.6500000e-01   7.5307844e-04   2.5618304e-06   7.8141745e-07   3.7077996e-08   1.1875330e-09   2.7595815e-11   3.5904613e-13   5.5511151e-15
   3.6600000e-01   7.6452908e-04   1.9826952e-06   7.6246616e-07   3.6723378e-08   1.1907741e-09   2.8216984e-11   3.9102055e-13   4.5519144e-15
   3.6700000e-01   7.7592033e-04   1.4036732e-06   7.4332107e-07   3.6353363e-08   1.1932809e-09   2.8813951e-11   4.2255088e-13   3.4416914e-15
   3.6800000e-01   7.8725160e-04   8.2484932e-07   7.2398763e-07   3.5968137e-08   1.1950528e-09   2.9386826e-11   4.5330406e-13   1.9984014e-15
   3.6900000e-01   7.9852230e-04   2.4630801e-07   7.0447133e-07   3.5567888e-08   1.1960912e-09   2.9934166e-11   4.8405724e-13   1.1102230e-15
   3.7000000e-01   8.0973187e-04   3.3186657e-07   6.8477771e-07   3.5152813e-08   1.1963956e-09   3.0456415e-11   5.1403326e-13   0.0000000e+00
   3.7100000e-01   8.2087973e-04   9.0959055e-07   6.6491233e-07   3.4723112e-08   1.1959675e-09   3.0953240e-11   5.4301008e-13   1.4432899e-15
   3.7200000e-01   8.3196532e-04   1.4867804e-06   6.4488075e-07   3.4278993e-08   1.1948090e-09   3.1423419e-11   5.7187588e-13   2.4424907e-15
   3.7300000e-01   8.4298807e-04   2.0633528e-06   6.2468860e-07   3.3820666e-08   1.1929215e-09   3.1867509e-11   5.9985350e-13   3.6637360e-15
   3.7400000e-01   8.5394742e-04   2.6392249e-06   6.0434149e-07   3.3348349e-08   1.1903077e-09   3.2284619e-11   6.2716499e-13   4.8849813e-15
   3.7500000e-01   8.6484283e-04   3.2143141e-06   5.8384509e-07   3.2862262e-08   1.1869707e-09   3.2674419e-11   6.5414341e-13   5.7731597e-15
   3.7600000e-01   8.7567375e-04   3.7885382e-06   5.6320506e-07   3.2362633e-08   1.1829134e-09   3.3037018e-11   6.8023365e-13   6.8833828e-15
   3.7700000e-01   8.8643962e-04   4.3618154e-06   5.4242710e-07   3.1849694e-08   1.1781395e-09   3.3372194e-11   7.0532469e-13   8.1046281e-15
   3.7800000e-01   8.9713992e-04   4.9340640e-06   5.2151692e-07   3.1323680e-08   1.1726533e-09   3.3679504e-11   7.2986062e-13   9.1038288e-15
   3.7900000e-01   9.0777412e-04   5.5052031e-06   5.0048025e-07   3.0784833e-08   1.1664595e-09   3.3958281e-11   7.5384143e-13   9.8809849e-15
   3.8000000e-01   9.1834167e-04   6.0751517e-06   4.7932283e-07   3.0233397e-08   1.1595620e-09   3.4209635e-11   7.7626794e-13   1.1324275e-14
   3.8100000e-01   9.2884206e-04   6.6438295e-06   4.5805042e-07   2.9669622e-08   1.1519671e-09   3.4432457e-11   7.9813933e-13   1.2656542e-14
   3.8200000e-01   9.3927477e-04   7.2111566e-06   4.3666880e-07   2.9093762e-08   1.1436808e-09   3.4626080e-11   8.1967766e-13   1.3211654e-14
   3.8300000e-01   9.4963928e-04   7.7770532e-06   4.1518374e-07   2.8506075e-08   1.1347080e-09   3.4791836e-11   8.3955065e-13   1.4543922e-14
   3.8400000e-01   9.5993508e-04   8.3414402e-06   3.9360104e-07   2.7906823e-08   1.1250558e-09   3.4928727e-11   8.5864649e-13   1.5654145e-14
   3.8500000e-01   9.7016167e-04   8.9042388e-06   3.7192649e-07   2.7296272e-08   1.1147318e-09   3.5036418e-11   8.7740926e-13   1.6320278e-14
   3.8600000e-01   9.8031854e-04   9.4653707e-06   3.5016592e-07   2.6674692e-08   1.1037420e-09   3.5115688e-11   8.9461771e-13   1.7430501e-14
   3.8700000e-01   9.9040520e-04   1.0024758e-05   3.2832513e-07   2.6042356e-08   1.0920945e-09   3.5166092e-11   9.1093799e-13   1.8540725e-14
   3.8800000e-01   1.0004212e-03   1.0582323e-05   3.0640995e-07   2.5399542e-08   1.0797976e-09   3.5187409e-11   9.2659214e-13   1.9317881e-14
   3.8900000e-01   1.0103659e-03   1.1137988e-05   2.8442619e-07   2.4746530e-08   1.0668594e-09   3.5179859e-11   9.4113606e-13   2.0095037e-14
   3.9000000e-01   1.0202390e-03   1.1691678e-05   2.6237968e-07   2.4083604e-08   1.0532881e-09   3.5143888e-11   9.5445873e-13   2.1094237e-14
   3.9100000e-01   1.0300399e-03   1.2243315e-05   2.4027625e-07   2.3411050e-08   1.0390936e-09   3.5078829e-11   9.6700425e-13   2.1760371e-14
   3.9200000e-01   1.0397682e-03   1.2792825e-05   2.1812173e-07   2.2729160e-08   1.0242847e-09   3.4985348e-11   9.7855057e-13   2.2426505e-14
   3.9300000e-01   1.0494234e-03   1.3340131e-05   1.9592194e-07   2.2038226e-08   1.0088709e-09   3.4863556e-11   9.8876463e-13   2.3314684e-14
   3.9400000e-01   1.0590051e-03   1.3885159e-05   1.7368269e-07   2.1338545e-08   9.9286257e-10   3.4713454e-11   9.9786845e-13   2.4202862e-14
   3.9500000e-01   1.0685127e-03   1.4427835e-05   1.5140982e-07   2.0630415e-08   9.7627029e-10   3.4534819e-11   1.0063061e-12   2.4757973e-14
   3.9600000e-01   1.0779459e-03   1.4968085e-05   1.2910912e-07   1.9914138e-08   9.5910424e-10   3.4328540e-11   1.0133006e-12   2.5535130e-14
   3.9700000e-01   1.0873041e-03   1.5505836e-05   1.0678641e-07   1.9190018e-08   9.4137542e-10   3.4094616e-11   1.0191847e-12   2.6423308e-14
   3.9800000e-01   1.0965869e-03   1.6041014e-05   8.4447475e-08   1.8458360e-08   9.2309593e-10   3.3832381e-11   1.0245138e-12   2.6534330e-14
   3.9900000e-01   1.1057939e-03   1.6573547e-05   6.2098106e-08   1.7719475e-08   9.0427610e-10   3.3543501e-11   1.0282886e-12   2.7311486e-14
   4.0000000e-01   1.1149247e-03   1.7103364e-05   3.9744078e-08   1.6973672e-08   8.8492813e-10   3.3227754e-11   1.0307311e-12   2.8199665e-14
   4.0100000e-01   1.1239788e-03   1.7630393e-05   1.7391157e-08   1.6221264e-08   8.6506513e-10   3.2884584e-11   1.0328405e-12   2.8310687e-14
   4.0200000e-01   1.1329557e-03   1.8154563e-05   4.9549085e-09   1.5462566e-08   8.4469809e-10   3.2515435e-11   1.0332846e-12   2.8865799e-14
   4.0300000e-01   1.1418552e-03   1.8675805e-05   2.7288381e-08   1.4697895e-08   8.2384011e-10   3.2120306e-11   1.0325074e-12   2.9642955e-14
   4.0400000e-01   1.1506766e-03   1.9194047e-05   4.9603538e-08   1.3927567e-08   8.0250484e-10   3.1699088e-11   1.0311751e-12   2.9753977e-14
   4.0500000e-01   1.1594197e-03   1.9709222e-05   7.1894678e-08   1.3151904e-08   7.8070461e-10   3.1252556e-11   1.0285106e-12   3.0087044e-14
   4.0600000e-01   1.1680840e-03   2.0221259e-05   9.4156114e-08   1.2371227e-08   7.5845297e-10   3.0781266e-11   1.0246248e-12   3.0531133e-14
   4.0700000e-01   1.1766691e-03   2.0730092e-05   1.1638218e-07   1.1585856e-08   7.3576378e-10   3.0285108e-11   1.0198509e-12   3.0753178e-14
   4.0800000e-01   1.1851746e-03   2.1235653e-05   1.3856723e-07   1.0796117e-08   7.1265083e-10   2.9764635e-11   1.0141887e-12   3.0753178e-14
   4.0900000e-01   1.1936001e-03   2.1737874e-05   1.6070563e-07   1.0002333e-08   6.8912775e-10   2.9220848e-11   1.0071943e-12   3.0975222e-14
   4.1000000e-01   1.2019452e-03   2.2236689e-05   1.8279180e-07   9.2048307e-09   6.6520933e-10   2.8653635e-11   9.9920072e-13   3.1086245e-14
   4.1100000e-01   1.2102096e-03   2.2732033e-05   2.0482014e-07   8.4039353e-09   6.4090977e-10   2.8063663e-11   9.9020792e-13   3.1197267e-14
   4.1200000e-01   1.2183928e-03   2.3223839e-05   2.2678511e-07   7.5999743e-09   6.1624361e-10   2.7451708e-11   9.7999386e-13   3.1419312e-14
   4.1300000e-01   1.2264944e-03   2.3712044e-05   2.4868117e-07   6.7932749e-09   5.9122596e-10   2.6817881e-11   9.6878061e-13   3.1530334e-14
   4.1400000e-01   1.2345142e-03   2.4196582e-05   2.7050284e-07   5.9841649e-09   5.6587190e-10   2.6162517e-11   9.5690122e-13   3.1197267e-14
   4.1500000e-01   1.2424516e-03   2.4677391e-05   2.9224464e-07   5.1729733e-09   5.4019600e-10   2.5487057e-11   9.4346753e-13   3.1530334e-14
   4.1600000e-01   1.2503064e-03   2.5154408e-05   3.1390113e-07   4.3600276e-09   5.1421412e-10   2.4791169e-11   9.2936769e-13   3.1419312e-14
   4.1700000e-01   1.2580783e-03   2.5627569e-05   3.3546690e-07   3.5456563e-09   4.8794191e-10   2.4075519e-11   9.1449071e-13   3.1086245e-14
   4.1800000e-01   1.2657667e-03   2.6096814e-05   3.5693656e-07   2.7301887e-09   4.6139415e-10   2.3341329e-11   8.9828145e-13   3.1086245e-14
   4.1900000e-01   1.2733714e-03   2.6562081e-05   3.7830479e-07   1.9139526e-09   4.3458714e-10   2.2588709e-11   8.8118401e-13   3.0975222e-14
   4.2000000e-01   1.2808920e-03   2.7023309e-05   3.9956626e-07   1.0972754e-09   4.0753689e-10   2.1818214e-11   8.6342045e-13   3.0642155e-14
   4.2100000e-01   1.2883283e-03   2.7480440e-05   4.2071570e-07   2.8048519e-10   3.8025905e-10   2.1030733e-11   8.4476870e-13   3.0309089e-14
   4.2200000e-01   1.2956798e-03   2.7933412e-05   4.4174787e-07   5.3609095e-10   3.5276981e-10   2.0226709e-11   8.2511775e-13   2.9976022e-14
   4.2300000e-01   1.3029461e-03   2.8382168e-05   4.6265756e-07   1.3521267e-09   3.2508496e-10   1.9407032e-11   8.0457863e-13   2.9642955e-14
   4.2400000e-01   1.3101271e-03   2.8826650e-05   4.8343962e-07   2.1672970e-09   2.9722158e-10   1.8571922e-11   7.8348439e-13   2.9087843e-14
   4.2500000e-01   1.3172223e-03   2.9266801e-05   5.0408892e-07   2.9812761e-09   2.6919489e-10   1.7722712e-11   7.6116891e-13   2.8754776e-14
   4.2600000e-01   1.3242315e-03   2.9702562e-05   5.2460037e-07   3.7937410e-09   2.4102176e-10   1.6859847e-11   7.3807627e-13   2.8421709e-14
   4.2700000e-01   1.3311543e-03   3.0133879e-05   5.4496893e-07   4.6043692e-09   2.1271906e-10   1.5983437e-11   7.1476158e-13   2.7755576e-14
   4.2800000e-01   1.3379903e-03   3.0560696e-05   5.6518960e-07   5.4128388e-09   1.8430268e-10   1.5094814e-11   6.9033668e-13   2.7200464e-14
   4.2900000e-01   1.3447394e-03   3.0982958e-05   5.8525743e-07   6.2188300e-09   1.5578905e-10   1.4194868e-11   6.6491257e-13   2.6867397e-14
   4.3000000e-01   1.3514011e-03   3.1400611e-05   6.0516749e-07   7.0220246e-09   1.2719548e-10   1.3283485e-11   6.3937744e-13   2.5979219e-14
   4.3100000e-01   1.3579753e-03   3.1813602e-05   6.2491493e-07   7.8221050e-09   9.8537623e-11   1.2362222e-11   6.1295413e-13   2.5424107e-14
   4.3200000e-01   1.3644615e-03   3.2221877e-05   6.4449492e-07   8.6187558e-09   6.9832362e-11   1.1431633e-11   5.8553162e-13   2.4980018e-14
   4.3300000e-01   1.3708595e-03   3.2625384e-05   6.6390268e-07   9.4116644e-09   4.1096793e-11   1.0491830e-11   5.5810911e-13   2.4091840e-14
   4.3400000e-01   1.3771690e-03   3.3024073e-05   6.8313349e-07   1.0200518e-08   1.2346790e-11   9.5442543e-12   5.2990945e-13   2.3314684e-14
   4.3500000e-01   1.3833898e-03   3.3417891e-05   7.0218268e-07   1.0985008e-08   1.6400992e-11   8.5897955e-12   5.0093263e-13   2.2759572e-14
   4.3600000e-01   1.3895215e-03   3.3806790e-05   7.2104561e-07   1.1764826e-08   4.5129456e-11   7.6283424e-12   4.7184479e-13   2.1760371e-14
   4.3700000e-01   1.3955639e-03   3.4190719e-05   7.3971772e-07   1.2539668e-08   7.3822726e-11   6.6613381e-12   4.4197979e-13   2.0983215e-14
   4.3800000e-01   1.4015166e-03   3.4569631e-05   7.5819447e-07   1.3309229e-08   1.0246404e-10   5.6893379e-12   4.1189274e-13   2.0095037e-14
   4.3900000e-01   1.4073796e-03   3.4943476e-05   7.7647139e-07   1.4073210e-08   1.3103729e-10   4.7133408e-12   3.8125059e-13   1.9317881e-14
   4.4000000e-01   1.4131524e-03   3.5312207e-05   7.9454407e-07   1.4831313e-08   1.5952573e-10   3.7336800e-12   3.5038639e-13   1.8207658e-14
   4.4100000e-01   1.4188348e-03   3.5675778e-05   8.1240814e-07   1.5583242e-08   1.8791346e-10   2.7515767e-12   3.1896707e-13   1.7319479e-14
   4.4200000e-01   1.4244266e-03   3.6034143e-05   8.3005929e-07   1.6328705e-08   2.1618440e-10   1.7676971e-12   2.8699265e-13   1.6653345e-14
   4.4300000e-01   1.4299275e-03   3.6387257e-05   8.4749327e-07   1.7067412e-08   2.4432167e-10   7.8226314e-13   2.5535130e-13   1.5321078e-14
   4.4400000e-01   1.4353373e-03   3.6735075e-05   8.6470589e-07   1.7799076e-08   2.7231029e-10   2.0305979e-13   2.2293278e-13   1.4543922e-14
   4.4500000e-01   1.4406557e-03   3.7077553e-05   8.8169301e-07   1.8523414e-08   3.0013347e-10   1.1880497e-12   1.9051427e-13   1.3655743e-14
   4.4600000e-01   1.4458825e-03   3.7414648e-05   8.9845054e-07   1.9240145e-08   3.2777581e-10   2.1720403e-12   1.5798474e-13   1.2545520e-14
   4.4700000e-01   1.4510175e-03   3.7746318e-05   9.1497446e-07   1.9948991e-08   3.5522185e-10   3.1538105e-12   1.2512213e-13   1.1546319e-14
   4.4800000e-01   1.4560604e-03   3.8072521e-05   9.3126082e-07   2.0649678e-08   3.8245584e-10   4.1326942e-12   9.2037489e-14   1.0769163e-14
   4.4900000e-01   1.4610111e-03   3.8393216e-05   9.4730572e-07   2.1341936e-08   4.0946180e-10   5.1086912e-12   5.9396932e-14   9.4368957e-15
   4.5000000e-01   1.4658693e-03   3.8708363e-05   9.6310531e-07   2.2025498e-08   4.3622561e-10   6.0796923e-12   2.6090241e-14   8.6597396e-15
   4.5100000e-01   1.4706347e-03   3.9017922e-05   9.7865582e-07   2.2700100e-08   4.6273119e-10   7.0461414e-12   6.9944051e-15   7.5495166e-15
   4.5200000e-01   1.4753072e-03   3.9321856e-05   9.9395355e-07   2.3365483e-08   4.8896387e-10   8.0068174e-12   3.9857007e-14   6.3282712e-15
   4.5300000e-01   1.4798866e-03   3.9620125e-05   1.0089948e-06   2.4021390e-08   5.1490912e-10   8.9607211e-12   7.2941653e-14   5.3290705e-15
   4.5400000e-01   1.4843727e-03   3.9912692e-05   1.0237761e-06   2.4667569e-08   5.4055183e-10   9.9078523e-12   1.0569323e-13   3.9968029e-15
   4.5500000e-01   1.4887652e-03   4.0199522e-05   1.0382938e-06   2.5303772e-08   5.6587823e-10   1.0846435e-11   1.3866686e-13   3.1086245e-15
   4.5600000e-01   1.4930640e-03   4.0480578e-05   1.0525445e-06   2.5929755e-08   5.9087335e-10   1.1776802e-11   1.7108537e-13   1.7763568e-15
   4.5700000e-01   1.4972689e-03   4.0755824e-05   1.0665248e-06   2.6545277e-08   6.1552397e-10   1.2697288e-11   2.0372593e-13   8.8817842e-16
   4.5800000e-01   1.5013797e-03   4.1025228e-05   1.0802314e-06   2.7150104e-08   6.3981553e-10   1.3607782e-11   2.3603342e-13   1.1102230e-16
   4.5900000e-01   1.5053963e-03   4.1288755e-05   1.0936610e-06   2.7744003e-08   6.6373451e-10   1.4507728e-11   2.6789682e-13   1.4432899e-15
   4.6000000e-01   1.5093184e-03   4.1546373e-05   1.1068105e-06   2.8326747e-08   6.8726791e-10   1.5395796e-11   2.9976022e-13   2.4424907e-15
   4.6100000e-01   1.5131459e-03   4.1798050e-05   1.1196767e-06   2.8898113e-08   7.1040240e-10   1.6271540e-11   3.3129055e-13   3.3306691e-15
   4.6200000e-01   1.5168786e-03   4.2043754e-05   1.1322566e-06   2.9457884e-08   7.3312456e-10   1.7134849e-11   3.6204373e-13   4.6629367e-15
   4.6300000e-01   1.5205163e-03   4.2283454e-05   1.1445471e-06   3.0005845e-08   7.5542228e-10   1.7984281e-11   3.9279691e-13   5.6621374e-15
   4.6400000e-01   1.5240590e-03   4.2517122e-05   1.1565455e-06   3.0541787e-08   7.7728313e-10   1.8819390e-11   4.2332804e-13   6.5503158e-15
   4.6500000e-01   1.5275063e-03   4.2744728e-05   1.1682489e-06   3.1065506e-08   7.9869411e-10   1.9640067e-11   4.5285997e-13   7.8825835e-15
   4.6600000e-01   1.5308583e-03   4.2966244e-05   1.1796544e-06   3.1576803e-08   8.1964435e-10   2.0444868e-11   4.8250293e-13   8.6597396e-15
   4.6700000e-01   1.5341147e-03   4.3181643e-05   1.1907594e-06   3.2075482e-08   8.4012142e-10   2.1233681e-11   5.1136873e-13   9.7699626e-15
   4.6800000e-01   1.5372755e-03   4.3390898e-05   1.2015614e-06   3.2561355e-08   8.6011398e-10   2.2005953e-11   5.3967941e-13   1.0769163e-14
   4.6900000e-01   1.5403403e-03   4.3593983e-05   1.2120576e-06   3.3034235e-08   8.7961127e-10   2.2760682e-11   5.6754601e-13   1.1768364e-14
   4.7000000e-01   1.5433093e-03   4.3790873e-05   1.2222457e-06   3.3493945e-08   8.9860186e-10   2.3497870e-11   5.9452443e-13   1.2878587e-14
   4.7100000e-01   1.5461821e-03   4.3981544e-05   1.2321233e-06   3.3940307e-08   9.1707586e-10   2.4216407e-11   6.2128080e-13   1.3766766e-14
   4.7200000e-01   1.5489587e-03   4.4165972e-05   1.2416880e-06   3.4373155e-08   9.3502228e-10   2.4916180e-11   6.4692696e-13   1.4988011e-14
   4.7300000e-01   1.5516389e-03   4.4344135e-05   1.2509376e-06   3.4792322e-08   9.5243191e-10   2.5595970e-11   6.7246209e-13   1.5654145e-14
   4.7400000e-01   1.5542227e-03   4.4516010e-05   1.2598699e-06   3.5197651e-08   9.6929476e-10   2.6255886e-11   6.9722006e-13   1.6431301e-14
   4.7500000e-01   1.5567100e-03   4.4681576e-05   1.2684828e-06   3.5588987e-08   9.8560082e-10   2.6895708e-11   7.2086781e-13   1.7652546e-14
   4.7600000e-01   1.5591005e-03   4.4840813e-05   1.2767743e-06   3.5966182e-08   1.0013423e-09   2.7513769e-11   7.4429352e-13   1.8207658e-14
   4.7700000e-01   1.5613943e-03   4.4993702e-05   1.2847424e-06   3.6329093e-08   1.0165095e-09   2.8110625e-11   7.6672002e-13   1.8984814e-14
   4.7800000e-01   1.5635912e-03   4.5140224e-05   1.2923853e-06   3.6677583e-08   1.0310941e-09   2.8685831e-11   7.8814733e-13   1.9984014e-14
   4.7900000e-01   1.5656911e-03   4.5280359e-05   1.2997011e-06   3.7011520e-08   1.0450883e-09   2.9238278e-11   8.0901952e-13   2.0761171e-14
   4.8000000e-01   1.5676940e-03   4.5414093e-05   1.3066882e-06   3.7330778e-08   1.0584845e-09   2.9767855e-11   8.2922558e-13   2.1205260e-14
   4.8100000e-01   1.5695997e-03   4.5541407e-05   1.3133449e-06   3.7635236e-08   1.0712746e-09   3.0274561e-11   8.4809937e-13   2.2315483e-14
   4.8200000e-01   1.5714081e-03   4.5662286e-05   1.3196697e-06   3.7924778e-08   1.0834524e-09   3.0757286e-11   8.6664009e-13   2.2648550e-14
   4.8300000e-01   1.5731193e-03   4.5776716e-05   1.3256611e-06   3.8199295e-08   1.0950105e-09   3.1216141e-11   8.8407059e-13   2.3314684e-14
   4.8400000e-01   1.5747331e-03   4.5884682e-05   1.3313176e-06   3.8458684e-08   1.1059423e-09   3.1651015e-11   9.0027985e-13   2.4313884e-14
   4.8500000e-01   1.5762494e-03   4.5986171e-05   1.3366379e-06   3.8702847e-08   1.1162424e-09   3.2061132e-11   9.1571195e-13   2.4980018e-14
   4.8600000e-01   1.5776682e-03   4.6081171e-05   1.3416209e-06   3.8931691e-08   1.1259051e-09   3.2445935e-11   9.3058894e-13   2.5313085e-14
   4.8700000e-01   1.5789894e-03   4.6169670e-05   1.3462653e-06   3.9145130e-08   1.1349248e-09   3.2805536e-11   9.4435570e-13   2.5868196e-14
   4.8800000e-01   1.5802129e-03   4.6251657e-05   1.3505700e-06   3.9343083e-08   1.1432962e-09   3.3139935e-11   9.5690122e-13   2.6534330e-14
   4.8900000e-01   1.5813388e-03   4.6327122e-05   1.3545341e-06   3.9525476e-08   1.1510154e-09   3.3448133e-11   9.6889163e-13   2.6867397e-14
   4.9000000e-01   1.5823670e-03   4.6396056e-05   1.3581566e-06   3.9692240e-08   1.1580776e-09   3.3730352e-11   9.7966080e-13   2.7200464e-14
   4.9100000e-01   1.5832973e-03   4.6458450e-05   1.3614366e-06   3.9843313e-08   1.1644787e-09   3.3986813e-11   9.8920871e-13   2.7866598e-14
   4.9200000e-01   1.5841299e-03   4.6514297e-05   1.3643735e-06   3.9978635e-08   1.1702160e-09   3.4216296e-11   9.9820152e-13   2.8088643e-14
   4.9300000e-01   1.5848645e-03   4.6563590e-05   1.3669664e-06   4.0098158e-08   1.1752859e-09   3.4419134e-11   1.0061951e-12   2.8088643e-14
   4.9400000e-01   1.5855013e-03   4.6606323e-05   1.3692149e-06   4.0201837e-08   1.1796847e-09   3.4595882e-11   1.0125234e-12   2.8865799e-14
   4.9500000e-01   1.5860402e-03   4.6642490e-05   1.3711183e-06   4.0289630e-08   1.1834115e-09   3.4745207e-11   1.0182966e-12   2.8976821e-14
   4.9600000e-01   1.5864811e-03   4.6672088e-05   1.3726763e-06   4.0361507e-08   1.1864635e-09   3.4867553e-11   1.0231815e-12   2.8976821e-14
   4.9700000e-01   1.5868241e-03   4.6695112e-05   1.3738884e-06   4.0417439e-08   1.1888387e-09   3.4963032e-11   1.0266232e-12   2.9420910e-14
   4.9800000e-01   1.5870690e-03   4.6711560e-05   1.3747544e-06   4.0457406e-08   1.1905364e-09   3.5031200e-11   1.0292878e-12   2.9420910e-14
   4.9900000e-01   1.5872160e-03   4.6721430e-05   1.3752741e-06   4.0481392e-08   1.1915556e-09   3.5071834e-11   1.0310641e-12   2.9309888e-14
   5.0000000e-01   1.5872650e-03   4.6724720e-05   1.3754473e-06   4.0489389e-08   1.1918950e-09   3.5085823e-11   1.0312862e-12   2.9753977e-14
   5.0100000e-01   1.5872160e-03   4.6721430e-05   1.3752741e-06   4.0481394e-08   1.1915552e-09   3.5072389e-11   1.0306200e-12   2.9864999e-14
   5.0200000e-01   1.5870691e-03   4.6711561e-05   1.3747545e-06   4.0457409e-08   1.1905363e-09   3.5031422e-11   1.0290657e-12   2.9753977e-14
   5.0300000e-01   1.5868241e-03   4.6695114e-05   1.3738885e-06   4.0417443e-08   1.1888387e-09   3.4963366e-11   1.0264012e-12   2.9642955e-14
   5.0400000e-01   1.5864811e-03   4.6672091e-05   1.3726764e-06   4.0361512e-08   1.1864631e-09   3.4868219e-11   1.0227375e-12   2.9642955e-14
   5.0500000e-01   1.5860402e-03   4.6642494e-05   1.3711184e-06   4.0289636e-08   1.1834114e-09   3.4745651e-11   1.0180745e-12   2.9420910e-14
   5.0600000e-01   1.5855014e-03   4.6606327e-05   1.3692150e-06   4.0201844e-08   1.1796849e-09   3.4596215e-11   1.0124124e-12   2.9198866e-14
   5.0700000e-01   1.5848646e-03   4.6563595e-05   1.3669666e-06   4.0098167e-08   1.1752853e-09   3.4420133e-11   1.0054180e-12   2.9198866e-14
   5.0800000e-01   1.5841299e-03   4.6514302e-05   1.3643737e-06   3.9978645e-08   1.1702159e-09   3.4216963e-11   9.9775743e-13   2.8754776e-14
   5.0900000e-01   1.5832974e-03   4.6458456e-05   1.3614369e-06   3.9843323e-08   1.1644791e-09   3.3987146e-11   9.8920871e-13   2.8199665e-14
   5.1000000e-01   1.5823671e-03   4.6396062e-05   1.3581569e-06   3.9692252e-08   1.1580773e-09   3.3731462e-11   9.7899466e-13   2.8310687e-14
   5.1100000e-01   1.5813390e-03   4.6327129e-05   1.3545344e-06   3.9525489e-08   1.1510153e-09   3.3449132e-11   9.6822550e-13   2.7866598e-14
   5.1200000e-01   1.5802131e-03   4.6251665e-05   1.3505704e-06   3.9343097e-08   1.1432965e-09   3.3140601e-11   9.5656816e-13   2.7311486e-14
   5.1300000e-01   1.5789895e-03   4.6169678e-05   1.3462657e-06   3.9145145e-08   1.1349246e-09   3.2806646e-11   9.4368957e-13   2.7089442e-14
   5.1400000e-01   1.5776683e-03   4.6081180e-05   1.3416213e-06   3.8931707e-08   1.1259051e-09   3.2446934e-11   9.3003383e-13   2.6534330e-14
   5.1500000e-01   1.5762495e-03   4.5986181e-05   1.3366384e-06   3.8702864e-08   1.1162425e-09   3.2062020e-11   9.1537888e-13   2.6090241e-14
   5.1600000e-01   1.5747332e-03   4.5884693e-05   1.3313180e-06   3.8458703e-08   1.1059421e-09   3.1652347e-11   8.9950269e-13   2.5757174e-14
   5.1700000e-01   1.5731195e-03   4.5776727e-05   1.3256616e-06   3.8199315e-08   1.0950099e-09   3.1218028e-11   8.8284935e-13   2.5313085e-14
   5.1800000e-01   1.5714083e-03   4.5662298e-05   1.3196702e-06   3.7924799e-08   1.0834520e-09   3.0758951e-11   8.6552987e-13   2.4535929e-14
   5.1900000e-01   1.5695999e-03   4.5541419e-05   1.3133455e-06   3.7635258e-08   1.0712744e-09   3.0276226e-11   8.4721119e-13   2.3980817e-14
   5.2000000e-01   1.5676942e-03   4.5414106e-05   1.3066888e-06   3.7330802e-08   1.0584839e-09   2.9769964e-11   8.2778229e-13   2.3536728e-14
   5.2100000e-01   1.5656913e-03   4.5280373e-05   1.2997017e-06   3.7011545e-08   1.0450881e-09   2.9240055e-11   8.0802032e-13   2.2648550e-14
   5.2200000e-01   1.5635914e-03   4.5140238e-05   1.2923859e-06   3.6677609e-08   1.0310939e-09   2.8687497e-11   7.8714812e-13   2.1871394e-14
   5.2300000e-01   1.5613946e-03   4.4993718e-05   1.2847430e-06   3.6329120e-08   1.0165091e-09   2.8112734e-11   7.6538775e-13   2.1316282e-14
   5.2400000e-01   1.5591008e-03   4.4840829e-05   1.2767750e-06   3.5966209e-08   1.0013421e-09   2.7515767e-11   7.4318329e-13   2.0317081e-14
   5.2500000e-01   1.5567103e-03   4.4681593e-05   1.2684835e-06   3.5589015e-08   9.8560093e-10   2.6897373e-11   7.1997963e-13   1.9539925e-14
   5.2600000e-01   1.5542230e-03   4.4516027e-05   1.2598706e-06   3.5197681e-08   9.6929431e-10   2.6258107e-11   6.9588779e-13   1.8873791e-14
   5.2700000e-01   1.5516392e-03   4.4344153e-05   1.2509384e-06   3.4792353e-08   9.5243180e-10   2.5598079e-11   6.7135186e-13   1.7985613e-14
   5.2800000e-01   1.5489590e-03   4.4165991e-05   1.2416888e-06   3.4373187e-08   9.3502239e-10   2.4918068e-11   6.4614980e-13   1.6986412e-14
   5.2900000e-01   1.5461824e-03   4.3981563e-05   1.2321241e-06   3.3940340e-08   9.1707553e-10   2.4218738e-11   6.1994854e-13   1.6320278e-14
   5.3000000e-01   1.5433096e-03   4.3790893e-05   1.2222466e-06   3.3493978e-08   8.9860175e-10   2.3500202e-11   5.9341421e-13   1.5321078e-14
   5.3100000e-01   1.5403407e-03   4.3594004e-05   1.2120585e-06   3.3034270e-08   8.7961061e-10   2.2763458e-11   5.6599170e-13   1.4654944e-14
   5.3200000e-01   1.5372758e-03   4.3390919e-05   1.2015623e-06   3.2561391e-08   8.6011365e-10   2.2008506e-11   5.3823612e-13   1.3544721e-14
   5.3300000e-01   1.5341151e-03   4.3181665e-05   1.1907604e-06   3.2075520e-08   8.4012064e-10   2.1236679e-11   5.0959237e-13   1.2878587e-14
   5.3400000e-01   1.5308587e-03   4.2966267e-05   1.1796554e-06   3.1576841e-08   8.1964380e-10   2.0447644e-11   4.8094861e-13   1.1768364e-14
   5.3500000e-01   1.5275067e-03   4.2744751e-05   1.1682499e-06   3.1065545e-08   7.9869389e-10   1.9642621e-11   4.5163873e-13   1.0658141e-14
   5.3600000e-01   1.5240594e-03   4.2517146e-05   1.1565466e-06   3.0541827e-08   7.7728224e-10   1.8822610e-11   4.2144066e-13   9.9920072e-15
   5.3700000e-01   1.5205167e-03   4.2283479e-05   1.1445482e-06   3.0005886e-08   7.5542184e-10   1.7987167e-11   3.9135362e-13   8.7707619e-15
   5.3800000e-01   1.5168790e-03   4.2043779e-05   1.1322576e-06   2.9457926e-08   7.3312434e-10   1.7137736e-11   3.6071146e-13   7.6605389e-15
   5.3900000e-01   1.5131463e-03   4.1798076e-05   1.1196778e-06   2.8898157e-08   7.1040174e-10   1.6274759e-11   3.2951419e-13   6.8833828e-15
   5.4000000e-01   1.5093188e-03   4.1546400e-05   1.1068116e-06   2.8326791e-08   6.8726735e-10   1.5398904e-11   2.9809488e-13   5.7731597e-15
   5.4100000e-01   1.5053968e-03   4.1288783e-05   1.0936622e-06   2.7744048e-08   6.6373429e-10   1.4510504e-11   2.6656455e-13   4.4408921e-15
   5.4200000e-01   1.5013802e-03   4.1025256e-05   1.0802326e-06   2.7150150e-08   6.3981476e-10   1.3611223e-11   2.3425706e-13   3.8857806e-15
   5.4300000e-01   1.4972694e-03   4.0755853e-05   1.0665260e-06   2.6545324e-08   6.1552352e-10   1.2700507e-11   2.0228264e-13   2.5535130e-15
   5.4400000e-01   1.4930645e-03   4.0480607e-05   1.0525457e-06   2.5929803e-08   5.9087324e-10   1.1779799e-11   1.6986412e-13   1.4432899e-15
   5.4500000e-01   1.4887657e-03   4.0199552e-05   1.0382950e-06   2.5303821e-08   5.6587768e-10   1.0849877e-11   1.3700152e-13   5.5511151e-16
   5.4600000e-01   1.4843732e-03   3.9912723e-05   1.0237774e-06   2.4667619e-08   5.4055138e-10   9.9111830e-12   1.0413892e-13   4.4408921e-16
   5.4700000e-01   1.4798871e-03   3.9620156e-05   1.0089961e-06   2.4021441e-08   5.1490834e-10   8.9644958e-12   7.1165296e-14   1.3322676e-15
   5.4800000e-01   1.4753078e-03   3.9321887e-05   9.9395489e-07   2.3365535e-08   4.8896331e-10   8.0103701e-12   3.8302694e-14   2.4424907e-15
   5.4900000e-01   1.4706352e-03   3.9017955e-05   9.7865720e-07   2.2700153e-08   4.6273030e-10   7.0501383e-12   4.8849813e-15   3.2196468e-15
   5.5000000e-01   1.4658698e-03   3.8708396e-05   9.6310671e-07   2.2025552e-08   4.3622483e-10   6.0835781e-12   2.7977620e-14   4.4408921e-15
   5.5100000e-01   1.4610117e-03   3.8393249e-05   9.4730714e-07   2.1341990e-08   4.0946146e-10   5.1121329e-12   6.0840222e-14   5.6621374e-15
   5.5200000e-01   1.4560610e-03   3.8072555e-05   9.3126227e-07   2.0649733e-08   3.8245485e-10   4.1368020e-12   9.4035890e-14   6.4392935e-15
   5.5300000e-01   1.4510181e-03   3.7746352e-05   9.1497593e-07   1.9949046e-08   3.5522119e-10   3.1575853e-12   1.2678747e-13   7.5495166e-15
   5.5400000e-01   1.4458831e-03   3.7414683e-05   8.9845203e-07   1.9240201e-08   3.2777547e-10   2.1757041e-12   1.5942803e-13   8.6597396e-15
   5.5500000e-01   1.4406563e-03   3.7077589e-05   8.8169453e-07   1.8523472e-08   3.0013270e-10   1.1921575e-12   1.9229063e-13   9.3258734e-15
   5.5600000e-01   1.4353379e-03   3.6735111e-05   8.6470744e-07   1.7799134e-08   2.7230951e-10   2.0705659e-13   2.2459812e-13   1.0436096e-14
   5.5700000e-01   1.4299281e-03   3.6387294e-05   8.4749484e-07   1.7067471e-08   2.4432123e-10   7.7859941e-13   2.5668356e-13   1.1435297e-14
   5.5800000e-01   1.4244272e-03   3.6034181e-05   8.3006088e-07   1.6328765e-08   2.1618352e-10   1.7634783e-12   2.8888003e-13   1.2101431e-14
   5.5900000e-01   1.4188355e-03   3.5675817e-05   8.1240975e-07   1.5583302e-08   1.8791302e-10   2.7476910e-12   3.2041036e-13   1.3322676e-14
   5.6000000e-01   1.4131531e-03   3.5312246e-05   7.9454571e-07   1.4831374e-08   1.5952539e-10   3.7299053e-12   3.5160763e-13   1.4321877e-14
   5.6100000e-01   1.4073803e-03   3.4943515e-05   7.7647305e-07   1.4073272e-08   1.3103651e-10   4.7091220e-12   3.8280490e-13   1.4988011e-14
   5.6200000e-01   1.4015174e-03   3.4569671e-05   7.5819615e-07   1.3309291e-08   1.0246359e-10   5.6854521e-12   4.1322501e-13   1.5987212e-14
   5.6300000e-01   1.3955646e-03   3.4190760e-05   7.3971942e-07   1.2539731e-08   7.3821727e-11   6.6568973e-12   4.4375614e-13   1.6320278e-14
   5.6400000e-01   1.3895222e-03   3.3806832e-05   7.2104734e-07   1.1764890e-08   4.5128679e-11   7.6240125e-12   4.7328808e-13   1.7319479e-14
   5.6500000e-01   1.3833905e-03   3.3417934e-05   7.0218443e-07   1.0985073e-08   1.6399770e-11   8.5850216e-12   5.0282001e-13   1.7874591e-14
   5.6600000e-01   1.3771698e-03   3.3024116e-05   6.8313527e-07   1.0200583e-08   1.2347789e-11   9.5398134e-12   5.3146376e-13   1.8762769e-14
   5.6700000e-01   1.3708603e-03   3.2625428e-05   6.6390447e-07   9.4117298e-09   4.1097348e-11   1.0487722e-11   5.5933036e-13   1.9761970e-14
   5.6800000e-01   1.3644622e-03   3.2221921e-05   6.4449673e-07   8.6188224e-09   6.9833472e-11   1.1426970e-11   5.8730798e-13   2.0206059e-14
   5.6900000e-01   1.3579760e-03   3.1813646e-05   6.2491677e-07   7.8221717e-09   9.8538400e-11   1.2357781e-11   6.1428640e-13   2.0872193e-14
   5.7000000e-01   1.3514019e-03   3.1400656e-05   6.0516935e-07   7.0220918e-09   1.2719614e-10   1.3279156e-11   6.4059869e-13   2.1538327e-14
   5.7100000e-01   1.3447402e-03   3.0983004e-05   5.8525931e-07   6.2188981e-09   1.5579005e-10   1.4190205e-11   6.6635586e-13   2.2093438e-14
   5.7200000e-01   1.3379911e-03   3.0560743e-05   5.6519150e-07   5.4129072e-09   1.8430346e-10   1.5090373e-11   6.9155792e-13   2.2648550e-14
   5.7300000e-01   1.3311551e-03   3.0133926e-05   5.4497085e-07   4.6044377e-09   2.1271962e-10   1.5979218e-11   7.1553874e-13   2.3536728e-14
   5.7400000e-01   1.3242323e-03   2.9702610e-05   5.2460231e-07   3.7938105e-09   2.4102287e-10   1.6855073e-11   7.3940853e-13   2.3647750e-14
   5.7500000e-01   1.3172232e-03   2.9266849e-05   5.0409088e-07   2.9813459e-09   2.6919567e-10   1.7718271e-11   7.6216811e-13   2.4313884e-14
   5.7600000e-01   1.3101280e-03   2.8826699e-05   4.8344160e-07   2.1673670e-09   2.9722214e-10   1.8567703e-11   7.8415052e-13   2.4757973e-14
   5.7700000e-01   1.3029470e-03   2.8382218e-05   4.6265956e-07   1.3521975e-09   3.2508585e-10   1.9402480e-11   8.0546680e-13   2.5091040e-14
   5.7800000e-01   1.2956806e-03   2.7933462e-05   4.4174988e-07   5.3616189e-10   3.5277048e-10   2.0222268e-11   8.2589491e-13   2.5646152e-14
   5.7900000e-01   1.2883292e-03   2.7480490e-05   4.2071773e-07   2.8041358e-10   3.8026016e-10   2.1026070e-11   8.4565688e-13   2.5757174e-14
   5.8000000e-01   1.2808930e-03   2.7023360e-05   3.9956831e-07   1.0972034e-09   4.0753789e-10   2.1813662e-11   8.6430862e-13   2.6201263e-14
   5.8100000e-01   1.2733723e-03   2.6562132e-05   3.7830686e-07   1.9138799e-09   4.3458848e-10   2.2583935e-11   8.8229424e-13   2.6201263e-14
   5.8200000e-01   1.2657676e-03   2.6096866e-05   3.5693865e-07   2.7301160e-09   4.6139526e-10   2.3336666e-11   8.9905861e-13   2.6534330e-14
   5.8300000e-01   1.2580792e-03   2.5627622e-05   3.3546900e-07   3.5455836e-09   4.8794269e-10   2.4071078e-11   9.1493479e-13   2.6756375e-14
   5.8400000e-01   1.2503074e-03   2.5154461e-05   3.1390325e-07   4.3599540e-09   5.1421545e-10   2.4786284e-11   9.3025587e-13   2.6645353e-14
   5.8500000e-01   1.2424526e-03   2.4677445e-05   2.9224678e-07   5.1728997e-09   5.4019689e-10   2.5482505e-11   9.4402264e-13   2.7089442e-14
   5.8600000e-01   1.2345151e-03   2.4196636e-05   2.7050500e-07   5.9840914e-09   5.6587257e-10   2.6158298e-11   9.5701225e-13   2.7200464e-14
   5.8700000e-01   1.2264954e-03   2.3712099e-05   2.4868334e-07   6.7932008e-09   5.9122707e-10   2.6813107e-11   9.6933572e-13   2.6978419e-14
   5.8800000e-01   1.2183938e-03   2.3223895e-05   2.2678729e-07   7.5999000e-09   6.1624450e-10   2.7447267e-11   9.8021591e-13   2.7089442e-14
   5.8900000e-01   1.2102106e-03   2.2732089e-05   2.0482234e-07   8.4038611e-09   6.4091044e-10   2.8059444e-11   9.9020792e-13   2.7200464e-14
   5.9000000e-01   1.2019462e-03   2.2236746e-05   1.8279401e-07   9.2047560e-09   6.6521033e-10   2.8649083e-11   9.9942277e-13   2.6756375e-14
   5.9100000e-01   1.1936011e-03   2.1737931e-05   1.6070786e-07   1.0002259e-08   6.8912864e-10   2.9216407e-11   1.0071943e-12   2.6867397e-14
   5.9200000e-01   1.1851756e-03   2.1235710e-05   1.3856947e-07   1.0796042e-08   7.1265149e-10   2.9760527e-11   1.0138557e-12   2.6867397e-14
   5.9300000e-01   1.1766701e-03   2.0730150e-05   1.1638444e-07   1.1585781e-08   7.3576478e-10   3.0280556e-11   1.0198509e-12   2.6534330e-14
   5.9400000e-01   1.1680850e-03   2.0221318e-05   9.4158387e-08   1.2371151e-08   7.5845430e-10   3.0776381e-11   1.0248469e-12   2.6090241e-14
   5.9500000e-01   1.1594208e-03   1.9709281e-05   7.1896965e-08   1.3151829e-08   7.8070583e-10   3.1248004e-11   1.0283996e-12   2.5868196e-14
   5.9600000e-01   1.1506777e-03   1.9194107e-05   4.9605838e-08   1.3927492e-08   8.0250606e-10   3.1694536e-11   1.0309531e-12   2.5646152e-14
   5.9700000e-01   1.1418563e-03   1.8675865e-05   2.7290693e-08   1.4697818e-08   8.2384177e-10   3.2115421e-11   1.0327295e-12   2.5091040e-14
   5.9800000e-01   1.1329569e-03   1.8154624e-05   4.9572341e-09   1.5462490e-08   8.4469920e-10   3.2510994e-11   1.0328405e-12   2.4980018e-14
   5.9900000e-01   1.1239799e-03   1.7630454e-05   1.7388818e-08   1.6221188e-08   8.6506580e-10   3.2880476e-11   1.0319523e-12   2.4646951e-14
   6.0000000e-01   1.1149258e-03   1.7103426e-05   3.9741728e-08   1.6973596e-08   8.8492957e-10   3.3223091e-11   1.0303980e-12   2.3980817e-14
   6.0100000e-01   1.1057951e-03   1.6573609e-05   6.2095744e-08   1.7719399e-08   9.0427721e-10   3.3539171e-11   1.0275114e-12   2.3536728e-14
   6.0200000e-01   1.0965881e-03   1.6041077e-05   8.4445102e-08   1.8458285e-08   9.2309671e-10   3.3828385e-11   1.0234036e-12   2.3092639e-14
   6.0300000e-01   1.0873052e-03   1.5505899e-05   1.0678403e-07   1.9189942e-08   9.4137687e-10   3.4089953e-11   1.0186296e-12   2.2315483e-14
   6.0400000e-01   1.0779470e-03   1.4968149e-05   1.2910673e-07   1.9914063e-08   9.5910535e-10   3.4324321e-11   1.0123014e-12   2.1982416e-14
   6.0500000e-01   1.0685139e-03   1.4427900e-05   1.5140741e-07   2.0630340e-08   9.7627118e-10   3.4530934e-11   1.0048629e-12   2.1538327e-14
   6.0600000e-01   1.0590063e-03   1.3885224e-05   1.7368028e-07   2.1338470e-08   9.9286390e-10   3.4709013e-11   9.9698028e-13   2.0539126e-14
   6.0700000e-01   1.0494247e-03   1.3340196e-05   1.9591951e-07   2.2038151e-08   1.0088719e-09   3.4859671e-11   9.8721031e-13   2.0095037e-14
   6.0800000e-01   1.0397695e-03   1.2792890e-05   2.1811930e-07   2.2729085e-08   1.0242853e-09   3.4981684e-11   9.7677422e-13   1.9539925e-14
   6.0900000e-01   1.0300412e-03   1.2243381e-05   2.4027381e-07   2.3410975e-08   1.0390947e-09   3.5074832e-11   9.6567199e-13   1.8429702e-14
   6.1000000e-01   1.0202403e-03   1.1691744e-05   2.6237723e-07   2.4083529e-08   1.0532896e-09   3.5139447e-11   9.5323749e-13   1.7541524e-14
   6.1100000e-01   1.0103672e-03   1.1138055e-05   2.8442373e-07   2.4746455e-08   1.0668606e-09   3.5175751e-11   9.3958175e-13   1.6764368e-14
   6.1200000e-01   1.0004224e-03   1.0582390e-05   3.0640748e-07   2.5399468e-08   1.0797987e-09   3.5183412e-11   9.2481578e-13   1.6209256e-14
   6.1300000e-01   9.9040649e-04   1.0024826e-05   3.2832266e-07   2.6042282e-08   1.0920960e-09   3.5161762e-11   9.0949470e-13   1.5210055e-14
   6.1400000e-01   9.8031984e-04   9.4654391e-06   3.5016344e-07   2.6674618e-08   1.1037432e-09   3.5111580e-11   8.9284136e-13   1.4432899e-14
   6.1500000e-01   9.7016298e-04   8.9043077e-06   3.7192400e-07   2.7296198e-08   1.1147329e-09   3.5032643e-11   8.7529983e-13   1.3655743e-14
   6.1600000e-01   9.5993640e-04   8.3415095e-06   3.9359854e-07   2.7906749e-08   1.1250575e-09   3.4924508e-11   8.5698115e-13   1.2434498e-14
   6.1700000e-01   9.4964061e-04   7.7771230e-06   4.1518124e-07   2.8506002e-08   1.1347092e-09   3.4787950e-11   8.3755225e-13   1.1657342e-14
   6.1800000e-01   9.3927611e-04   7.2112268e-06   4.3666629e-07   2.9093689e-08   1.1436816e-09   3.4622749e-11   8.1701312e-13   1.0991208e-14
   6.1900000e-01   9.2884342e-04   6.6439002e-06   4.5804791e-07   2.9669549e-08   1.1519685e-09   3.4428460e-11   7.9602991e-13   9.7699626e-15
   6.2000000e-01   9.1834304e-04   6.0752228e-06   4.7932031e-07   3.0233325e-08   1.1595632e-09   3.4206082e-11   7.7382545e-13   8.8817842e-15
   6.2100000e-01   9.0777549e-04   5.5052746e-06   5.0047772e-07   3.0784762e-08   1.1664602e-09   3.3955283e-11   7.5073281e-13   8.1046281e-15
   6.2200000e-01   8.9714131e-04   4.9341360e-06   5.2151439e-07   3.1323609e-08   1.1726544e-09   3.3675951e-11   7.2719608e-13   6.8833828e-15
   6.2300000e-01   8.8644102e-04   4.3618878e-06   5.4242457e-07   3.1849624e-08   1.1781405e-09   3.3368863e-11   7.0243811e-13   5.9952043e-15
   6.2400000e-01   8.7567516e-04   3.7886111e-06   5.6320252e-07   3.2362564e-08   1.1829144e-09   3.3033909e-11   6.7712502e-13   4.9960036e-15
   6.2500000e-01   8.6484425e-04   3.2143873e-06   5.8384255e-07   3.2862192e-08   1.1869720e-09   3.2671088e-11   6.5114580e-13   3.7747583e-15
   6.2600000e-01   8.5394886e-04   2.6392985e-06   6.0433895e-07   3.3348279e-08   1.1903093e-09   3.2280956e-11   6.2461147e-13   2.5535130e-15
   6.2700000e-01   8.4298951e-04   2.0634268e-06   6.2468605e-07   3.3820597e-08   1.1929229e-09   3.1864067e-11   5.9685590e-13   1.7763568e-15
   6.2800000e-01   8.3196678e-04   1.4868548e-06   6.4487821e-07   3.4278925e-08   1.1948101e-09   3.1420311e-11   5.6865623e-13   7.7715612e-16
   6.2900000e-01   8.2088120e-04   9.0966544e-07   6.6490978e-07   3.4723045e-08   1.1959691e-09   3.0949687e-11   5.4012350e-13   5.5511151e-16
   6.3000000e-01   8.0973335e-04   3.3194187e-07   6.8477516e-07   3.5152746e-08   1.1963966e-09   3.0453640e-11   5.1025850e-13   1.3322676e-15
   6.3100000e-01   7.9852379e-04   2.4623231e-07   7.0446878e-07   3.5567822e-08   1.1960921e-09   2.9931502e-11   4.8028248e-13   2.3314684e-15
   6.3200000e-01   7.8725310e-04   8.2477324e-07   7.2398507e-07   3.5968071e-08   1.1950544e-09   2.9383607e-11   4.4997339e-13   3.6637360e-15
   6.3300000e-01   7.7592184e-04   1.4035967e-06   7.4331852e-07   3.6353298e-08   1.1932821e-09   2.8811176e-11   4.1888715e-13   4.6629367e-15
   6.3400000e-01   7.6453061e-04   1.9826183e-06   7.6246361e-07   3.6723314e-08   1.1907751e-09   2.8214320e-11   3.8713477e-13   5.4400928e-15
   6.3500000e-01   7.5307997e-04   2.5617532e-06   7.8141489e-07   3.7077932e-08   1.1875342e-09   2.7592928e-11   3.5527137e-13   6.6613381e-15
   6.3600000e-01   7.4157053e-04   3.1409164e-06   8.0016693e-07   3.7416975e-08   1.1835594e-09   2.6948332e-11   3.2285286e-13   7.7715612e-15
   6.3700000e-01   7.3000289e-04   3.7200225e-06   8.1871431e-07   3.7740269e-08   1.1788516e-09   2.6280533e-11   2.8987923e-13   8.5487173e-15
   6.3800000e-01   7.1837763e-04   4.2989860e-06   8.3705168e-07   3.8047648e-08   1.1734127e-09   2.5590086e-11   2.5679459e-13   9.5479180e-15
   6.3900000e-01   7.0669536e-04   4.8777210e-06   8.5517370e-07   3.8338950e-08   1.1672444e-09   2.4877655e-11   2.2337687e-13   1.0658141e-14
   6.4000000e-01   6.9495670e-04   5.4561414e-06   8.7307509e-07   3.8614021e-08   1.1603489e-09   2.4143798e-11   1.8929303e-13   1.1324275e-14
   6.4100000e-01   6.8316225e-04   6.0341610e-06   8.9075058e-07   3.8872710e-08   1.1527298e-09   2.3388624e-11   1.5576429e-13   1.2656542e-14
   6.4200000e-01   6.7131264e-04   6.6116931e-06   9.0819497e-07   3.9114876e-08   1.1443896e-09   2.2613023e-11   1.2179147e-13   1.3766766e-14
   6.4300000e-01   6.5940848e-04   7.1886509e-06   9.2540309e-07   3.9340383e-08   1.1353317e-09   2.1818325e-11   8.7263530e-14   1.4432899e-14
   6.4400000e-01   6.4745042e-04   7.7649475e-06   9.4236980e-07   3.9549100e-08   1.1255609e-09   2.1004198e-11   5.2735594e-14   1.5321078e-14
   6.4500000e-01   6.3543907e-04   8.3404956e-06   9.5909003e-07   3.9740904e-08   1.1150818e-09   2.0171420e-11   1.8429702e-14   1.6431301e-14
   6.4600000e-01   6.2337508e-04   8.9152078e-06   9.7555874e-07   3.9915680e-08   1.1038986e-09   1.9321433e-11   1.6542323e-14   1.6986412e-14
   6.4700000e-01   6.1125909e-04   9.4889965e-06   9.9177095e-07   4.0073314e-08   1.0920177e-09   1.8453905e-11   5.1181281e-14   1.7763568e-14
   6.4800000e-01   5.9909175e-04   1.0061774e-05   1.0077217e-06   4.0213706e-08   1.0794449e-09   1.7569945e-11   8.5598195e-14   1.8762769e-14
   6.4900000e-01   5.8687371e-04   1.0633452e-05   1.0234061e-06   4.0336758e-08   1.0661859e-09   1.6670443e-11   1.2001511e-13   1.9539925e-14
   6.5000000e-01   5.7460563e-04   1.1203943e-05   1.0388193e-06   4.0442380e-08   1.0522480e-09   1.5756063e-11   1.5465407e-13   2.0095037e-14
   6.5100000e-01   5.6228817e-04   1.1773159e-05   1.0539566e-06   4.0530489e-08   1.0376385e-09   1.4827140e-11   1.8873791e-13   2.1094237e-14
   6.5200000e-01   5.4992200e-04   1.2341010e-05   1.0688132e-06   4.0601011e-08   1.0223647e-09   1.3885004e-11   2.2282176e-13   2.1649349e-14
   6.5300000e-01   5.3750778e-04   1.2907409e-05   1.0833844e-06   4.0653875e-08   1.0064348e-09   1.2930323e-11   2.5679459e-13   2.2204460e-14
   6.5400000e-01   5.2504621e-04   1.3472267e-05   1.0976656e-06   4.0689020e-08   9.8985775e-10   1.1963319e-11   2.9010128e-13   2.3092639e-14
   6.5500000e-01   5.1253794e-04   1.4035495e-05   1.1116523e-06   4.0706392e-08   9.7264174e-10   1.0985768e-11   3.2374103e-13   2.3425706e-14
   6.5600000e-01   4.9998369e-04   1.4597004e-05   1.1253399e-06   4.0705944e-08   9.5479702e-10   9.9973363e-12   3.5649261e-13   2.4313884e-14
   6.5700000e-01   4.8738413e-04   1.5156706e-05   1.1387241e-06   4.0687635e-08   9.3633234e-10   8.9999119e-12   3.8924419e-13   2.4757973e-14
   6.5800000e-01   4.7473996e-04   1.5714510e-05   1.1518004e-06   4.0651433e-08   9.1725905e-10   7.9933837e-12   4.2110759e-13   2.5646152e-14
   6.5900000e-01   4.6205189e-04   1.6270329e-05   1.1645645e-06   4.0597313e-08   8.9758678e-10   6.9795281e-12   4.5285997e-13   2.5868196e-14
   6.6000000e-01   4.4932061e-04   1.6824072e-05   1.1770122e-06   4.0525258e-08   8.7732688e-10   5.9589000e-12   4.8439031e-13   2.6090241e-14
   6.6100000e-01   4.3654685e-04   1.7375651e-05   1.1891394e-06   4.0435256e-08   8.5649132e-10   4.9316107e-12   5.1481042e-13   2.6756375e-14
   6.6200000e-01   4.2373132e-04   1.7924976e-05   1.2009418e-06   4.0327306e-08   8.3509100e-10   3.8997694e-12   5.4523053e-13   2.6867397e-14
   6.6300000e-01   4.1087473e-04   1.8471958e-05   1.2124155e-06   4.0201412e-08   8.1313878e-10   2.8633762e-12   5.7487348e-13   2.7200464e-14
   6.6400000e-01   3.9797782e-04   1.9016508e-05   1.2235564e-06   4.0057586e-08   7.9064733e-10   1.8233193e-12   6.0362826e-13   2.7644553e-14
   6.6500000e-01   3.8504132e-04   1.9558535e-05   1.2343608e-06   3.9895850e-08   7.6762929e-10   7.8115292e-13   6.3193895e-13   2.7755576e-14
   6.6600000e-01   3.7206596e-04   2.0097952e-05   1.2448247e-06   3.9716231e-08   7.4409789e-10   2.6267877e-13   6.5980554e-13   2.7644553e-14
   6.6700000e-01   3.5905249e-04   2.0634667e-05   1.2549444e-06   3.9518764e-08   7.2006778e-10   1.3076207e-12   6.8645090e-13   2.8199665e-14
   6.6800000e-01   3.4600164e-04   2.1168593e-05   1.2647163e-06   3.9303493e-08   6.9555195e-10   2.3518965e-12   7.1276318e-13   2.7977620e-14
   6.6900000e-01   3.3291418e-04   2.1699639e-05   1.2741368e-06   3.9070470e-08   6.7056571e-10   3.3953951e-12   7.3807627e-13   2.8199665e-14
   6.7000000e-01   3.1979086e-04   2.2227717e-05   1.2832022e-06   3.8819752e-08   6.4512351e-10   4.4366733e-12   7.6250117e-13   2.8199665e-14
   6.7100000e-01   3.0663244e-04   2.2752736e-05   1.2919093e-06   3.8551407e-08   6.1924066e-10   5.4750648e-12   7.8614892e-13   2.8199665e-14
   6.7200000e-01   2.9343969e-04   2.3274608e-05   1.3002545e-06   3.8265509e-08   5.9293270e-10   6.5097927e-12   8.0879747e-13   2.8310687e-14
   6.7300000e-01   2.8021337e-04   2.3793244e-05   1.3082348e-06   3.7962141e-08   5.6621507e-10   7.5395246e-12   8.3077989e-13   2.8088643e-14
   6.7400000e-01   2.6695427e-04   2.4308555e-05   1.3158468e-06   3.7641394e-08   5.3910454e-10   8.5638163e-12   8.5154106e-13   2.7977620e-14
   6.7500000e-01   2.5366317e-04   2.4820451e-05   1.3230875e-06   3.7303364e-08   5.1161719e-10   9.5812247e-12   8.7141405e-13   2.7866598e-14
   6.7600000e-01   2.4034085e-04   2.5328844e-05   1.3299539e-06   3.6948160e-08   4.8376969e-10   1.0590973e-11   8.9062091e-13   2.7311486e-14
   6.7700000e-01   2.2698811e-04   2.5833645e-05   1.3364430e-06   3.6575893e-08   4.5557991e-10   1.1592949e-11   9.0827346e-13   2.7533531e-14
   6.7800000e-01   2.1360575e-04   2.6334765e-05   1.3425520e-06   3.6186687e-08   4.2706416e-10   1.2584933e-11   9.2525987e-13   2.7089442e-14
   6.7900000e-01   2.0019456e-04   2.6832116e-05   1.3482781e-06   3.5780671e-08   3.9824055e-10   1.3566703e-11   9.4135810e-13   2.6423308e-14
   6.8000000e-01   1.8675535e-04   2.7325610e-05   1.3536187e-06   3.5357982e-08   3.6912762e-10   1.4537704e-11   9.5579100e-13   2.6312286e-14
   6.8100000e-01   1.7328894e-04   2.7815157e-05   1.3585712e-06   3.4918766e-08   3.3974257e-10   1.5496382e-11   9.6955777e-13   2.5868196e-14
   6.8200000e-01   1.5979615e-04   2.8300671e-05   1.3631331e-06   3.4463176e-08   3.1010416e-10   1.6442070e-11   9.8232533e-13   2.5091040e-14
   6.8300000e-01   1.4627779e-04   2.8782064e-05   1.3673021e-06   3.3991374e-08   2.8023173e-10   1.7374324e-11   9.9342756e-13   2.4868996e-14
   6.8400000e-01   1.3273470e-04   2.9259247e-05   1.3710759e-06   3.3503528e-08   2.5014324e-10   1.8291368e-11   1.0038637e-12   2.4091840e-14
   6.8500000e-01   1.1916771e-04   2.9732133e-05   1.3744523e-06   3.2999815e-08   2.1985824e-10   1.9192981e-11   1.0131895e-12   2.3314684e-14
   6.8600000e-01   1.0557767e-04   3.0200635e-05   1.3774293e-06   3.2480420e-08   1.8939650e-10   2.0078494e-11   1.0208501e-12   2.2870594e-14
   6.8700000e-01   9.1965399e-05   3.0664666e-05   1.3800047e-06   3.1945535e-08   1.5877710e-10   2.0946689e-11   1.0275114e-12   2.2204460e-14
   6.8800000e-01   7.8331766e-05   3.1124139e-05   1.3821768e-06   3.1395359e-08   1.2802004e-10   2.1796898e-11   1.0329515e-12   2.1649349e-14
   6.8900000e-01   6.4677620e-05   3.1578968e-05   1.3839438e-06   3.0830101e-08   9.7144848e-11   2.2628011e-11   1.0372814e-12   2.0761171e-14
   6.9000000e-01   5.1003821e-05   3.2029066e-05   1.3853040e-06   3.0249975e-08   6.6172290e-11   2.3439806e-11   1.0400569e-12   2.0206059e-14
   6.9100000e-01   3.7311234e-05   3.2474348e-05   1.3862558e-06   2.9655206e-08   3.5121794e-11   2.4230729e-11   1.0419443e-12   1.9428903e-14
   6.9200000e-01   2.3600731e-05   3.2914727e-05   1.3867977e-06   2.9046023e-08   4.0142334e-12   2.5000335e-11   1.0426104e-12   1.8429702e-14
   6.9300000e-01   9.8731861e-06   3.3350119e-05   1.3869284e-06   2.8422663e-08   2.7129632e-11   2.5748181e-11   1.0418333e-12   1.7652546e-14
   6.9400000e-01   3.8705185e-06   3.3780437e-05   1.3866467e-06   2.7785374e-08   5.8289706e-11   2.6473046e-11   1.0400569e-12   1.6542323e-14
   6.9500000e-01   1.7629497e-05   3.4205599e-05   1.3859513e-06   2.7134407e-08   8.9444785e-11   2.7174485e-11   1.0369483e-12   1.5543122e-14
   6.9600000e-01   3.1402856e-05   3.4625518e-05   1.3848413e-06   2.6470022e-08   1.2057388e-10   2.7851832e-11   1.0323964e-12   1.4765966e-14
   6.9700000e-01   4.5189700e-05   3.5040111e-05   1.3833158e-06   2.5792487e-08   1.5165669e-10   2.8504088e-11   1.0268453e-12   1.3655743e-14
   6.9800000e-01   5.8989126e-05   3.5449295e-05   1.3813738e-06   2.5102078e-08   1.8267177e-10   2.9130809e-11   1.0199619e-12   1.2545520e-14
   6.9900000e-01   7.2800225e-05   3.5852985e-05   1.3790147e-06   2.4399075e-08   2.1359758e-10   2.9731551e-11   1.0116352e-12   1.1768364e-14
   7.0000000e-01   8.6622084e-05   3.6251099e-05   1.3762380e-06   2.3683768e-08   2.4441382e-10   3.0305203e-11   1.0024204e-12   1.0658141e-14
   7.0100000e-01   1.0045378e-04   3.6643555e-05   1.3730431e-06   2.2956452e-08   2.7509905e-10   3.0851321e-11   9.9187325e-13   9.4368957e-15
   7.0200000e-01   1.1429440e-04   3.7030270e-05   1.3694297e-06   2.2217431e-08   3.0563174e-10   3.1369685e-11   9.7988284e-13   8.5487173e-15
   7.0300000e-01   1.2814301e-04   3.7411163e-05   1.3653975e-06   2.1467014e-08   3.3599123e-10   3.1859182e-11   9.6700425e-13   7.3274720e-15
   7.0400000e-01   1.4199866e-04   3.7786152e-05   1.3609465e-06   2.0705518e-08   3.6615588e-10   3.2319702e-11   9.5268238e-13   6.2172489e-15
   7.0500000e-01   1.5586043e-04   3.8155156e-05   1.3560765e-06   1.9933265e-08   3.9610493e-10   3.2750247e-11   9.3736130e-13   4.9960036e-15
   7.0600000e-01   1.6972737e-04   3.8518096e-05   1.3507878e-06   1.9150587e-08   4.2581672e-10   3.3151037e-11   9.2059693e-13   4.1078252e-15
   7.0700000e-01   1.8359851e-04   3.8874891e-05   1.3450806e-06   1.8357819e-08   4.5527082e-10   3.3520742e-11   9.0294439e-13   2.8865799e-15
   7.0800000e-01   1.9747291e-04   3.9225463e-05   1.3389551e-06   1.7555303e-08   4.8444593e-10   3.3859471e-11   8.8418162e-13   1.5543122e-15
   7.0900000e-01   2.1134961e-04   3.9569732e-05   1.3324120e-06   1.6743390e-08   5.1332061e-10   3.4167003e-11   8.6386454e-13   7.7715612e-16
   7.1000000e-01   2.2522763e-04   3.9907619e-05   1.3254517e-06   1.5922433e-08   5.4187510e-10   3.4442116e-11   8.4310336e-13   6.6613381e-16
   7.1100000e-01   2.3910600e-04   4.0239048e-05   1.3180750e-06   1.5092795e-08   5.7008787e-10   3.4685033e-11   8.2100993e-13   1.9984014e-15
   7.1200000e-01   2.5298375e-04   4.0563941e-05   1.3102828e-06   1.4254842e-08   5.9793814e-10   3.4895642e-11   7.9769524e-13   2.8865799e-15
   7.1300000e-01   2.6685988e-04   4.0882221e-05   1.3020760e-06   1.3408948e-08   6.2540617e-10   3.5073056e-11   7.7360340e-13   4.2188475e-15
   7.1400000e-01   2.8073341e-04   4.1193813e-05   1.2934556e-06   1.2555492e-08   6.5247130e-10   3.5217051e-11   7.4873441e-13   5.7731597e-15
   7.1500000e-01   2.9460334e-04   4.1498640e-05   1.2844230e-06   1.1694857e-08   6.7911243e-10   3.5328296e-11   7.2208906e-13   6.4392935e-15
   7.1600000e-01   3.0846866e-04   4.1796628e-05   1.2749795e-06   1.0827434e-08   7.0531103e-10   3.5405345e-11   6.9522166e-13   7.7715612e-15
   7.1700000e-01   3.2232838e-04   4.2087703e-05   1.2651265e-06   9.9536182e-09   7.3104667e-10   3.5448533e-11   6.6746608e-13   9.1038288e-15
   7.1800000e-01   3.3618147e-04   4.2371792e-05   1.2548656e-06   9.0738096e-09   7.5629925e-10   3.5457970e-11   6.3837824e-13   1.0103030e-14
   7.1900000e-01   3.5002693e-04   4.2648820e-05   1.2441987e-06   8.1884144e-09   7.8104978e-10   3.5433434e-11   6.0862426e-13   1.0991208e-14
   7.2000000e-01   3.6386371e-04   4.2918717e-05   1.2331274e-06   7.2978433e-09   8.0527940e-10   3.5374370e-11   5.7809313e-13   1.2212453e-14
   7.2100000e-01   3.7769080e-04   4.3181409e-05   1.2216538e-06   6.4025112e-09   8.2896912e-10   3.5280889e-11   5.4700688e-13   1.3322676e-14
   7.2200000e-01   3.9150716e-04   4.3436828e-05   1.2097801e-06   5.5028381e-09   8.5209972e-10   3.5153325e-11   5.1481042e-13   1.4321877e-14
   7.2300000e-01   4.0531175e-04   4.3684902e-05   1.1975085e-06   4.5992488e-09   8.7465368e-10   3.4991121e-11   4.8228088e-13   1.5543122e-14
   7.2400000e-01   4.1910351e-04   4.3925561e-05   1.1848412e-06   3.6921717e-09   8.9661212e-10   3.4794945e-11   4.4886317e-13   1.6542323e-14
   7.2500000e-01   4.3288140e-04   4.4158739e-05   1.1717810e-06   2.7820402e-09   9.1795771e-10   3.4564462e-11   4.1477932e-13   1.7430501e-14
   7.2600000e-01   4.4664436e-04   4.4384365e-05   1.1583304e-06   1.8692914e-09   9.3867325e-10   3.4299563e-11   3.8047343e-13   1.8651747e-14
   7.2700000e-01   4.6039132e-04   4.4602374e-05   1.1444921e-06   9.5436614e-10   9.5874120e-10   3.4000802e-11   3.4550141e-13   1.9761970e-14
   7.2800000e-01   4.7412121e-04   4.4812698e-05   1.1302691e-06   3.7708614e-11   9.7814445e-10   3.3668623e-11   3.0964120e-13   2.0428104e-14
   7.2900000e-01   4.8783295e-04   4.5015273e-05   1.1156645e-06   8.8023211e-10   9.9686770e-10   3.3302472e-11   2.7366998e-13   2.1316282e-14
   7.3000000e-01   5.0152547e-04   4.5210033e-05   1.1006813e-06   1.7990048e-09   1.0148944e-09   3.2902570e-11   2.3758773e-13   2.2537527e-14
   7.3100000e-01   5.1519767e-04   4.5396915e-05   1.0853229e-06   2.7181555e-09   1.0322082e-09   3.2470471e-11   2.0039526e-13   2.2981617e-14
   7.3200000e-01   5.2884847e-04   4.5575856e-05   1.0695928e-06   3.6372255e-09   1.0487953e-09   3.2004843e-11   1.6353585e-13   2.3869795e-14
   7.3300000e-01   5.4247675e-04   4.5746793e-05   1.0534944e-06   4.5557544e-09   1.0646403e-09   3.1506575e-11   1.2634338e-13   2.4980018e-14
   7.3400000e-01   5.5608142e-04   4.5909665e-05   1.0370316e-06   5.4732803e-09   1.0797279e-09   3.0976999e-11   8.8373753e-14   2.5313085e-14
   7.3500000e-01   5.6966136e-04   4.6064413e-05   1.0202082e-06   6.3893361e-09   1.0940454e-09   3.0415337e-11   5.0626170e-14   2.5868196e-14
   7.3600000e-01   5.8321546e-04   4.6210975e-05   1.0030280e-06   7.3034545e-09   1.1075791e-09   2.9822145e-11   1.2878587e-14   2.6645353e-14
   7.3700000e-01   5.9674259e-04   4.6349295e-05   9.8549535e-07   8.2151657e-09   1.1203162e-09   2.9198199e-11   2.4980018e-14   2.7311486e-14
   7.3800000e-01   6.1024162e-04   4.6479314e-05   9.6761435e-07   9.1239983e-09   1.1322433e-09   2.8544278e-11   6.3171690e-14   2.7644553e-14
   7.3900000e-01   6.2371142e-04   4.6600976e-05   9.4938941e-07   1.0029478e-08   1.1433497e-09   2.7860159e-11   1.0091927e-13   2.8421709e-14
   7.4000000e-01   6.3715084e-04   4.6714225e-05   9.3082505e-07   1.0931132e-08   1.1536233e-09   2.7146951e-11   1.3855583e-13   2.8976821e-14
   7.4100000e-01   6.5055874e-04   4.6819007e-05   9.1192592e-07   1.1828482e-08   1.1630528e-09   2.6405544e-11   1.7663648e-13   2.9198866e-14
   7.4200000e-01   6.6393397e-04   4.6915268e-05   8.9269679e-07   1.2721052e-08   1.1716285e-09   2.5635605e-11   2.1393998e-13   2.9642955e-14
   7.4300000e-01   6.7727535e-04   4.7002955e-05   8.7314259e-07   1.3608365e-08   1.1793403e-09   2.4838465e-11   2.5113245e-13   3.0198066e-14
   7.4400000e-01   6.9058174e-04   4.7082017e-05   8.5326837e-07   1.4489941e-08   1.1861784e-09   2.4015345e-11   2.8854696e-13   3.0087044e-14
   7.4500000e-01   7.0385196e-04   4.7152404e-05   8.3307930e-07   1.5365303e-08   1.1921351e-09   2.3165581e-11   3.2496228e-13   3.0642155e-14
   7.4600000e-01   7.1708482e-04   4.7214067e-05   8.1258071e-07   1.6233971e-08   1.1972016e-09   2.2291058e-11   3.6115555e-13   3.0864200e-14
   7.4700000e-01   7.3027915e-04   4.7266956e-05   7.9177806e-07   1.7095466e-08   1.2013703e-09   2.1392332e-11   3.9723780e-13   3.0864200e-14
   7.4800000e-01   7.4343375e-04   4.7311026e-05   7.7067692e-07   1.7949311e-08   1.2046351e-09   2.0469737e-11   4.3243187e-13   3.1086245e-14
   7.4900000e-01   7.5654743e-04   4.7346230e-05   7.4928301e-07   1.8795026e-08   1.2069888e-09   1.9524715e-11   4.6729287e-13   3.1197267e-14
   7.5000000e-01   7.6961898e-04   4.7372523e-05   7.2760219e-07   1.9632137e-08   1.2084259e-09   1.8558266e-11   5.0170978e-13   3.0975222e-14
   7.5100000e-01   7.8264720e-04   4.7389862e-05   7.0564044e-07   2.0460165e-08   1.2089416e-09   1.7570834e-11   5.3557159e-13   3.0642155e-14
   7.5200000e-01   7.9563087e-04   4.7398205e-05   6.8340388e-07   2.1278636e-08   1.2085318e-09   1.6563306e-11   5.6854521e-13   3.0753178e-14
   7.5300000e-01   8.0856877e-04   4.7397510e-05   6.6089874e-07   2.2087078e-08   1.2071927e-09   1.5536683e-11   6.0074168e-13   3.0531133e-14
   7.5400000e-01   8.2145968e-04   4.7387737e-05   6.3813141e-07   2.2885018e-08   1.2049205e-09   1.4492518e-11   6.3249406e-13   3.0087044e-14
   7.5500000e-01   8.3430235e-04   4.7368848e-05   6.1510840e-07   2.3671987e-08   1.2017141e-09   1.3430923e-11   6.6291417e-13   3.0087044e-14
   7.5600000e-01   8.4709555e-04   4.7340805e-05   5.9183633e-07   2.4447517e-08   1.1975709e-09   1.2353452e-11   6.9244610e-13   2.9976022e-14
   7.5700000e-01   8.5983804e-04   4.7303572e-05   5.6832198e-07   2.5211146e-08   1.1924898e-09   1.1261547e-11   7.2164497e-13   2.9198866e-14
   7.5800000e-01   8.7252855e-04   4.7257115e-05   5.4457225e-07   2.5962408e-08   1.1864715e-09   1.0155432e-11   7.4940054e-13   2.8976821e-14
   7.5900000e-01   8.8516583e-04   4.7201399e-05   5.2059414e-07   2.6700847e-08   1.1795157e-09   9.0368824e-12   7.7626794e-13   2.8643754e-14
   7.6000000e-01   8.9774862e-04   4.7136393e-05   4.9639482e-07   2.7426007e-08   1.1716232e-09   7.9071194e-12   8.0246920e-13   2.7866598e-14
   7.6100000e-01   9.1027564e-04   4.7062066e-05   4.7198155e-07   2.8137435e-08   1.1627970e-09   6.7665873e-12   8.2711615e-13   2.7311486e-14
   7.6200000e-01   9.2274562e-04   4.6978388e-05   4.4736174e-07   2.8834682e-08   1.1530391e-09   5.6167293e-12   8.5065288e-13   2.6867397e-14
   7.6300000e-01   9.3515727e-04   4.6885332e-05   4.2254290e-07   2.9517306e-08   1.1423523e-09   4.4593218e-12   8.7341245e-13   2.5979219e-14
   7.6400000e-01   9.4750930e-04   4.6782871e-05   3.9753269e-07   3.0184864e-08   1.1307418e-09   3.2946978e-12   8.9450669e-13   2.5535130e-14
   7.6500000e-01   9.5980040e-04   4.6670980e-05   3.7233888e-07   3.0836923e-08   1.1182117e-09   2.1246338e-12   9.1460173e-13   2.4757973e-14
   7.6600000e-01   9.7202929e-04   4.6549635e-05   3.4696935e-07   3.1473052e-08   1.1047674e-09   9.5057295e-13   9.3380859e-13   2.3536728e-14
   7.6700000e-01   9.8419464e-04   4.6418815e-05   3.2143212e-07   3.2092825e-08   1.0904158e-09   2.2681856e-13   9.5146113e-13   2.2759572e-14
   7.6800000e-01   9.9629515e-04   4.6278497e-05   2.9573532e-07   3.2695822e-08   1.0751638e-09   1.4062085e-12   9.6755937e-13   2.1871394e-14
   7.6900000e-01   1.0083295e-03   4.6128664e-05   2.6988719e-07   3.3281629e-08   1.0590192e-09   2.5859315e-12   9.8254738e-13   2.0872193e-14
   7.7000000e-01   1.0202963e-03   4.5969298e-05   2.4389611e-07   3.3849838e-08   1.0419906e-09   3.7649883e-12   9.9598108e-13   1.9872992e-14
   7.7100000e-01   1.0321943e-03   4.5800382e-05   2.1777054e-07   3.4400046e-08   1.0240876e-09   4.9420468e-12   1.0080825e-12   1.8873791e-14
   7.7200000e-01   1.0440221e-03   4.5621903e-05   1.9151909e-07   3.4931858e-08   1.0053202e-09   6.1158856e-12   1.0186296e-12   1.7985613e-14
   7.7300000e-01   1.0557784e-03   4.5433847e-05   1.6515046e-07   3.5444885e-08   9.8569886e-10   7.2847284e-12   1.0279555e-12   1.6653345e-14
   7.7400000e-01   1.0674617e-03   4.5236203e-05   1.3867347e-07   3.5938745e-08   9.6523622e-10   8.4479090e-12   1.0355050e-12   1.5654145e-14
   7.7500000e-01   1.0790709e-03   4.5028962e-05   1.1209704e-07   3.6413063e-08   9.4394403e-10   9.6038733e-12   1.0415002e-12   1.4765966e-14
   7.7600000e-01   1.0906044e-03   4.4812115e-05   8.5430220e-08   3.6867474e-08   9.2183527e-10   1.0750734e-11   1.0464962e-12   1.3211654e-14
   7.7700000e-01   1.1020609e-03   4.4585657e-05   5.8682146e-08   3.7301617e-08   8.9892471e-10   1.1888046e-11   1.0494938e-12   1.2212453e-14
   7.7800000e-01   1.1134390e-03   4.4349583e-05   3.1862066e-08   3.7715142e-08   8.7522656e-10   1.3014034e-11   1.0510481e-12   1.0991208e-14
   7.7900000e-01   1.1247373e-03   4.4103891e-05   4.9793318e-09   3.8107707e-08   8.5075613e-10   1.4127033e-11   1.0513812e-12   9.4368957e-15
   7.8000000e-01   1.1359545e-03   4.3848578e-05   2.1956604e-08   3.8478977e-08   8.2553042e-10   1.5226598e-11   1.0497159e-12   8.3266727e-15
   7.8100000e-01   1.1470891e-03   4.3583646e-05   4.8936189e-08   3.8828629e-08   7.9956597e-10   1.6310842e-11   1.0466072e-12   7.2164497e-15
   7.8200000e-01   1.1581397e-03   4.3309098e-05   7.5949772e-08   3.9156347e-08   7.7288043e-10   1.7378321e-11   1.0420553e-12   5.7731597e-15
   7.8300000e-01   1.1691049e-03   4.3024938e-05   1.0298761e-07   3.9461825e-08   7.4549211e-10   1.8427704e-11   1.0361711e-12   4.1078252e-15
   7.8400000e-01   1.1799833e-03   4.2731172e-05   1.3003985e-07   3.9744768e-08   7.1742112e-10   1.9458324e-11   1.0282886e-12   2.8865799e-15
   7.8500000e-01   1.1907734e-03   4.2427809e-05   1.5709658e-07   4.0004889e-08   6.8868655e-10   2.0468405e-11   1.0189627e-12   1.5543122e-15
   7.8600000e-01   1.2014738e-03   4.2114857e-05   1.8414776e-07   4.0241913e-08   6.5930961e-10   2.1456725e-11   1.0081935e-12   1.1102230e-16
   7.8700000e-01   1.2120831e-03   4.1792330e-05   2.1118328e-07   4.0455575e-08   6.2931160e-10   2.2422286e-11   9.9564801e-13   1.1102230e-15
   7.8800000e-01   1.2225998e-03   4.1460240e-05   2.3819296e-07   4.0645622e-08   5.9871463e-10   2.3363644e-11   9.8143715e-13   2.3314684e-15
   7.8900000e-01   1.2330225e-03   4.1118604e-05   2.6516650e-07   4.0811811e-08   5.6754113e-10   2.4279023e-11   9.6622710e-13   3.9968029e-15
   7.9000000e-01   1.2433496e-03   4.0767439e-05   2.9209356e-07   4.0953912e-08   5.3581517e-10   2.5168201e-11   9.4901864e-13   5.2180482e-15
   7.9100000e-01   1.2535797e-03   4.0406765e-05   3.1896369e-07   4.1071704e-08   5.0356086e-10   2.6029623e-11   9.3036689e-13   6.4392935e-15
   7.9200000e-01   1.2637114e-03   4.0036603e-05   3.4576637e-07   4.1164981e-08   4.7080273e-10   2.6861624e-11   9.1049390e-13   7.7715612e-15
   7.9300000e-01   1.2737431e-03   3.9656979e-05   3.7249102e-07   4.1233548e-08   4.3756643e-10   2.7663760e-11   8.8895558e-13   9.1038288e-15
   7.9400000e-01   1.2836733e-03   3.9267916e-05   3.9912698e-07   4.1277223e-08   4.0387838e-10   2.8434588e-11   8.6608498e-13   1.0325074e-14
   7.9500000e-01   1.2935006e-03   3.8869444e-05   4.2566352e-07   4.1295837e-08   3.6976477e-10   2.9172664e-11   8.4188212e-13   1.1768364e-14
   7.9600000e-01   1.3032235e-03   3.8461592e-05   4.5208985e-07   4.1289232e-08   3.3525371e-10   2.9877545e-11   8.1623597e-13   1.2989609e-14
   7.9700000e-01   1.3128404e-03   3.8044393e-05   4.7839511e-07   4.1257267e-08   3.0037262e-10   3.0547787e-11   7.8936857e-13   1.4432899e-14
   7.9800000e-01   1.3223497e-03   3.7617881e-05   5.0456839e-07   4.1199812e-08   2.6515057e-10   3.1182834e-11   7.6094686e-13   1.5432100e-14
   7.9900000e-01   1.3317501e-03   3.7182092e-05   5.3059871e-07   4.1116751e-08   2.2961633e-10   3.1781022e-11   7.3152595e-13   1.6875390e-14
   8.0000000e-01   1.3410398e-03   3.6737065e-05   5.5647504e-07   4.1007984e-08   1.9379998e-10   3.2342018e-11   7.0077277e-13   1.7985613e-14
   8.0100000e-01   1.3502175e-03   3.6282841e-05   5.8218631e-07   4.0873423e-08   1.5773205e-10   3.2864933e-11   6.6835426e-13   1.8762769e-14
   8.0200000e-01   1.3592815e-03   3.5819463e-05   6.0772138e-07   4.0712998e-08   1.2144197e-10   3.3347880e-11   6.3571370e-13   2.0317081e-14
   8.0300000e-01   1.3682303e-03   3.5346977e-05   6.3306910e-07   4.0526649e-08   8.4962593e-11   3.3791636e-11   6.0118577e-13   2.1094237e-14
   8.0400000e-01   1.3770622e-03   3.4865431e-05   6.5821824e-07   4.0314335e-08   4.8324789e-11   3.4194203e-11   5.6588068e-13   2.2093438e-14
   8.0500000e-01   1.3857759e-03   3.4374875e-05   6.8315756e-07   4.0076030e-08   1.1560974e-11   3.4555026e-11   5.2979843e-13   2.3203661e-14
   8.0600000e-01   1.3943696e-03   3.3875361e-05   7.0787577e-07   3.9811723e-08   2.5296210e-11   3.4873882e-11   4.9249493e-13   2.4091840e-14
   8.0700000e-01   1.4028417e-03   3.3366944e-05   7.3236155e-07   3.9521417e-08   6.2213235e-11   3.5149994e-11   4.5419224e-13   2.4757973e-14
   8.0800000e-01   1.4111907e-03   3.2849681e-05   7.5660356e-07   3.9205134e-08   9.9157793e-11   3.5381920e-11   4.1555648e-13   2.5868196e-14
   8.0900000e-01   1.4194150e-03   3.2323633e-05   7.8059043e-07   3.8862911e-08   1.3609469e-10   3.5570324e-11   3.7558845e-13   2.6423308e-14
   8.1000000e-01   1.4275130e-03   3.1788861e-05   8.0431078e-07   3.8494801e-08   1.7299051e-10   3.5713876e-11   3.3517633e-13   2.7089442e-14
   8.1100000e-01   1.4354830e-03   3.1245430e-05   8.2775320e-07   3.8100875e-08   2.0981084e-10   3.5812464e-11   2.9420910e-13   2.7866598e-14
   8.1200000e-01   1.4433234e-03   3.0693407e-05   8.5090626e-07   3.7681219e-08   2.4652069e-10   3.5865311e-11   2.5257574e-13   2.8532732e-14
   8.1300000e-01   1.4510326e-03   3.0132862e-05   8.7375856e-07   3.7235939e-08   2.8308511e-10   3.5872194e-11   2.1060931e-13   2.9198866e-14
   8.1400000e-01   1.4586090e-03   2.9563867e-05   8.9629864e-07   3.6765154e-08   3.1946812e-10   3.5833336e-11   1.6775470e-13   2.9420910e-14
   8.1500000e-01   1.4660508e-03   2.8986497e-05   9.1851509e-07   3.6269005e-08   3.5563519e-10   3.5747516e-11   1.2490009e-13   3.0087044e-14
   8.1600000e-01   1.4733565e-03   2.8400830e-05   9.4039647e-07   3.5747648e-08   3.9154990e-10   3.5615622e-11   8.1490370e-14   3.0420111e-14
   8.1700000e-01   1.4805243e-03   2.7806945e-05   9.6193137e-07   3.5201257e-08   4.2717663e-10   3.5436765e-11   3.7858605e-14   3.0642155e-14
   8.1800000e-01   1.4875527e-03   2.7204926e-05   9.8310838e-07   3.4630025e-08   4.6247983e-10   3.5210723e-11   5.6621374e-15   3.1086245e-14
   8.1900000e-01   1.4944398e-03   2.6594857e-05   1.0039161e-06   3.4034163e-08   4.9742244e-10   3.4938274e-11   4.9626969e-14   3.1086245e-14
   8.2000000e-01   1.5011841e-03   2.5976828e-05   1.0243432e-06   3.3413899e-08   5.3196891e-10   3.4619085e-11   9.3702823e-14   3.0975222e-14
   8.2100000e-01   1.5077839e-03   2.5350928e-05   1.0443783e-06   3.2769482e-08   5.6608351e-10   3.4252601e-11   1.3733459e-13   3.1197267e-14
   8.2200000e-01   1.5142374e-03   2.4717252e-05   1.0640100e-06   3.2101177e-08   5.9972949e-10   3.3839820e-11   1.8107738e-13   3.1197267e-14
   8.2300000e-01   1.5205429e-03   2.4075896e-05   1.0832272e-06   3.1409268e-08   6.3287042e-10   3.3381076e-11   2.2482016e-13   3.0753178e-14
   8.2400000e-01   1.5266987e-03   2.3426960e-05   1.1020186e-06   3.0694060e-08   6.6547123e-10   3.2875591e-11   2.6767477e-13   3.0975222e-14
   8.2500000e-01   1.5327031e-03   2.2770545e-05   1.1203729e-06   2.9955875e-08   6.9749473e-10   3.2325032e-11   3.1086245e-13   3.0420111e-14
   8.2600000e-01   1.5385544e-03   2.2106757e-05   1.1382791e-06   2.9195055e-08   7.2890594e-10   3.1729175e-11   3.5349501e-13   2.9753977e-14
   8.2700000e-01   1.5442508e-03   2.1435704e-05   1.1557260e-06   2.8411961e-08   7.5966944e-10   3.1088021e-11   3.9501735e-13   2.9753977e-14
   8.2800000e-01   1.5497905e-03   2.0757497e-05   1.1727027e-06   2.7606973e-08   7.8974938e-10   3.0402458e-11   4.3587356e-13   2.9753977e-14
   8.2900000e-01   1.5551718e-03   2.0072250e-05   1.1891982e-06   2.6780489e-08   8.1911000e-10   2.9673708e-11   4.7672977e-13   2.8976821e-14
   8.3000000e-01   1.5603930e-03   1.9380079e-05   1.2052015e-06   2.5932930e-08   8.4771690e-10   2.8902325e-11   5.1680882e-13   2.8088643e-14
   8.3100000e-01   1.5654522e-03   1.8681104e-05   1.2207019e-06   2.5064733e-08   8.7553609e-10   2.8088087e-11   5.5566662e-13   2.7755576e-14
   8.3200000e-01   1.5703477e-03   1.7975449e-05   1.2356886e-06   2.4176357e-08   9.0253216e-10   2.7233105e-11   5.9396932e-13   2.6645353e-14
   8.3300000e-01   1.5750777e-03   1.7263240e-05   1.2501510e-06   2.3268278e-08   9.2867225e-10   2.6337266e-11   6.3116179e-13   2.5757174e-14
   8.3400000e-01   1.5796404e-03   1.6544606e-05   1.2640786e-06   2.2340994e-08   9.5392294e-10   2.5401570e-11   6.6691097e-13   2.5091040e-14
   8.3500000e-01   1.5840339e-03   1.5819678e-05   1.2774608e-06   2.1395022e-08   9.7825070e-10   2.4427904e-11   7.0210504e-13   2.4091840e-14
   8.3600000e-01   1.5882566e-03   1.5088594e-05   1.2902874e-06   2.0430896e-08   1.0016235e-09   2.3416824e-11   7.3618889e-13   2.2759572e-14
   8.3700000e-01   1.5923064e-03   1.4351491e-05   1.3025482e-06   1.9449174e-08   1.0240103e-09   2.2368774e-11   7.6816331e-13   2.2204460e-14
   8.3800000e-01   1.5961817e-03   1.3608512e-05   1.3142330e-06   1.8450430e-08   1.0453787e-09   2.1286306e-11   7.9947160e-13   2.0983215e-14
   8.3900000e-01   1.5998806e-03   1.2859801e-05   1.3253317e-06   1.7435259e-08   1.0656985e-09   2.0169755e-11   8.2933660e-13   1.9650948e-14
   8.4000000e-01   1.6034012e-03   1.2105507e-05   1.3358347e-06   1.6404276e-08   1.0849407e-09   1.9020563e-11   8.5720320e-13   1.8651747e-14
   8.4100000e-01   1.6067417e-03   1.1345783e-05   1.3457321e-06   1.5358113e-08   1.1030750e-09   1.7840840e-11   8.8418162e-13   1.7208457e-14
   8.4200000e-01   1.6099002e-03   1.0580782e-05   1.3550144e-06   1.4297424e-08   1.1200738e-09   1.6631141e-11   9.0916163e-13   1.5876189e-14
   8.4300000e-01   1.6128748e-03   9.8106648e-06   1.3636721e-06   1.3222882e-08   1.1359095e-09   1.5393464e-11   9.3247632e-13   1.4654944e-14
   8.4400000e-01   1.6156637e-03   9.0355923e-06   1.3716960e-06   1.2135178e-08   1.1505557e-09   1.4128920e-11   9.5368158e-13   1.3655743e-14
   8.4500000e-01   1.6182649e-03   8.2557302e-06   1.3790770e-06   1.1035020e-08   1.1639857e-09   1.2840284e-11   9.7377661e-13   1.1990409e-14
   8.4600000e-01   1.6206766e-03   7.4712474e-06   1.3858062e-06   9.9231404e-09   1.1761754e-09   1.1528334e-11   9.9176223e-13   1.0325074e-14
   8.4700000e-01   1.6228969e-03   6.6823164e-06   1.3918747e-06   8.8002858e-09   1.1871012e-09   1.0194956e-11   1.0077494e-12   8.9928065e-15
   8.4800000e-01   1.6249238e-03   5.8891132e-06   1.3972740e-06   7.6672224e-09   1.1967397e-09   8.8424823e-12   1.0221823e-12   7.2164497e-15
   8.4900000e-01   1.6267554e-03   5.0918174e-06   1.4019958e-06   6.5247356e-09   1.2050698e-09   7.4722450e-12   1.0343948e-12   5.5511151e-15
   8.5000000e-01   1.6283898e-03   4.2906122e-06   1.4060319e-06   5.3736288e-09   1.2120712e-09   6.0861316e-12   1.0442758e-12   4.2188475e-15
   8.5100000e-01   1.6298251e-03   3.4856844e-06   1.4093743e-06   4.2147220e-09   1.2177235e-09   4.6866955e-12   1.0526024e-12   2.4424907e-15
   8.5200000e-01   1.6310592e-03   2.6772245e-06   1.4120153e-06   3.0488546e-09   1.2220094e-09   3.2756020e-12   1.0587087e-12   6.6613381e-16
   8.5300000e-01   1.6320903e-03   1.8654268e-06   1.4139472e-06   1.8768830e-09   1.2249118e-09   1.8546276e-12   1.0623724e-12   7.7715612e-16
   8.5400000e-01   1.6329164e-03   1.0504892e-06   1.4151629e-06   6.9968020e-10   1.2264151e-09   4.2665871e-13   1.0641488e-12   2.5535130e-15
   8.5500000e-01   1.6335354e-03   2.3261340e-07   1.4156553e-06   4.8186344e-10   1.2265051e-09   1.0067502e-12   1.0637047e-12   4.2188475e-15
   8.5600000e-01   1.6339455e-03   5.8799502e-07   1.4154176e-06   1.6668406e-09   1.2251692e-09   2.4433788e-12   1.0607071e-12   5.5511151e-15
   8.5700000e-01   1.6341446e-03   1.4111267e-06   1.4144432e-06   2.8543289e-09   1.2223951e-09   3.8804515e-12   1.0561552e-12   7.5495166e-15
   8.5800000e-01   1.6341307e-03   2.2365684e-06   1.4127259e-06   4.0433886e-09   1.2181737e-09   5.3160809e-12   1.0490497e-12   9.2148511e-15
   8.5900000e-01   1.6339018e-03   3.0641030e-06   1.4102595e-06   5.2330649e-09   1.2124967e-09   6.7481576e-12   1.0393908e-12   1.0547119e-14
   8.6000000e-01   1.6334559e-03   3.8935093e-06   1.4070385e-06   6.4223886e-09   1.2053567e-09   8.1739060e-12   1.0277335e-12   1.1990409e-14
   8.6100000e-01   1.6327909e-03   4.7245624e-06   1.4030573e-06   7.6103752e-09   1.1967485e-09   9.5909947e-12   1.0139667e-12   1.3655743e-14
   8.6200000e-01   1.6319049e-03   5.5570331e-06   1.3983108e-06   8.7960259e-09   1.1866685e-09   1.0997092e-11   9.9820152e-13   1.5321078e-14
   8.6300000e-01   1.6307957e-03   6.3906883e-06   1.3927943e-06   9.9783273e-09   1.1751156e-09   1.2390311e-11   9.7954977e-13   1.6542323e-14
   8.6400000e-01   1.6294613e-03   7.2252908e-06   1.3865031e-06   1.1156254e-08   1.1620883e-09   1.3767210e-11   9.5934372e-13   1.8207658e-14
   8.6500000e-01   1.6278996e-03   8.0605993e-06   1.3794330e-06   1.2328768e-08   1.1475886e-09   1.5125678e-11   9.3702823e-13   1.9872992e-14
   8.6600000e-01   1.6261087e-03   8.8963684e-06   1.3715803e-06   1.3494817e-08   1.1316209e-09   1.6464274e-11   9.1193719e-13   2.0761171e-14
   8.6700000e-01   1.6240863e-03   9.7323484e-06   1.3629415e-06   1.4653338e-08   1.1141889e-09   1.7779112e-11   8.8529184e-13   2.2315483e-14
   8.6800000e-01   1.6218304e-03   1.0568285e-05   1.3535133e-06   1.5803258e-08   1.0953003e-09   1.9068191e-11   8.5653706e-13   2.3869795e-14
   8.6900000e-01   1.6193389e-03   1.1403921e-05   1.3432930e-06   1.6943490e-08   1.0749645e-09   2.0329738e-11   8.2556184e-13   2.4980018e-14
   8.7000000e-01   1.6166096e-03   1.2238994e-05   1.3322782e-06   1.8072942e-08   1.0531915e-09   2.1560420e-11   7.9281026e-13   2.6312286e-14
   8.7100000e-01   1.6136405e-03   1.3073236e-05   1.3204668e-06   1.9190509e-08   1.0299951e-09   2.2758240e-11   7.5794926e-13   2.7311486e-14
   8.7200000e-01   1.6104295e-03   1.3906377e-05   1.3078573e-06   2.0295078e-08   1.0053898e-09   2.3920865e-11   7.2131190e-13   2.8199665e-14
   8.7300000e-01   1.6069743e-03   1.4738141e-05   1.2944485e-06   2.1385530e-08   9.7939223e-10   2.5045521e-11   6.8278716e-13   2.9087843e-14
   8.7400000e-01   1.6032728e-03   1.5568248e-05   1.2802394e-06   2.2460735e-08   9.5202157e-10   2.6129765e-11   6.4293015e-13   3.0198066e-14
   8.7500000e-01   1.5993229e-03   1.6396414e-05   1.2652298e-06   2.3519561e-08   9.2329933e-10   2.7171931e-11   6.0096372e-13   3.0753178e-14
   8.7600000e-01   1.5951225e-03   1.7222350e-05   1.2494197e-06   2.4560868e-08   8.9324848e-10   2.8169467e-11   5.5710991e-13   3.1197267e-14
   8.7700000e-01   1.5906692e-03   1.8045763e-05   1.2328096e-06   2.5583512e-08   8.6189378e-10   2.9119152e-11   5.1247895e-13   3.1974423e-14
   8.7800000e-01   1.5859610e-03   1.8866353e-05   1.2154005e-06   2.6586344e-08   8.2926299e-10   3.0019542e-11   4.6651571e-13   3.2751579e-14
   8.7900000e-01   1.5809956e-03   1.9683820e-05   1.1971938e-06   2.7568213e-08   7.9538642e-10   3.0868752e-11   4.1877612e-13   3.2973624e-14
   8.8000000e-01   1.5757709e-03   2.0497854e-05   1.1781915e-06   2.8527966e-08   7.6029505e-10   3.1663894e-11   3.7025938e-13   3.3528735e-14
   8.8100000e-01   1.5702846e-03   2.1308145e-05   1.1583960e-06   2.9464449e-08   7.2402329e-10   3.2403413e-11   3.2052139e-13   3.3861802e-14
   8.8200000e-01   1.5645344e-03   2.2114376e-05   1.1378102e-06   3.0376506e-08   6.8660788e-10   3.3085534e-11   2.6922908e-13   3.3639758e-14
   8.8300000e-01   1.5585182e-03   2.2916224e-05   1.1164376e-06   3.1262985e-08   6.4808647e-10   3.3707259e-11   2.1782576e-13   3.3861802e-14
   8.8400000e-01   1.5522338e-03   2.3713364e-05   1.0942821e-06   3.2122734e-08   6.0850014e-10   3.4267478e-11   1.6564528e-13   3.3972825e-14
   8.8500000e-01   1.5456787e-03   2.4505463e-05   1.0713483e-06   3.2954603e-08   5.6789273e-10   3.4764969e-11   1.1224355e-13   3.3528735e-14
   8.8600000e-01   1.5388509e-03   2.5292187e-05   1.0476411e-06   3.3757449e-08   5.2630844e-10   3.5196734e-11   5.8730798e-14   3.3306691e-14
   8.8700000e-01   1.5317479e-03   2.6073194e-05   1.0231664e-06   3.4530132e-08   4.8379500e-10   3.5561665e-11   5.1070259e-15   3.3306691e-14
   8.8800000e-01   1.5243676e-03   2.6848138e-05   9.9793023e-07   3.5271520e-08   4.4040283e-10   3.5858760e-11   4.9404925e-14   3.2418512e-14
   8.8900000e-01   1.5167076e-03   2.7616668e-05   9.7193947e-07   3.5980487e-08   3.9618309e-10   3.6086023e-11   1.0347279e-13   3.1974423e-14
   8.9000000e-01   1.5087656e-03   2.8378427e-05   9.4520153e-07   3.6655919e-08   3.5119052e-10   3.6242342e-11   1.5754065e-13   3.1419312e-14
   8.9100000e-01   1.5005394e-03   2.9133055e-05   9.1772444e-07   3.7296708e-08   3.0548208e-10   3.6326608e-11   2.1194158e-13   3.0420111e-14
   8.9200000e-01   1.4920265e-03   2.9880185e-05   8.8951688e-07   3.7901763e-08   2.5911551e-10   3.6337822e-11   2.6578739e-13   2.9420910e-14
   8.9300000e-01   1.4832246e-03   3.0619445e-05   8.6058814e-07   3.8470001e-08   2.1215207e-10   3.6274539e-11   3.1896707e-13   2.8532732e-14
   8.9400000e-01   1.4741315e-03   3.1350459e-05   8.3094822e-07   3.9000357e-08   1.6465496e-10   3.6136205e-11   3.7148062e-13   2.7533531e-14
   8.9500000e-01   1.4647446e-03   3.2072845e-05   8.0060774e-07   3.9491780e-08   1.1668932e-10   3.5922376e-11   4.2355008e-13   2.6201263e-14
   8.9600000e-01   1.4550618e-03   3.2786215e-05   7.6957805e-07   3.9943239e-08   6.8322237e-11   3.5632053e-11   4.7428728e-13   2.5202063e-14
   8.9700000e-01   1.4450805e-03   3.3490177e-05   7.3787116e-07   4.0353719e-08   1.9623303e-11   3.5265346e-11   5.2402527e-13   2.3869795e-14
   8.9800000e-01   1.4347984e-03   3.4184333e-05   7.0549984e-07   4.0722227e-08   2.9335756e-11   3.4821923e-11   5.7298610e-13   2.2204460e-14
   8.9900000e-01   1.4242131e-03   3.4868278e-05   6.7247755e-07   4.1047794e-08   7.8482332e-11   3.4301340e-11   6.2017058e-13   2.0761171e-14
   9.0000000e-01   1.4133223e-03   3.5541605e-05   6.3881851e-07   4.1329473e-08   1.2774071e-10   3.3703595e-11   6.6568973e-13   1.9317881e-14
   9.0100000e-01   1.4021234e-03   3.6203898e-05   6.0453770e-07   4.1566342e-08   1.7703283e-10   3.3029801e-11   7.1009865e-13   1.7319479e-14
   9.0200000e-01   1.3906140e-03   3.6854738e-05   5.6965087e-07   4.1757510e-08   2.2628077e-10   3.2279290e-11   7.5206508e-13   1.5765167e-14
   9.0300000e-01   1.3787917e-03   3.7493698e-05   5.3417457e-07   4.1902112e-08   2.7540314e-10   3.1453173e-11   7.9225515e-13   1.4099832e-14
   9.0400000e-01   1.3666541e-03   3.8120348e-05   4.9812614e-07   4.1999316e-08   3.2431713e-10   3.0552560e-11   8.3055784e-13   1.1990409e-14
   9.0500000e-01   1.3541987e-03   3.8734251e-05   4.6152375e-07   4.2048324e-08   3.7293912e-10   2.9577674e-11   8.6630703e-13   1.0214052e-14
   9.0600000e-01   1.3414230e-03   3.9334963e-05   4.2438639e-07   4.2048371e-08   4.2118331e-10   2.8529734e-11   8.9950269e-13   8.5487173e-15
   9.0700000e-01   1.3283245e-03   3.9922037e-05   3.8673392e-07   4.1998730e-08   4.6896165e-10   2.7410962e-11   9.3058894e-13   6.3282712e-15
   9.0800000e-01   1.3149008e-03   4.0495017e-05   3.4858705e-07   4.1898715e-08   5.1618609e-10   2.6222358e-11   9.5912167e-13   3.9968029e-15
   9.0900000e-01   1.3011493e-03   4.1053444e-05   3.0996741e-07   4.1747680e-08   5.6276706e-10   2.4965030e-11   9.8421271e-13   2.1094237e-15
   9.1000000e-01   1.2870675e-03   4.1596851e-05   2.7089747e-07   4.1545022e-08   6.0861338e-10   2.3641644e-11   1.0067502e-12   0.0000000e+00
   9.1100000e-01   1.2726528e-03   4.2124767e-05   2.3140068e-07   4.1290186e-08   6.5363259e-10   2.2254198e-11   1.0264012e-12   2.1094237e-15
   9.1200000e-01   1.2579029e-03   4.2636713e-05   1.9150138e-07   4.0982664e-08   6.9773198e-10   2.0805024e-11   1.0423884e-12   3.9968029e-15
   9.1300000e-01   1.2428150e-03   4.3132205e-05   1.5122488e-07   4.0621998e-08   7.4081763e-10   1.9296342e-11   1.0551560e-12   5.9952043e-15
   9.1400000e-01   1.2273867e-03   4.3610753e-05   1.1059746e-07   4.0207785e-08   7.8279438e-10   1.7731927e-11   1.0652590e-12   8.3266727e-15
   9.1500000e-01   1.2116153e-03   4.4071860e-05   6.9646375e-08   3.9739675e-08   8.2356821e-10   1.6113444e-11   1.0712542e-12   1.0214052e-14
   9.1600000e-01   1.1954983e-03   4.4515024e-05   2.8399890e-08   3.9217379e-08   8.6304264e-10   1.4445112e-11   1.0740298e-12   1.2101431e-14
   9.1700000e-01   1.1790331e-03   4.4939735e-05   1.3112707e-08   3.8640665e-08   9.0112207e-10   1.2730261e-11   1.0733636e-12   1.4321877e-14
   9.1800000e-01   1.1622171e-03   4.5345480e-05   5.4861093e-08   3.8009367e-08   9.3771124e-10   1.0971668e-11   1.0685897e-12   1.5987212e-14
   9.1900000e-01   1.1450476e-03   4.5731735e-05   9.6813884e-08   3.7323385e-08   9.7271380e-10   9.1738839e-12   1.0604850e-12   1.7763568e-14
   9.2000000e-01   1.1275221e-03   4.6097974e-05   1.3893862e-07   3.6582687e-08   1.0060341e-09   7.3413498e-12   1.0486056e-12   1.9650948e-14
   9.2100000e-01   1.1096378e-03   4.6443662e-05   1.8120175e-07   3.5787312e-08   1.0375778e-09   5.4772853e-12   1.0327295e-12   2.1094237e-14
   9.2200000e-01   1.0913923e-03   4.6768259e-05   2.2356861e-07   3.4937374e-08   1.0672497e-09   3.5869085e-12   1.0134116e-12   2.2759572e-14
   9.2300000e-01   1.0727826e-03   4.7071216e-05   2.6600339e-07   3.4033065e-08   1.0949563e-09   1.6752155e-12   9.9042996e-13   2.4535929e-14
   9.2400000e-01   1.0538063e-03   4.7351980e-05   3.0846914e-07   3.3074658e-08   1.1206056e-09   2.5357494e-13   9.6378461e-13   2.6201263e-14
   9.2500000e-01   1.0344607e-03   4.7609990e-05   3.5092773e-07   3.2062509e-08   1.1441068e-09   2.1946889e-12   9.3292041e-13   2.7311486e-14
   9.2600000e-01   1.0147429e-03   4.7844680e-05   3.9333986e-07   3.0997061e-08   1.1653694e-09   4.1420201e-12   8.9861452e-13   2.8421709e-14
   9.2700000e-01   9.9465035e-04   4.8055475e-05   4.3566499e-07   2.9878846e-08   1.1843058e-09   6.0902394e-12   8.6097796e-13   2.9642955e-14
   9.2800000e-01   9.7418028e-04   4.8241795e-05   4.7786136e-07   2.8708491e-08   1.2008307e-09   8.0343510e-12   8.1934459e-13   3.0309089e-14
   9.2900000e-01   9.5332998e-04   4.8403051e-05   5.1988595e-07   2.7486719e-08   1.2148601e-09   9.9679154e-12   7.7438056e-13   3.1086245e-14
   9.3000000e-01   9.3209668e-04   4.8538650e-05   5.6169449e-07   2.6214354e-08   1.2263133e-09   1.1884715e-11   7.2619688e-13   3.1863401e-14
   9.3100000e-01   9.1047764e-04   4.8647990e-05   6.0324139e-07   2.4892323e-08   1.2351123e-09   1.3779422e-11   6.7479355e-13   3.2196468e-14
   9.3200000e-01   8.8847008e-04   4.8730464e-05   6.4447976e-07   2.3521662e-08   1.2411828e-09   1.5645707e-11   6.1983751e-13   3.2085445e-14
   9.3300000e-01   8.6607123e-04   4.8785454e-05   6.8536136e-07   2.2103515e-08   1.2444525e-09   1.7476021e-11   5.6277205e-13   3.2640557e-14
   9.3400000e-01   8.4327828e-04   4.8812339e-05   7.2583662e-07   2.0639144e-08   1.2448552e-09   1.9265256e-11   5.0248694e-13   3.2418512e-14
   9.3500000e-01   8.2008844e-04   4.8810490e-05   7.6585454e-07   1.9129929e-08   1.2423271e-09   2.1006197e-11   4.3953730e-13   3.2085445e-14
   9.3600000e-01   7.9649888e-04   4.8779269e-05   8.0536278e-07   1.7577371e-08   1.2368094e-09   2.2691737e-11   3.7470027e-13   3.1863401e-14
   9.3700000e-01   7.7250678e-04   4.8718032e-05   8.4430752e-07   1.5983101e-08   1.2282488e-09   2.4315883e-11   3.0719871e-13   3.1086245e-14
   9.3800000e-01   7.4810930e-04   4.8626129e-05   8.8263353e-07   1.4348876e-08   1.2165963e-09   2.5870861e-11   2.3836488e-13   3.0642155e-14
   9.3900000e-01   7.2330357e-04   4.8502899e-05   9.2028409e-07   1.2676594e-08   1.2018099e-09   2.7351010e-11   1.6753265e-13   2.9531932e-14
   9.4000000e-01   6.9808673e-04   4.8347678e-05   9.5720100e-07   1.0968286e-08   1.1838523e-09   2.8748226e-11   9.5812247e-14   2.8754776e-14
   9.4100000e-01   6.7245591e-04   4.8159791e-05   9.9332454e-07   9.2261314e-09   1.1626943e-09   3.0056735e-11   2.2426505e-14   2.7200464e-14
   9.4200000e-01   6.4640820e-04   4.7938558e-05   1.0285934e-06   7.4524558e-09   1.1383122e-09   3.1269320e-11   5.1514348e-14   2.5535130e-14
   9.4300000e-01   6.1994071e-04   4.7683289e-05   1.0629449e-06   5.6497360e-09   1.1106900e-09   3.2378544e-11   1.2534418e-13   2.4313884e-14
   9.4400000e-01   5.9305051e-04   4.7393288e-05   1.0963144e-06   3.8206088e-09   1.0798210e-09   3.3378966e-11   1.9995117e-13   2.2204460e-14
   9.4500000e-01   5.6573468e-04   4.7067852e-05   1.1286361e-06   1.9678706e-09   1.0457054e-09   3.4263148e-11   2.7411406e-13   2.0095037e-14
   9.4600000e-01   5.3799028e-04   4.6706268e-05   1.1598422e-06   9.4484864e-11   1.0083523e-09   3.5024650e-11   3.4694470e-13   1.8318680e-14
   9.4700000e-01   5.0981434e-04   4.6307817e-05   1.1898635e-06   1.7964125e-09   9.6778197e-10   3.5657810e-11   4.1922021e-13   1.5765167e-14
   9.4800000e-01   4.8120391e-04   4.5871772e-05   1.2186288e-06   3.7015099e-09   9.2402286e-10   3.6156300e-11   4.9027449e-13   1.3211654e-14
   9.4900000e-01   4.5215599e-04   4.5397397e-05   1.2460655e-06   5.6173145e-09   8.7711416e-10   3.6514125e-11   5.5877525e-13   1.1102230e-14
   9.5000000e-01   4.2266759e-04   4.4883949e-05   1.2720992e-06   7.5401448e-09   8.2710794e-10   3.6726400e-11   6.2538863e-13   8.2156504e-15
   9.5100000e-01   3.9273571e-04   4.4330677e-05   1.2966536e-06   9.4661298e-09   7.7406592e-10   3.6787684e-11   6.8922645e-13   5.5511151e-15
   9.5200000e-01   3.6235732e-04   4.3736821e-05   1.3196506e-06   1.1391199e-08   7.1806316e-10   3.6692982e-11   7.4984463e-13   2.7755576e-15
   9.5300000e-01   3.3152940e-04   4.3101614e-05   1.3410106e-06   1.3311081e-08   6.5918737e-10   3.6438075e-11   8.0646601e-13   2.2204460e-16
   9.5400000e-01   3.0024889e-04   4.2424279e-05   1.3606517e-06   1.5221292e-08   5.9754091e-10   3.6019743e-11   8.5953467e-13   2.7755576e-15
   9.5500000e-01   2.6851273e-04   4.1704034e-05   1.3784905e-06   1.7117139e-08   5.3323945e-10   3.5434322e-11   9.0827346e-13   5.8841820e-15
   9.5600000e-01   2.3631785e-04   4.0940085e-05   1.3944415e-06   1.8993707e-08   4.6641357e-10   3.4678482e-11   9.5157215e-13   8.5487173e-15
   9.5700000e-01   2.0366116e-04   4.0131632e-05   1.4084174e-06   2.0845853e-08   3.9721093e-10   3.3751002e-11   9.8987485e-13   1.1657342e-14
   9.5800000e-01   1.7053957e-04   3.9277866e-05   1.4203288e-06   2.2668204e-08   3.2579461e-10   3.2650216e-11   1.0224044e-12   1.4543922e-14
   9.5900000e-01   1.3694995e-04   3.8377969e-05   1.4300845e-06   2.4455151e-08   2.5234481e-10   3.1374903e-11   1.0484946e-12   1.7097435e-14
   9.6000000e-01   1.0288918e-04   3.7431115e-05   1.4375911e-06   2.6200836e-08   1.7706103e-10   2.9926062e-11   1.0682566e-12   1.9761970e-14
   9.6100000e-01   6.8354126e-05   3.6436469e-05   1.4427533e-06   2.7899154e-08   1.0016077e-10   2.8304581e-11   1.0810242e-12   2.2426505e-14
   9.6200000e-01   3.3341621e-05   3.5393187e-05   1.4454737e-06   2.9543742e-08   2.1881275e-11   2.6512126e-11   1.0862422e-12   2.4757973e-14
   9.6300000e-01   2.1514981e-06   3.4300418e-05   1.4456528e-06   3.1127974e-08   5.7518879e-11   2.4552360e-11   1.0841328e-12   2.7089442e-14
   9.6400000e-01   3.8128415e-05   3.3157300e-05   1.4431890e-06   3.2644951e-08   1.3776014e-10   2.2429170e-11   1.0741408e-12   2.9198866e-14
   9.6500000e-01   7.4592327e-05   3.1962964e-05   1.4379784e-06   3.4087499e-08   2.1854119e-10   2.0147439e-11   1.0553780e-12   3.0642155e-14
   9.6600000e-01   1.1154644e-04   3.0716530e-05   1.4299151e-06   3.5448161e-08   2.9953495e-10   1.7715274e-11   1.0290657e-12   3.2418512e-14
   9.6700000e-01   1.4899399e-04   2.9417110e-05   1.4188909e-06   3.6719186e-08   3.8039272e-10   1.5140000e-11   9.9398267e-13   3.3861802e-14
   9.6800000e-01   1.8693820e-04   2.8063808e-05   1.4047954e-06   3.7892526e-08   4.6073889e-10   1.2430945e-11   9.5012886e-13   3.4638958e-14
   9.6900000e-01   2.2538234e-04   2.6655718e-05   1.3875159e-06   3.8959829e-08   5.4017202e-10   9.5993213e-12   8.9750429e-13   3.5083048e-14
   9.7000000e-01   2.6432966e-04   2.5191924e-05   1.3669372e-06   3.9912425e-08   6.1826233e-10   6.6586736e-12   8.3655305e-13   3.5527137e-14
   9.7100000e-01   3.0378345e-04   2.3671501e-05   1.3429421e-06   4.0741329e-08   6.9455219e-10   3.6231018e-12   7.6716411e-13   3.5638159e-14
   9.7200000e-01   3.4374700e-04   2.2093517e-05   1.3154108e-06   4.1437224e-08   7.6855511e-10   5.0925930e-13   6.8900441e-13   3.4749981e-14
   9.7300000e-01   3.8422363e-04   2.0457027e-05   1.2842212e-06   4.1990456e-08   8.3975138e-10   2.6640912e-12   6.0362826e-13   3.4194869e-14
   9.7400000e-01   4.2521666e-04   1.8761080e-05   1.2492487e-06   4.2391032e-08   9.0759178e-10   5.8764105e-12   5.1025850e-13   3.2973624e-14
   9.7500000e-01   4.6672942e-04   1.7004712e-05   1.2103661e-06   4.2628600e-08   9.7149278e-10   9.1050500e-12   4.0956127e-13   3.0864200e-14
   9.7600000e-01   5.0876528e-04   1.5186952e-05   1.1674440e-06   4.2692451e-08   1.0308354e-09   1.2323809e-11   3.0297986e-13   2.9198866e-14
   9.7700000e-01   5.5132760e-04   1.3306819e-05   1.1203502e-06   4.2571508e-08   1.0849669e-09   1.5505042e-11   1.9095836e-13   2.6867397e-14
   9.7800000e-01   5.9441976e-04   1.1363322e-05   1.0689501e-06   4.2254313e-08   1.1331964e-09   1.8619106e-11   7.3496764e-14   2.3647750e-14
   9.7900000e-01   6.3804515e-04   9.3554591e-06   1.0131063e-06   4.1729025e-08   1.1747942e-09   2.1631252e-11   4.6962434e-14   2.0539126e-14
   9.8000000e-01   6.8220721e-04   7.2822199e-06   9.5267898e-07   4.0983406e-08   1.2089908e-09   2.4505620e-11   1.6986412e-13   1.6986412e-14
   9.8100000e-01   7.2690934e-04   5.1425838e-06   8.8752545e-07   4.0004814e-08   1.2349770e-09   2.7202796e-11   2.9398706e-13   1.2656542e-14
   9.8200000e-01   7.7215499e-04   2.9355200e-06   8.1750041e-07   3.8780195e-08   1.2518986e-09   2.9679259e-11   4.1688875e-13   8.6597396e-15
   9.8300000e-01   8.1794763e-04   6.5998766e-07   7.4245578e-07   3.7296072e-08   1.2588587e-09   3.1889158e-11   5.3701488e-13   4.2188475e-15
   9.8400000e-01   8.6429072e-04   1.6850641e-06   6.6224071e-07   3.5538536e-08   1.2549147e-09   3.3782976e-11   6.5258909e-13   7.7715612e-16
   9.8500000e-01   9.1118776e-04   4.1006965e-06   5.7670151e-07   3.3493237e-08   1.2390758e-09   3.5305869e-11   7.6116891e-13   5.6621374e-15
   9.8600000e-01   9.5864223e-04   6.5879810e-06   4.8568164e-07   3.1145372e-08   1.2103023e-09   3.6399994e-11   8.5964569e-13   1.0214052e-14
   9.8700000e-01   1.0066577e-03   9.1479992e-06   3.8902166e-07   2.8479680e-08   1.1675045e-09   3.7003067e-11   9.4502184e-13   1.4432899e-14
   9.8800000e-01   1.0552376e-03   1.1781843e-05   2.8655919e-07   2.5480426e-08   1.1095408e-09   3.7049364e-11   1.0149659e-12   1.8984814e-14
   9.8900000e-01   1.1043856e-03   1.4490616e-05   1.7812890e-07   2.2131395e-08   1.0352140e-09   3.6466719e-11   1.0650369e-12   2.2759572e-14
   9.9000000e-01   1.1541052e-03   1.7275431e-05   6.3562418e-08   1.8415880e-08   9.4327235e-10   3.5179082e-11   1.0914603e-12   2.5757174e-14
   9.9100000e-01   1.2044000e-03   2.0137412e-05   5.7311650e-08   1.4316673e-08   8.3240626e-10   3.3105740e-11   1.0907941e-12   2.8532732e-14
   9.9200000e-01   1.2552736e-03   2.3077694e-05   1.8466780e-07   9.8160489e-09   7.0124573e-10   3.0158986e-11   1.0570433e-12   2.9753977e-14
   9.9300000e-01   1.3067296e-03   2.6097421e-05   3.1868366e-07   4.8957624e-09   5.4836025e-10   2.6247227e-11   9.8587805e-13   2.9864999e-14
   9.9400000e-01   1.3587716e-03   2.9197750e-05   4.5954001e-07   4.6296811e-10   3.7225589e-10   2.1272317e-11   8.7174712e-13   2.8754776e-14
   9.9500000e-01   1.4114033e-03   3.2379849e-05   6.0742085e-07   6.2794714e-09   1.7137192e-10   1.5129564e-11   7.0843331e-13   2.5313085e-14
   9.9600000e-01   1.4646284e-03   3.5644896e-05   7.6251344e-07   1.2573633e-08   5.5918492e-11   7.7080564e-12   4.8916426e-13   1.9650948e-14
   9.9700000e-01   1.5184504e-03   3.8994080e-05   9.2500829e-07   1.9365908e-08   3.1131187e-10   1.1085577e-12   2.0738966e-13   1.2101431e-14
   9.9800000e-01   1.5728732e-03   4.2428601e-05   1.0950993e-06   2.6677334e-08   5.9657823e-10   1.1446177e-11   1.4532819e-13   8.8817842e-16
   9.9900000e-01   1.6279003e-03   4.5949672e-05   1.2729837e-06   3.4529539e-08   9.1355978e-10   2.3435476e-11   5.7676086e-13   1.4099832e-14
   1.0000000e+00   1.6835357e-03   4.9558515e-05   1.4588621e-06   4.2944760e-08   1.2641752e-09   3.7215564e-11   1.0953460e-12   3.2196468e-14


==> OneOverResultsErrors.dat <==
   1.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   1.1000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   1.2000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   1.3000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   1.4000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   1.5000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   1.6000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   1.7000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   1.8000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   1.9000000e+00   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   1.9020000e+00   4.4198000e+00  -6.3936063e+00  -1.1896780e+01
   1.9040000e+00   4.3392000e+00  -6.4855768e+00  -1.1994538e+01
   1.9060000e+00   4.2582000e+00  -6.5779474e+00  -1.2092695e+01
   1.9080000e+00   4.1768000e+00  -6.6707179e+00  -1.2191252e+01
   1.9100000e+00   4.0950000e+00  -6.7638885e+00  -1.2290210e+01
   1.9120000e+00   4.0128000e+00  -6.8574591e+00  -1.2389567e+01
   1.9140000e+00   3.9302000e+00  -6.9514296e+00  -1.2489324e+01
   1.9160000e+00   3.8472000e+00  -7.0458002e+00  -1.2589481e+01
   1.9180000e+00   3.7638000e+00  -7.1405708e+00  -1.2690039e+01
   1.9200000e+00   3.6800000e+00  -7.2357413e+00  -1.2790996e+01
   1.9220000e+00   3.5958000e+00  -7.3313119e+00  -1.2892353e+01
   1.9240000e+00   3.5112000e+00  -7.4272825e+00  -1.2994111e+01
   1.9260000e+00   3.4262000e+00  -7.5236530e+00  -1.3096268e+01
   1.9280000e+00   3.3408000e+00  -7.6204236e+00  -1.3198825e+01
   1.9300000e+00   3.2550000e+00  -7.7175942e+00  -1.3301782e+01
   1.9320000e+00   3.1688000e+00  -7.8151647e+00  -1.3405140e+01
   1.9340000e+00   3.0822000e+00  -7.9131353e+00  -1.3508897e+01
   1.9360000e+00   2.9952000e+00  -8.0115058e+00  -1.3613054e+01
   1.9380000e+00   2.9078000e+00  -8.1102764e+00  -1.3717612e+01
   1.9400000e+00   2.8200000e+00  -8.2094470e+00  -1.3822569e+01
   1.9420000e+00   2.7318000e+00  -8.3090175e+00  -1.3927926e+01
   1.9440000e+00   2.6432000e+00  -8.4089881e+00  -1.4033683e+01
   1.9460000e+00   2.5542000e+00  -8.5093587e+00  -1.4139841e+01
   1.9480000e+00   2.4648000e+00  -8.6101292e+00  -1.4246398e+01
   1.9500000e+00   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   1.9520000e+00   2.2848000e+00  -8.8128704e+00  -1.4460713e+01
   1.9540000e+00   2.1942000e+00  -8.9148409e+00  -1.4568470e+01
   1.9560000e+00   2.1032000e+00  -9.0172115e+00  -1.4676627e+01
   1.9580000e+00   2.0118000e+00  -9.1199820e+00  -1.4785184e+01
   1.9600000e+00   1.9200000e+00  -9.2231526e+00  -1.4894142e+01
   1.9620000e+00   1.8278000e+00  -9.3267232e+00  -1.5003499e+01
   1.9640000e+00   1.7352000e+00  -9.4306937e+00  -1.5113256e+01
   1.9660000e+00   1.6422000e+00  -9.5350643e+00  -1.5223414e+01
   1.9680000e+00   1.5488000e+00  -9.6398349e+00  -1.5333971e+01
   1.9700000e+00   1.4550000e+00  -9.7450054e+00  -1.5444928e+01
   1.9720000e+00   1.3608000e+00  -9.8505760e+00  -1.5556286e+01
   1.9740000e+00   1.2662000e+00  -9.9565466e+00  -1.5668043e+01
   1.9760000e+00   1.1712000e+00  -1.0062917e+01  -1.5780200e+01
   1.9780000e+00   1.0758000e+00  -1.0169688e+01  -1.5892757e+01
   1.9800000e+00   9.8000000e-01  -1.0276858e+01  -1.6005715e+01
   1.9820000e+00   8.8380000e-01  -1.0384429e+01  -1.6119072e+01
   1.9840000e+00   7.8720000e-01  -1.0492399e+01  -1.6232829e+01
   1.9860000e+00   6.9020000e-01  -1.0600770e+01  -1.6346987e+01
   1.9880000e+00   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   1.9900000e+00   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   1.9900500e+00   4.9254987e-01  -1.0821445e+01  -1.6579380e+01
   1.9901000e+00   4.9009950e-01  -1.0824180e+01  -1.6582259e+01
   1.9901500e+00   4.8764887e-01  -1.0826915e+01  -1.6585139e+01
   1.9902000e+00   4.8519800e-01  -1.0829650e+01  -1.6588019e+01
   1.9902500e+00   4.8274687e-01  -1.0832386e+01  -1.6590899e+01
   1.9903000e+00   4.8029550e-01  -1.0835121e+01  -1.6593779e+01
   1.9903500e+00   4.7784388e-01  -1.0837857e+01  -1.6596660e+01
   1.9904000e+00   4.7539200e-01  -1.0840593e+01  -1.6599541e+01
   1.9904500e+00   4.7293987e-01  -1.0843330e+01  -1.6602422e+01
   1.9905000e+00   4.7048750e-01  -1.0846066e+01  -1.6605303e+01
   1.9905500e+00   4.6803488e-01  -1.0848803e+01  -1.6608184e+01
   1.9906000e+00   4.6558200e-01  -1.0851540e+01  -1.6611066e+01
   1.9906500e+00   4.6312888e-01  -1.0854278e+01  -1.6613948e+01
   1.9907000e+00   4.6067550e-01  -1.0857015e+01  -1.6616831e+01
   1.9907500e+00   4.5822188e-01  -1.0859753e+01  -1.6619713e+01
   1.9908000e+00   4.5576800e-01  -1.0862491e+01  -1.6622596e+01
   1.9908500e+00   4.5331388e-01  -1.0865230e+01  -1.6625479e+01
   1.9909000e+00   4.5085950e-01  -1.0867968e+01  -1.6628362e+01
   1.9909500e+00   4.4840488e-01  -1.0870707e+01  -1.6631246e+01
   1.9910000e+00   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   1.9910500e+00   4.4349488e-01  -1.0876186e+01  -1.6637014e+01
   1.9911000e+00   4.4103950e-01  -1.0878925e+01  -1.6639898e+01
   1.9911500e+00   4.3858388e-01  -1.0881665e+01  -1.6642783e+01
   1.9912000e+00   4.3612800e-01  -1.0884405e+01  -1.6645667e+01
   1.9912500e+00   4.3367187e-01  -1.0887146e+01  -1.6648553e+01
   1.9913000e+00   4.3121550e-01  -1.0889886e+01  -1.6651438e+01
   1.9913500e+00   4.2875887e-01  -1.0892627e+01  -1.6654323e+01
   1.9914000e+00   4.2630200e-01  -1.0895368e+01  -1.6657209e+01
   1.9914500e+00   4.2384488e-01  -1.0898110e+01  -1.6660095e+01
   1.9915000e+00   4.2138750e-01  -1.0900851e+01  -1.6662982e+01
   1.9915500e+00   4.1892988e-01  -1.0903593e+01  -1.6665868e+01
   1.9916000e+00   4.1647200e-01  -1.0906336e+01  -1.6668755e+01
   1.9916500e+00   4.1401387e-01  -1.0909078e+01  -1.6671642e+01
   1.9917000e+00   4.1155550e-01  -1.0911821e+01  -1.6674529e+01
   1.9917500e+00   4.0909688e-01  -1.0914563e+01  -1.6677417e+01
   1.9918000e+00   4.0663800e-01  -1.0917307e+01  -1.6680305e+01
   1.9918500e+00   4.0417888e-01  -1.0920050e+01  -1.6683193e+01
   1.9919000e+00   4.0171950e-01  -1.0922794e+01  -1.6686081e+01
   1.9919500e+00   3.9925987e-01  -1.0925537e+01  -1.6688970e+01
   1.9920000e+00   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   1.9920500e+00   3.9433987e-01  -1.0931026e+01  -1.6694747e+01
   1.9921000e+00   3.9187950e-01  -1.0933771e+01  -1.6697637e+01
   1.9921500e+00   3.8941887e-01  -1.0936516e+01  -1.6700526e+01
   1.9922000e+00   3.8695800e-01  -1.0939261e+01  -1.6703416e+01
   1.9922500e+00   3.8449687e-01  -1.0942006e+01  -1.6706306e+01
   1.9923000e+00   3.8203550e-01  -1.0944752e+01  -1.6709196e+01
   1.9923500e+00   3.7957388e-01  -1.0947498e+01  -1.6712087e+01
   1.9924000e+00   3.7711200e-01  -1.0950244e+01  -1.6714978e+01
   1.9924500e+00   3.7464987e-01  -1.0952990e+01  -1.6717869e+01
   1.9925000e+00   3.7218750e-01  -1.0955737e+01  -1.6720760e+01
   1.9925500e+00   3.6972487e-01  -1.0958484e+01  -1.6723652e+01
   1.9926000e+00   3.6726200e-01  -1.0961231e+01  -1.6726544e+01
   1.9926500e+00   3.6479888e-01  -1.0963978e+01  -1.6729436e+01
   1.9927000e+00   3.6233550e-01  -1.0966726e+01  -1.6732328e+01
   1.9927500e+00   3.5987188e-01  -1.0969474e+01  -1.6735220e+01
   1.9928000e+00   3.5740800e-01  -1.0972222e+01  -1.6738113e+01
   1.9928500e+00   3.5494388e-01  -1.0974970e+01  -1.6741006e+01
   1.9929000e+00   3.5247950e-01  -1.0977719e+01  -1.6743900e+01
   1.9929500e+00   3.5001488e-01  -1.0980468e+01  -1.6746793e+01
   1.9930000e+00   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   1.9930500e+00   3.4508488e-01  -1.0985966e+01  -1.6752581e+01
   1.9931000e+00   3.4261950e-01  -1.0988716e+01  -1.6755475e+01
   1.9931500e+00   3.4015387e-01  -1.0991466e+01  -1.6758370e+01
   1.9932000e+00   3.3768800e-01  -1.0994216e+01  -1.6761265e+01
   1.9932500e+00   3.3522188e-01  -1.0996966e+01  -1.6764160e+01
   1.9933000e+00   3.3275550e-01  -1.0999717e+01  -1.6767055e+01
   1.9933500e+00   3.3028887e-01  -1.1002468e+01  -1.6769951e+01
   1.9934000e+00   3.2782200e-01  -1.1005219e+01  -1.6772846e+01
   1.9934500e+00   3.2535488e-01  -1.1007970e+01  -1.6775743e+01
   1.9935000e+00   3.2288750e-01  -1.1010722e+01  -1.6778639e+01
   1.9935500e+00   3.2041987e-01  -1.1013474e+01  -1.6781535e+01
   1.9936000e+00   3.1795200e-01  -1.1016226e+01  -1.6784432e+01
   1.9936500e+00   3.1548388e-01  -1.1018978e+01  -1.6787329e+01
   1.9937000e+00   3.1301550e-01  -1.1021731e+01  -1.6790227e+01
   1.9937500e+00   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   1.9938000e+00   3.0807800e-01  -1.1027237e+01  -1.6796022e+01
   1.9938500e+00   3.0560887e-01  -1.1029991e+01  -1.6798920e+01
   1.9939000e+00   3.0313950e-01  -1.1032744e+01  -1.6801818e+01
   1.9939500e+00   3.0066988e-01  -1.1035498e+01  -1.6804717e+01
   1.9940000e+00   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   1.9940500e+00   2.9572988e-01  -1.1041007e+01  -1.6810515e+01
   1.9941000e+00   2.9325950e-01  -1.1043761e+01  -1.6813414e+01
   1.9941500e+00   2.9078887e-01  -1.1046516e+01  -1.6816314e+01
   1.9942000e+00   2.8831800e-01  -1.1049271e+01  -1.6819213e+01
   1.9942500e+00   2.8584688e-01  -1.1052027e+01  -1.6822113e+01
   1.9943000e+00   2.8337550e-01  -1.1054782e+01  -1.6825014e+01
   1.9943500e+00   2.8090387e-01  -1.1057538e+01  -1.6827914e+01
   1.9944000e+00   2.7843200e-01  -1.1060294e+01  -1.6830815e+01
   1.9944500e+00   2.7595988e-01  -1.1063051e+01  -1.6833716e+01
   1.9945000e+00   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   1.9945500e+00   2.7101487e-01  -1.1068564e+01  -1.6839519e+01
   1.9946000e+00   2.6854200e-01  -1.1071321e+01  -1.6842421e+01
   1.9946500e+00   2.6606888e-01  -1.1074079e+01  -1.6845323e+01
   1.9947000e+00   2.6359550e-01  -1.1076836e+01  -1.6848225e+01
   1.9947500e+00   2.6112188e-01  -1.1079594e+01  -1.6851128e+01
   1.9948000e+00   2.5864800e-01  -1.1082352e+01  -1.6854031e+01
   1.9948500e+00   2.5617387e-01  -1.1085111e+01  -1.6856934e+01
   1.9949000e+00   2.5369950e-01  -1.1087869e+01  -1.6859837e+01
   1.9949500e+00   2.5122487e-01  -1.1090628e+01  -1.6862740e+01
   1.9950000e+00   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   1.9950500e+00   2.4627487e-01  -1.1096147e+01  -1.6868548e+01
   1.9951000e+00   2.4379950e-01  -1.1098907e+01  -1.6871453e+01
   1.9951500e+00   2.4132388e-01  -1.1101666e+01  -1.6874357e+01
   1.9952000e+00   2.3884800e-01  -1.1104427e+01  -1.6877262e+01
   1.9952500e+00   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   1.9953000e+00   2.3389550e-01  -1.1109948e+01  -1.6883072e+01
   1.9953500e+00   2.3141887e-01  -1.1112708e+01  -1.6885978e+01
   1.9954000e+00   2.2894200e-01  -1.1115470e+01  -1.6888884e+01
   1.9954500e+00   2.2646487e-01  -1.1118231e+01  -1.6891790e+01
   1.9955000e+00   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   1.9955500e+00   2.2150988e-01  -1.1123755e+01  -1.6897603e+01
   1.9956000e+00   2.1903200e-01  -1.1126517e+01  -1.6900509e+01
   1.9956500e+00   2.1655388e-01  -1.1129279e+01  -1.6903417e+01
   1.9957000e+00   2.1407550e-01  -1.1132042e+01  -1.6906324e+01
   1.9957500e+00   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   1.9958000e+00   2.0911800e-01  -1.1137568e+01  -1.6912139e+01
   1.9958500e+00   2.0663888e-01  -1.1140331e+01  -1.6915047e+01
   1.9959000e+00   2.0415950e-01  -1.1143095e+01  -1.6917956e+01
   1.9959500e+00   2.0167987e-01  -1.1145859e+01  -1.6920864e+01
   1.9960000e+00   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   1.9960500e+00   1.9671987e-01  -1.1151387e+01  -1.6926682e+01
   1.9961000e+00   1.9423950e-01  -1.1154152e+01  -1.6929591e+01
   1.9961500e+00   1.9175888e-01  -1.1156917e+01  -1.6932501e+01
   1.9962000e+00   1.8927800e-01  -1.1159682e+01  -1.6935411e+01
   1.9962500e+00   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   1.9963000e+00   1.8431550e-01  -1.1165213e+01  -1.6941231e+01
   1.9963500e+00   1.8183387e-01  -1.1167979e+01  -1.6944142e+01
   1.9964000e+00   1.7935200e-01  -1.1170745e+01  -1.6947052e+01
   1.9964500e+00   1.7686988e-01  -1.1173511e+01  -1.6949963e+01
   1.9965000e+00   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   1.9965500e+00   1.7190488e-01  -1.1179045e+01  -1.6955786e+01
   1.9966000e+00   1.6942200e-01  -1.1181812e+01  -1.6958698e+01
   1.9966500e+00   1.6693888e-01  -1.1184579e+01  -1.6961610e+01
   1.9967000e+00   1.6445550e-01  -1.1187347e+01  -1.6964523e+01
   1.9967500e+00   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   1.9968000e+00   1.5948800e-01  -1.1192883e+01  -1.6970348e+01
   1.9968500e+00   1.5700388e-01  -1.1195651e+01  -1.6973261e+01
   1.9969000e+00   1.5451950e-01  -1.1198420e+01  -1.6976174e+01
   1.9969500e+00   1.5203488e-01  -1.1201189e+01  -1.6979088e+01
   1.9970000e+00   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   1.9970500e+00   1.4706487e-01  -1.1206727e+01  -1.6984916e+01
   1.9971000e+00   1.4457950e-01  -1.1209497e+01  -1.6987830e+01
   1.9971500e+00   1.4209388e-01  -1.1212267e+01  -1.6990745e+01
   1.9972000e+00   1.3960800e-01  -1.1215037e+01  -1.6993659e+01
   1.9972500e+00   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   1.9973000e+00   1.3463550e-01  -1.1220578e+01  -1.6999490e+01
   1.9973500e+00   1.3214887e-01  -1.1223349e+01  -1.7002405e+01
   1.9974000e+00   1.2966200e-01  -1.1226120e+01  -1.7005321e+01
   1.9974500e+00   1.2717487e-01  -1.1228892e+01  -1.7008237e+01
   1.9975000e+00   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   1.9975500e+00   1.2219988e-01  -1.1234435e+01  -1.7014070e+01
   1.9976000e+00   1.1971200e-01  -1.1237207e+01  -1.7016987e+01
   1.9976500e+00   1.1722387e-01  -1.1239980e+01  -1.7019904e+01
   1.9977000e+00   1.1473550e-01  -1.1242752e+01  -1.7022821e+01
   1.9977500e+00   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   1.9978000e+00   1.0975800e-01  -1.1248298e+01  -1.7028657e+01
   1.9978500e+00   1.0726887e-01  -1.1251072e+01  -1.7031575e+01
   1.9979000e+00   1.0477950e-01  -1.1253845e+01  -1.7034493e+01
   1.9979500e+00   1.0228988e-01  -1.1256619e+01  -1.7037411e+01
   1.9980000e+00   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   1.9980500e+00   9.7309875e-02  -1.1262168e+01  -1.7043249e+01
   1.9981000e+00   9.4819500e-02  -1.1264942e+01  -1.7046169e+01
   1.9981500e+00   9.2328875e-02  -1.1267717e+01  -1.7049088e+01
   1.9982000e+00   8.9838000e-02  -1.1270492e+01  -1.7052008e+01
   1.9982500e+00   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   1.9983000e+00   8.4855500e-02  -1.1276043e+01  -1.7057848e+01
   1.9983500e+00   8.2363875e-02  -1.1278819e+01  -1.7060769e+01
   1.9984000e+00   7.9872000e-02  -1.1281595e+01  -1.7063690e+01
   1.9984500e+00   7.7379875e-02  -1.1284372e+01  -1.7066611e+01
   1.9985000e+00   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   1.9985500e+00   7.2394875e-02  -1.1289925e+01  -1.7072454e+01
   1.9986000e+00   6.9902000e-02  -1.1292702e+01  -1.7075375e+01
   1.9986500e+00   6.7408875e-02  -1.1295480e+01  -1.7078297e+01
   1.9987000e+00   6.4915500e-02  -1.1298258e+01  -1.7081220e+01
   1.9987500e+00   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   1.9988000e+00   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   1.9988500e+00   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   1.9989000e+00   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   1.9989500e+00   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   1.9990000e+00   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   1.9990500e+00   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   1.9991000e+00   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   1.9991500e+00   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   1.9992000e+00   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   1.9992500e+00   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   1.9993000e+00   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   1.9993500e+00   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   1.9994000e+00   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   1.9994500e+00   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   1.9995000e+00   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   1.9995500e+00   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   1.9996000e+00   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   1.9996500e+00   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   1.9997000e+00   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   1.9997500e+00   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   1.9998000e+00   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   1.9998500e+00   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   1.9999000e+00   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   1.9999500e+00   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   2.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   2.1000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   2.2000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   2.3000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   2.4000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   2.5000000e+00   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   2.6000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   2.7000000e+00   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   2.8000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   2.9000000e+00   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   3.0000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   3.1000000e+00   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   3.2000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   3.3000000e+00   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   3.4000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   3.5000000e+00   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   3.6000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   3.7000000e+00   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   3.8000000e+00   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   3.9000000e+00   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   3.9020000e+00   2.3299500e+00  -8.7620351e+00  -1.4406984e+01
   3.9040000e+00   2.2848000e+00  -8.8128704e+00  -1.4460713e+01
   3.9060000e+00   2.2395500e+00  -8.8638056e+00  -1.4514541e+01
   3.9080000e+00   2.1942000e+00  -8.9148409e+00  -1.4568470e+01
   3.9100000e+00   2.1487500e+00  -8.9659762e+00  -1.4622499e+01
   3.9120000e+00   2.1032000e+00  -9.0172115e+00  -1.4676627e+01
   3.9140000e+00   2.0575500e+00  -9.0685468e+00  -1.4730856e+01
   3.9160000e+00   2.0118000e+00  -9.1199820e+00  -1.4785184e+01
   3.9180000e+00   1.9659500e+00  -9.1715173e+00  -1.4839613e+01
   3.9200000e+00   1.9200000e+00  -9.2231526e+00  -1.4894142e+01
   3.9220000e+00   1.8739500e+00  -9.2748879e+00  -1.4948770e+01
   3.9240000e+00   1.8278000e+00  -9.3267232e+00  -1.5003499e+01
   3.9260000e+00   1.7815500e+00  -9.3786585e+00  -1.5058328e+01
   3.9280000e+00   1.7352000e+00  -9.4306937e+00  -1.5113256e+01
   3.9300000e+00   1.6887500e+00  -9.4828290e+00  -1.5168285e+01
   3.9320000e+00   1.6422000e+00  -9.5350643e+00  -1.5223414e+01
   3.9340000e+00   1.5955500e+00  -9.5873996e+00  -1.5278642e+01
   3.9360000e+00   1.5488000e+00  -9.6398349e+00  -1.5333971e+01
   3.9380000e+00   1.5019500e+00  -9.6923701e+00  -1.5389400e+01
   3.9400000e+00   1.4550000e+00  -9.7450054e+00  -1.5444928e+01
   3.9420000e+00   1.4079500e+00  -9.7977407e+00  -1.5500557e+01
   3.9440000e+00   1.3608000e+00  -9.8505760e+00  -1.5556286e+01
   3.9460000e+00   1.3135500e+00  -9.9035113e+00  -1.5612114e+01
   3.9480000e+00   1.2662000e+00  -9.9565466e+00  -1.5668043e+01
   3.9500000e+00   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   3.9520000e+00   1.1712000e+00  -1.0062917e+01  -1.5780200e+01
   3.9540000e+00   1.1235500e+00  -1.0116252e+01  -1.5836429e+01
   3.9560000e+00   1.0758000e+00  -1.0169688e+01  -1.5892757e+01
   3.9580000e+00   1.0279500e+00  -1.0223223e+01  -1.5949186e+01
   3.9600000e+00   9.8000000e-01  -1.0276858e+01  -1.6005715e+01
   3.9620000e+00   9.3195000e-01  -1.0330594e+01  -1.6062343e+01
   3.9640000e+00   8.8380000e-01  -1.0384429e+01  -1.6119072e+01
   3.9660000e+00   8.3555000e-01  -1.0438364e+01  -1.6175901e+01
   3.9680000e+00   7.8720000e-01  -1.0492399e+01  -1.6232829e+01
   3.9700000e+00   7.3875000e-01  -1.0546535e+01  -1.6289858e+01
   3.9720000e+00   6.9020000e-01  -1.0600770e+01  -1.6346987e+01
   3.9740000e+00   6.4155000e-01  -1.0655105e+01  -1.6404215e+01
   3.9760000e+00   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   3.9780000e+00   5.4395000e-01  -1.0764076e+01  -1.6518972e+01
   3.9800000e+00   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   3.9820000e+00   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   3.9840000e+00   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   3.9860000e+00   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   3.9880000e+00   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   3.9900000e+00   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   3.9900500e+00   2.4751247e-01  -1.1094767e+01  -1.6867096e+01
   3.9901000e+00   2.4627487e-01  -1.1096147e+01  -1.6868548e+01
   3.9901500e+00   2.4503722e-01  -1.1097527e+01  -1.6870000e+01
   3.9902000e+00   2.4379950e-01  -1.1098907e+01  -1.6871453e+01
   3.9902500e+00   2.4256172e-01  -1.1100286e+01  -1.6872905e+01
   3.9903000e+00   2.4132388e-01  -1.1101666e+01  -1.6874357e+01
   3.9903500e+00   2.4008597e-01  -1.1103046e+01  -1.6875810e+01
   3.9904000e+00   2.3884800e-01  -1.1104427e+01  -1.6877262e+01
   3.9904500e+00   2.3760997e-01  -1.1105807e+01  -1.6878715e+01
   3.9905000e+00   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   3.9905500e+00   2.3513372e-01  -1.1108567e+01  -1.6881620e+01
   3.9906000e+00   2.3389550e-01  -1.1109948e+01  -1.6883072e+01
   3.9906500e+00   2.3265722e-01  -1.1111328e+01  -1.6884525e+01
   3.9907000e+00   2.3141887e-01  -1.1112708e+01  -1.6885978e+01
   3.9907500e+00   2.3018047e-01  -1.1114089e+01  -1.6887431e+01
   3.9908000e+00   2.2894200e-01  -1.1115470e+01  -1.6888884e+01
   3.9908500e+00   2.2770347e-01  -1.1116850e+01  -1.6890337e+01
   3.9909000e+00   2.2646487e-01  -1.1118231e+01  -1.6891790e+01
   3.9909500e+00   2.2522622e-01  -1.1119612e+01  -1.6893243e+01
   3.9910000e+00   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   3.9910500e+00   2.2274872e-01  -1.1122374e+01  -1.6896149e+01
   3.9911000e+00   2.2150988e-01  -1.1123755e+01  -1.6897603e+01
   3.9911500e+00   2.2027097e-01  -1.1125136e+01  -1.6899056e+01
   3.9912000e+00   2.1903200e-01  -1.1126517e+01  -1.6900509e+01
   3.9912500e+00   2.1779297e-01  -1.1127898e+01  -1.6901963e+01
   3.9913000e+00   2.1655388e-01  -1.1129279e+01  -1.6903417e+01
   3.9913500e+00   2.1531472e-01  -1.1130660e+01  -1.6904870e+01
   3.9914000e+00   2.1407550e-01  -1.1132042e+01  -1.6906324e+01
   3.9914500e+00   2.1283622e-01  -1.1133423e+01  -1.6907778e+01
   3.9915000e+00   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   3.9915500e+00   2.1035747e-01  -1.1136186e+01  -1.6910685e+01
   3.9916000e+00   2.0911800e-01  -1.1137568e+01  -1.6912139e+01
   3.9916500e+00   2.0787847e-01  -1.1138949e+01  -1.6913593e+01
   3.9917000e+00   2.0663888e-01  -1.1140331e+01  -1.6915047e+01
   3.9917500e+00   2.0539922e-01  -1.1141713e+01  -1.6916501e+01
   3.9918000e+00   2.0415950e-01  -1.1143095e+01  -1.6917956e+01
   3.9918500e+00   2.0291972e-01  -1.1144477e+01  -1.6919410e+01
   3.9919000e+00   2.0167987e-01  -1.1145859e+01  -1.6920864e+01
   3.9919500e+00   2.0043997e-01  -1.1147241e+01  -1.6922319e+01
   3.9920000e+00   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   3.9920500e+00   1.9795997e-01  -1.1150005e+01  -1.6925227e+01
   3.9921000e+00   1.9671987e-01  -1.1151387e+01  -1.6926682e+01
   3.9921500e+00   1.9547972e-01  -1.1152769e+01  -1.6928137e+01
   3.9922000e+00   1.9423950e-01  -1.1154152e+01  -1.6929591e+01
   3.9922500e+00   1.9299922e-01  -1.1155534e+01  -1.6931046e+01
   3.9923000e+00   1.9175888e-01  -1.1156917e+01  -1.6932501e+01
   3.9923500e+00   1.9051847e-01  -1.1158299e+01  -1.6933956e+01
   3.9924000e+00   1.8927800e-01  -1.1159682e+01  -1.6935411e+01
   3.9924500e+00   1.8803747e-01  -1.1161064e+01  -1.6936866e+01
   3.9925000e+00   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   3.9925500e+00   1.8555622e-01  -1.1163830e+01  -1.6939776e+01
   3.9926000e+00   1.8431550e-01  -1.1165213e+01  -1.6941231e+01
   3.9926500e+00   1.8307472e-01  -1.1166596e+01  -1.6942686e+01
   3.9927000e+00   1.8183387e-01  -1.1167979e+01  -1.6944142e+01
   3.9927500e+00   1.8059297e-01  -1.1169362e+01  -1.6945597e+01
   3.9928000e+00   1.7935200e-01  -1.1170745e+01  -1.6947052e+01
   3.9928500e+00   1.7811097e-01  -1.1172128e+01  -1.6948508e+01
   3.9929000e+00   1.7686988e-01  -1.1173511e+01  -1.6949963e+01
   3.9929500e+00   1.7562872e-01  -1.1174895e+01  -1.6951419e+01
   3.9930000e+00   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   3.9930500e+00   1.7314622e-01  -1.1177661e+01  -1.6954331e+01
   3.9931000e+00   1.7190488e-01  -1.1179045e+01  -1.6955786e+01
   3.9931500e+00   1.7066347e-01  -1.1180428e+01  -1.6957242e+01
   3.9932000e+00   1.6942200e-01  -1.1181812e+01  -1.6958698e+01
   3.9932500e+00   1.6818047e-01  -1.1183196e+01  -1.6960154e+01
   3.9933000e+00   1.6693888e-01  -1.1184579e+01  -1.6961610e+01
   3.9933500e+00   1.6569722e-01  -1.1185963e+01  -1.6963066e+01
   3.9934000e+00   1.6445550e-01  -1.1187347e+01  -1.6964523e+01
   3.9934500e+00   1.6321372e-01  -1.1188731e+01  -1.6965979e+01
   3.9935000e+00   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   3.9935500e+00   1.6072997e-01  -1.1191499e+01  -1.6968891e+01
   3.9936000e+00   1.5948800e-01  -1.1192883e+01  -1.6970348e+01
   3.9936500e+00   1.5824597e-01  -1.1194267e+01  -1.6971804e+01
   3.9937000e+00   1.5700388e-01  -1.1195651e+01  -1.6973261e+01
   3.9937500e+00   1.5576172e-01  -1.1197036e+01  -1.6974718e+01
   3.9938000e+00   1.5451950e-01  -1.1198420e+01  -1.6976174e+01
   3.9938500e+00   1.5327722e-01  -1.1199804e+01  -1.6977631e+01
   3.9939000e+00   1.5203488e-01  -1.1201189e+01  -1.6979088e+01
   3.9939500e+00   1.5079247e-01  -1.1202573e+01  -1.6980545e+01
   3.9940000e+00   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   3.9940500e+00   1.4830747e-01  -1.1205343e+01  -1.6983459e+01
   3.9941000e+00   1.4706487e-01  -1.1206727e+01  -1.6984916e+01
   3.9941500e+00   1.4582222e-01  -1.1208112e+01  -1.6986373e+01
   3.9942000e+00   1.4457950e-01  -1.1209497e+01  -1.6987830e+01
   3.9942500e+00   1.4333672e-01  -1.1210882e+01  -1.6989287e+01
   3.9943000e+00   1.4209388e-01  -1.1212267e+01  -1.6990745e+01
   3.9943500e+00   1.4085097e-01  -1.1213652e+01  -1.6992202e+01
   3.9944000e+00   1.3960800e-01  -1.1215037e+01  -1.6993659e+01
   3.9944500e+00   1.3836497e-01  -1.1216422e+01  -1.6995117e+01
   3.9945000e+00   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   3.9945500e+00   1.3587872e-01  -1.1219193e+01  -1.6998032e+01
   3.9946000e+00   1.3463550e-01  -1.1220578e+01  -1.6999490e+01
   3.9946500e+00   1.3339222e-01  -1.1221964e+01  -1.7000947e+01
   3.9947000e+00   1.3214887e-01  -1.1223349e+01  -1.7002405e+01
   3.9947500e+00   1.3090547e-01  -1.1224735e+01  -1.7003863e+01
   3.9948000e+00   1.2966200e-01  -1.1226120e+01  -1.7005321e+01
   3.9948500e+00   1.2841847e-01  -1.1227506e+01  -1.7006779e+01
   3.9949000e+00   1.2717487e-01  -1.1228892e+01  -1.7008237e+01
   3.9949500e+00   1.2593122e-01  -1.1230277e+01  -1.7009695e+01
   3.9950000e+00   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   3.9950500e+00   1.2344372e-01  -1.1233049e+01  -1.7012612e+01
   3.9951000e+00   1.2219988e-01  -1.1234435e+01  -1.7014070e+01
   3.9951500e+00   1.2095597e-01  -1.1235821e+01  -1.7015528e+01
   3.9952000e+00   1.1971200e-01  -1.1237207e+01  -1.7016987e+01
   3.9952500e+00   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   3.9953000e+00   1.1722387e-01  -1.1239980e+01  -1.7019904e+01
   3.9953500e+00   1.1597972e-01  -1.1241366e+01  -1.7021362e+01
   3.9954000e+00   1.1473550e-01  -1.1242752e+01  -1.7022821e+01
   3.9954500e+00   1.1349122e-01  -1.1244139e+01  -1.7024280e+01
   3.9955000e+00   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   3.9955500e+00   1.1100247e-01  -1.1246912e+01  -1.7027198e+01
   3.9956000e+00   1.0975800e-01  -1.1248298e+01  -1.7028657e+01
   3.9956500e+00   1.0851347e-01  -1.1249685e+01  -1.7030116e+01
   3.9957000e+00   1.0726887e-01  -1.1251072e+01  -1.7031575e+01
   3.9957500e+00   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   3.9958000e+00   1.0477950e-01  -1.1253845e+01  -1.7034493e+01
   3.9958500e+00   1.0353472e-01  -1.1255232e+01  -1.7035952e+01
   3.9959000e+00   1.0228988e-01  -1.1256619e+01  -1.7037411e+01
   3.9959500e+00   1.0104497e-01  -1.1258006e+01  -1.7038871e+01
   3.9960000e+00   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   3.9960500e+00   9.8554969e-02  -1.1260780e+01  -1.7041790e+01
   3.9961000e+00   9.7309875e-02  -1.1262168e+01  -1.7043249e+01
   3.9961500e+00   9.6064719e-02  -1.1263555e+01  -1.7044709e+01
   3.9962000e+00   9.4819500e-02  -1.1264942e+01  -1.7046169e+01
   3.9962500e+00   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   3.9963000e+00   9.2328875e-02  -1.1267717e+01  -1.7049088e+01
   3.9963500e+00   9.1083469e-02  -1.1269105e+01  -1.7050548e+01
   3.9964000e+00   8.9838000e-02  -1.1270492e+01  -1.7052008e+01
   3.9964500e+00   8.8592469e-02  -1.1271880e+01  -1.7053468e+01
   3.9965000e+00   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   3.9965500e+00   8.6101219e-02  -1.1274656e+01  -1.7056388e+01
   3.9966000e+00   8.4855500e-02  -1.1276043e+01  -1.7057848e+01
   3.9966500e+00   8.3609719e-02  -1.1277431e+01  -1.7059309e+01
   3.9967000e+00   8.2363875e-02  -1.1278819e+01  -1.7060769e+01
   3.9967500e+00   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   3.9968000e+00   7.9872000e-02  -1.1281595e+01  -1.7063690e+01
   3.9968500e+00   7.8625969e-02  -1.1282984e+01  -1.7065150e+01
   3.9969000e+00   7.7379875e-02  -1.1284372e+01  -1.7066611e+01
   3.9969500e+00   7.6133719e-02  -1.1285760e+01  -1.7068071e+01
   3.9970000e+00   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   3.9970500e+00   7.3641219e-02  -1.1288537e+01  -1.7070993e+01
   3.9971000e+00   7.2394875e-02  -1.1289925e+01  -1.7072454e+01
   3.9971500e+00   7.1148469e-02  -1.1291314e+01  -1.7073914e+01
   3.9972000e+00   6.9902000e-02  -1.1292702e+01  -1.7075375e+01
   3.9972500e+00   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   3.9973000e+00   6.7408875e-02  -1.1295480e+01  -1.7078297e+01
   3.9973500e+00   6.6162219e-02  -1.1296869e+01  -1.7079759e+01
   3.9974000e+00   6.4915500e-02  -1.1298258e+01  -1.7081220e+01
   3.9974500e+00   6.3668719e-02  -1.1299646e+01  -1.7082681e+01
   3.9975000e+00   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   3.9975500e+00   6.1174969e-02  -1.1302424e+01  -1.7085604e+01
   3.9976000e+00   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   3.9976500e+00   5.8680969e-02  -1.1305203e+01  -1.7088527e+01
   3.9977000e+00   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   3.9977500e+00   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   3.9978000e+00   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   3.9978500e+00   5.3692219e-02  -1.1310760e+01  -1.7094373e+01
   3.9979000e+00   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   3.9979500e+00   5.1197469e-02  -1.1313539e+01  -1.7097297e+01
   3.9980000e+00   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   3.9980500e+00   4.8702469e-02  -1.1316318e+01  -1.7100221e+01
   3.9981000e+00   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   3.9981500e+00   4.6207219e-02  -1.1319098e+01  -1.7103145e+01
   3.9982000e+00   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   3.9982500e+00   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   3.9983000e+00   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   3.9983500e+00   4.1215969e-02  -1.1324658e+01  -1.7108994e+01
   3.9984000e+00   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   3.9984500e+00   3.8719969e-02  -1.1327438e+01  -1.7111919e+01
   3.9985000e+00   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   3.9985500e+00   3.6223719e-02  -1.1330218e+01  -1.7114844e+01
   3.9986000e+00   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   3.9986500e+00   3.3727219e-02  -1.1332999e+01  -1.7117770e+01
   3.9987000e+00   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   3.9987500e+00   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   3.9988000e+00   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   3.9988500e+00   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   3.9989000e+00   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   3.9989500e+00   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   3.9990000e+00   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   3.9990500e+00   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   3.9991000e+00   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   3.9991500e+00   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   3.9992000e+00   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   3.9992500e+00   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   3.9993000e+00   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   3.9993500e+00   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   3.9994000e+00   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   3.9994500e+00   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   3.9995000e+00   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   3.9995500e+00   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   3.9996000e+00   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   3.9996500e+00   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   3.9997000e+00   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   3.9997500e+00   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   3.9998000e+00   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   3.9998500e+00   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   3.9999000e+00   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   3.9999500e+00   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   4.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   4.1000000e+00   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   4.2000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   4.3000000e+00   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   4.4000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   4.5000000e+00   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   4.6000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   4.7000000e+00   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   4.8000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   4.9000000e+00   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   5.0000000e+00   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   5.1000000e+00   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   5.2000000e+00   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   5.3000000e+00   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   5.4000000e+00   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   5.5000000e+00   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   5.6000000e+00   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   5.7000000e+00   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   5.8000000e+00   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   5.9000000e+00   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   6.0000000e+00   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   6.1000000e+00   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   6.2000000e+00   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   6.3000000e+00   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   6.4000000e+00   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   6.5000000e+00   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   6.6000000e+00   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   6.7000000e+00   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   6.8000000e+00   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   6.9000000e+00   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   7.0000000e+00   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   7.1000000e+00   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   7.2000000e+00   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   7.3000000e+00   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   7.4000000e+00   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   7.5000000e+00   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   7.6000000e+00   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   7.7000000e+00   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   7.8000000e+00   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   7.9000000e+00   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   7.9020000e+00   1.1949875e+00  -1.0036287e+01  -1.5752123e+01
   7.9040000e+00   1.1712000e+00  -1.0062917e+01  -1.5780200e+01
   7.9060000e+00   1.1473875e+00  -1.0089572e+01  -1.5808302e+01
   7.9080000e+00   1.1235500e+00  -1.0116252e+01  -1.5836429e+01
   7.9100000e+00   1.0996875e+00  -1.0142958e+01  -1.5864581e+01
   7.9120000e+00   1.0758000e+00  -1.0169688e+01  -1.5892757e+01
   7.9140000e+00   1.0518875e+00  -1.0196443e+01  -1.5920959e+01
   7.9160000e+00   1.0279500e+00  -1.0223223e+01  -1.5949186e+01
   7.9180000e+00   1.0039875e+00  -1.0250028e+01  -1.5977438e+01
   7.9200000e+00   9.8000000e-01  -1.0276858e+01  -1.6005715e+01
   7.9220000e+00   9.5598750e-01  -1.0303713e+01  -1.6034016e+01
   7.9240000e+00   9.3195000e-01  -1.0330594e+01  -1.6062343e+01
   7.9260000e+00   9.0788750e-01  -1.0357499e+01  -1.6090695e+01
   7.9280000e+00   8.8380000e-01  -1.0384429e+01  -1.6119072e+01
   7.9300000e+00   8.5968750e-01  -1.0411384e+01  -1.6147474e+01
   7.9320000e+00   8.3555000e-01  -1.0438364e+01  -1.6175901e+01
   7.9340000e+00   8.1138750e-01  -1.0465369e+01  -1.6204352e+01
   7.9360000e+00   7.8720000e-01  -1.0492399e+01  -1.6232829e+01
   7.9380000e+00   7.6298750e-01  -1.0519455e+01  -1.6261331e+01
   7.9400000e+00   7.3875000e-01  -1.0546535e+01  -1.6289858e+01
   7.9420000e+00   7.1448750e-01  -1.0573640e+01  -1.6318410e+01
   7.9440000e+00   6.9020000e-01  -1.0600770e+01  -1.6346987e+01
   7.9460000e+00   6.6588750e-01  -1.0627925e+01  -1.6375588e+01
   7.9480000e+00   6.4155000e-01  -1.0655105e+01  -1.6404215e+01
   7.9500000e+00   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   7.9520000e+00   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   7.9540000e+00   5.6838750e-01  -1.0736796e+01  -1.6490246e+01
   7.9560000e+00   5.4395000e-01  -1.0764076e+01  -1.6518972e+01
   7.9580000e+00   5.1948750e-01  -1.0791381e+01  -1.6547724e+01
   7.9600000e+00   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   7.9620000e+00   4.7048750e-01  -1.0846066e+01  -1.6605303e+01
   7.9640000e+00   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   7.9660000e+00   4.2138750e-01  -1.0900851e+01  -1.6662982e+01
   7.9680000e+00   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   7.9700000e+00   3.7218750e-01  -1.0955737e+01  -1.6720760e+01
   7.9720000e+00   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   7.9740000e+00   3.2288750e-01  -1.1010722e+01  -1.6778639e+01
   7.9760000e+00   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   7.9780000e+00   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   7.9800000e+00   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   7.9820000e+00   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   7.9840000e+00   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   7.9860000e+00   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   7.9880000e+00   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   7.9900000e+00   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   7.9900500e+00   1.2406562e-01  -1.1232356e+01  -1.7011883e+01
   7.9901000e+00   1.2344372e-01  -1.1233049e+01  -1.7012612e+01
   7.9901500e+00   1.2282180e-01  -1.1233742e+01  -1.7013341e+01
   7.9902000e+00   1.2219988e-01  -1.1234435e+01  -1.7014070e+01
   7.9902500e+00   1.2157793e-01  -1.1235128e+01  -1.7014799e+01
   7.9903000e+00   1.2095597e-01  -1.1235821e+01  -1.7015528e+01
   7.9903500e+00   1.2033399e-01  -1.1236514e+01  -1.7016258e+01
   7.9904000e+00   1.1971200e-01  -1.1237207e+01  -1.7016987e+01
   7.9904500e+00   1.1908999e-01  -1.1237900e+01  -1.7017716e+01
   7.9905000e+00   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   7.9905500e+00   1.1784593e-01  -1.1239286e+01  -1.7019175e+01
   7.9906000e+00   1.1722387e-01  -1.1239980e+01  -1.7019904e+01
   7.9906500e+00   1.1660180e-01  -1.1240673e+01  -1.7020633e+01
   7.9907000e+00   1.1597972e-01  -1.1241366e+01  -1.7021362e+01
   7.9907500e+00   1.1535762e-01  -1.1242059e+01  -1.7022092e+01
   7.9908000e+00   1.1473550e-01  -1.1242752e+01  -1.7022821e+01
   7.9908500e+00   1.1411337e-01  -1.1243445e+01  -1.7023551e+01
   7.9909000e+00   1.1349122e-01  -1.1244139e+01  -1.7024280e+01
   7.9909500e+00   1.1286905e-01  -1.1244832e+01  -1.7025009e+01
   7.9910000e+00   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   7.9910500e+00   1.1162468e-01  -1.1246218e+01  -1.7026468e+01
   7.9911000e+00   1.1100247e-01  -1.1246912e+01  -1.7027198e+01
   7.9911500e+00   1.1038024e-01  -1.1247605e+01  -1.7027927e+01
   7.9912000e+00   1.0975800e-01  -1.1248298e+01  -1.7028657e+01
   7.9912500e+00   1.0913574e-01  -1.1248992e+01  -1.7029386e+01
   7.9913000e+00   1.0851347e-01  -1.1249685e+01  -1.7030116e+01
   7.9913500e+00   1.0789118e-01  -1.1250378e+01  -1.7030845e+01
   7.9914000e+00   1.0726887e-01  -1.1251072e+01  -1.7031575e+01
   7.9914500e+00   1.0664655e-01  -1.1251765e+01  -1.7032304e+01
   7.9915000e+00   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   7.9915500e+00   1.0540187e-01  -1.1253152e+01  -1.7033763e+01
   7.9916000e+00   1.0477950e-01  -1.1253845e+01  -1.7034493e+01
   7.9916500e+00   1.0415712e-01  -1.1254539e+01  -1.7035222e+01
   7.9917000e+00   1.0353472e-01  -1.1255232e+01  -1.7035952e+01
   7.9917500e+00   1.0291230e-01  -1.1255926e+01  -1.7036682e+01
   7.9918000e+00   1.0228988e-01  -1.1256619e+01  -1.7037411e+01
   7.9918500e+00   1.0166743e-01  -1.1257313e+01  -1.7038141e+01
   7.9919000e+00   1.0104497e-01  -1.1258006e+01  -1.7038871e+01
   7.9919500e+00   1.0042249e-01  -1.1258700e+01  -1.7039601e+01
   7.9920000e+00   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   7.9920500e+00   9.9177492e-02  -1.1260087e+01  -1.7041060e+01
   7.9921000e+00   9.8554969e-02  -1.1260780e+01  -1.7041790e+01
   7.9921500e+00   9.7932430e-02  -1.1261474e+01  -1.7042520e+01
   7.9922000e+00   9.7309875e-02  -1.1262168e+01  -1.7043249e+01
   7.9922500e+00   9.6687305e-02  -1.1262861e+01  -1.7043979e+01
   7.9923000e+00   9.6064719e-02  -1.1263555e+01  -1.7044709e+01
   7.9923500e+00   9.5442117e-02  -1.1264249e+01  -1.7045439e+01
   7.9924000e+00   9.4819500e-02  -1.1264942e+01  -1.7046169e+01
   7.9924500e+00   9.4196867e-02  -1.1265636e+01  -1.7046898e+01
   7.9925000e+00   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   7.9925500e+00   9.2951555e-02  -1.1267023e+01  -1.7048358e+01
   7.9926000e+00   9.2328875e-02  -1.1267717e+01  -1.7049088e+01
   7.9926500e+00   9.1706180e-02  -1.1268411e+01  -1.7049818e+01
   7.9927000e+00   9.1083469e-02  -1.1269105e+01  -1.7050548e+01
   7.9927500e+00   9.0460742e-02  -1.1269799e+01  -1.7051278e+01
   7.9928000e+00   8.9838000e-02  -1.1270492e+01  -1.7052008e+01
   7.9928500e+00   8.9215242e-02  -1.1271186e+01  -1.7052738e+01
   7.9929000e+00   8.8592469e-02  -1.1271880e+01  -1.7053468e+01
   7.9929500e+00   8.7969680e-02  -1.1272574e+01  -1.7054198e+01
   7.9930000e+00   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   7.9930500e+00   8.6724055e-02  -1.1273962e+01  -1.7055658e+01
   7.9931000e+00   8.6101219e-02  -1.1274656e+01  -1.7056388e+01
   7.9931500e+00   8.5478367e-02  -1.1275349e+01  -1.7057118e+01
   7.9932000e+00   8.4855500e-02  -1.1276043e+01  -1.7057848e+01
   7.9932500e+00   8.4232617e-02  -1.1276737e+01  -1.7058578e+01
   7.9933000e+00   8.3609719e-02  -1.1277431e+01  -1.7059309e+01
   7.9933500e+00   8.2986805e-02  -1.1278125e+01  -1.7060039e+01
   7.9934000e+00   8.2363875e-02  -1.1278819e+01  -1.7060769e+01
   7.9934500e+00   8.1740930e-02  -1.1279513e+01  -1.7061499e+01
   7.9935000e+00   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   7.9935500e+00   8.0494992e-02  -1.1280901e+01  -1.7062959e+01
   7.9936000e+00   7.9872000e-02  -1.1281595e+01  -1.7063690e+01
   7.9936500e+00   7.9248992e-02  -1.1282290e+01  -1.7064420e+01
   7.9937000e+00   7.8625969e-02  -1.1282984e+01  -1.7065150e+01
   7.9937500e+00   7.8002930e-02  -1.1283678e+01  -1.7065880e+01
   7.9938000e+00   7.7379875e-02  -1.1284372e+01  -1.7066611e+01
   7.9938500e+00   7.6756805e-02  -1.1285066e+01  -1.7067341e+01
   7.9939000e+00   7.6133719e-02  -1.1285760e+01  -1.7068071e+01
   7.9939500e+00   7.5510617e-02  -1.1286454e+01  -1.7068802e+01
   7.9940000e+00   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   7.9940500e+00   7.4264367e-02  -1.1287843e+01  -1.7070262e+01
   7.9941000e+00   7.3641219e-02  -1.1288537e+01  -1.7070993e+01
   7.9941500e+00   7.3018055e-02  -1.1289231e+01  -1.7071723e+01
   7.9942000e+00   7.2394875e-02  -1.1289925e+01  -1.7072454e+01
   7.9942500e+00   7.1771680e-02  -1.1290620e+01  -1.7073184e+01
   7.9943000e+00   7.1148469e-02  -1.1291314e+01  -1.7073914e+01
   7.9943500e+00   7.0525242e-02  -1.1292008e+01  -1.7074645e+01
   7.9944000e+00   6.9902000e-02  -1.1292702e+01  -1.7075375e+01
   7.9944500e+00   6.9278742e-02  -1.1293397e+01  -1.7076106e+01
   7.9945000e+00   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   7.9945500e+00   6.8032180e-02  -1.1294786e+01  -1.7077567e+01
   7.9946000e+00   6.7408875e-02  -1.1295480e+01  -1.7078297e+01
   7.9946500e+00   6.6785555e-02  -1.1296174e+01  -1.7079028e+01
   7.9947000e+00   6.6162219e-02  -1.1296869e+01  -1.7079759e+01
   7.9947500e+00   6.5538867e-02  -1.1297563e+01  -1.7080489e+01
   7.9948000e+00   6.4915500e-02  -1.1298258e+01  -1.7081220e+01
   7.9948500e+00   6.4292117e-02  -1.1298952e+01  -1.7081950e+01
   7.9949000e+00   6.3668719e-02  -1.1299646e+01  -1.7082681e+01
   7.9949500e+00   6.3045305e-02  -1.1300341e+01  -1.7083412e+01
   7.9950000e+00   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   7.9950500e+00   6.1798430e-02  -1.1301730e+01  -1.7084873e+01
   7.9951000e+00   6.1174969e-02  -1.1302424e+01  -1.7085604e+01
   7.9951500e+00   6.0551492e-02  -1.1303119e+01  -1.7086334e+01
   7.9952000e+00   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   7.9952500e+00   5.9304492e-02  -1.1304508e+01  -1.7087796e+01
   7.9953000e+00   5.8680969e-02  -1.1305203e+01  -1.7088527e+01
   7.9953500e+00   5.8057430e-02  -1.1305897e+01  -1.7089257e+01
   7.9954000e+00   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   7.9954500e+00   5.6810305e-02  -1.1307287e+01  -1.7090719e+01
   7.9955000e+00   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   7.9955500e+00   5.5563117e-02  -1.1308676e+01  -1.7092181e+01
   7.9956000e+00   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   7.9956500e+00   5.4315867e-02  -1.1310065e+01  -1.7093642e+01
   7.9957000e+00   5.3692219e-02  -1.1310760e+01  -1.7094373e+01
   7.9957500e+00   5.3068555e-02  -1.1311455e+01  -1.7095104e+01
   7.9958000e+00   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   7.9958500e+00   5.1821180e-02  -1.1312844e+01  -1.7096566e+01
   7.9959000e+00   5.1197469e-02  -1.1313539e+01  -1.7097297e+01
   7.9959500e+00   5.0573742e-02  -1.1314234e+01  -1.7098028e+01
   7.9960000e+00   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   7.9960500e+00   4.9326242e-02  -1.1315623e+01  -1.7099490e+01
   7.9961000e+00   4.8702469e-02  -1.1316318e+01  -1.7100221e+01
   7.9961500e+00   4.8078680e-02  -1.1317013e+01  -1.7100952e+01
   7.9962000e+00   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   7.9962500e+00   4.6831055e-02  -1.1318403e+01  -1.7102414e+01
   7.9963000e+00   4.6207219e-02  -1.1319098e+01  -1.7103145e+01
   7.9963500e+00   4.5583367e-02  -1.1319793e+01  -1.7103876e+01
   7.9964000e+00   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   7.9964500e+00   4.4335617e-02  -1.1321183e+01  -1.7105338e+01
   7.9965000e+00   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   7.9965500e+00   4.3087805e-02  -1.1322573e+01  -1.7106801e+01
   7.9966000e+00   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   7.9966500e+00   4.1839930e-02  -1.1323963e+01  -1.7108263e+01
   7.9967000e+00   4.1215969e-02  -1.1324658e+01  -1.7108994e+01
   7.9967500e+00   4.0591992e-02  -1.1325353e+01  -1.7109725e+01
   7.9968000e+00   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   7.9968500e+00   3.9343992e-02  -1.1326743e+01  -1.7111188e+01
   7.9969000e+00   3.8719969e-02  -1.1327438e+01  -1.7111919e+01
   7.9969500e+00   3.8095930e-02  -1.1328133e+01  -1.7112650e+01
   7.9970000e+00   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   7.9970500e+00   3.6847805e-02  -1.1329523e+01  -1.7114113e+01
   7.9971000e+00   3.6223719e-02  -1.1330218e+01  -1.7114844e+01
   7.9971500e+00   3.5599617e-02  -1.1330914e+01  -1.7115576e+01
   7.9972000e+00   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   7.9972500e+00   3.4351367e-02  -1.1332304e+01  -1.7117038e+01
   7.9973000e+00   3.3727219e-02  -1.1332999e+01  -1.7117770e+01
   7.9973500e+00   3.3103055e-02  -1.1333694e+01  -1.7118501e+01
   7.9974000e+00   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   7.9974500e+00   3.1854680e-02  -1.1335085e+01  -1.7119964e+01
   7.9975000e+00   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   7.9975500e+00   3.0606242e-02  -1.1336475e+01  -1.7121427e+01
   7.9976000e+00   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   7.9976500e+00   2.9357742e-02  -1.1337866e+01  -1.7122890e+01
   7.9977000e+00   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   7.9977500e+00   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   7.9978000e+00   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   7.9978500e+00   2.6860555e-02  -1.1340647e+01  -1.7125816e+01
   7.9979000e+00   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   7.9979500e+00   2.5611867e-02  -1.1342038e+01  -1.7127279e+01
   7.9980000e+00   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   7.9980500e+00   2.4363117e-02  -1.1343429e+01  -1.7128742e+01
   7.9981000e+00   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   7.9981500e+00   2.3114305e-02  -1.1344820e+01  -1.7130206e+01
   7.9982000e+00   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   7.9982500e+00   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   7.9983000e+00   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   7.9983500e+00   2.0616492e-02  -1.1347602e+01  -1.7133132e+01
   7.9984000e+00   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   7.9984500e+00   1.9367492e-02  -1.1348993e+01  -1.7134596e+01
   7.9985000e+00   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   7.9985500e+00   1.8118430e-02  -1.1350385e+01  -1.7136059e+01
   7.9986000e+00   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   7.9986500e+00   1.6869305e-02  -1.1351776e+01  -1.7137523e+01
   7.9987000e+00   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   7.9987500e+00   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   7.9988000e+00   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   7.9988500e+00   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   7.9989000e+00   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   7.9989500e+00   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   7.9990000e+00   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   7.9990500e+00   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   7.9991000e+00   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   7.9991500e+00   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   7.9992000e+00   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   7.9992500e+00   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   7.9993000e+00   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   7.9993500e+00   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   7.9994000e+00   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   7.9994500e+00   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   7.9995000e+00   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   7.9995500e+00   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   7.9996000e+00   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   7.9996500e+00   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   7.9997000e+00   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   7.9997500e+00   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   7.9998000e+00   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   7.9998500e+00   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   7.9999000e+00   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   7.9999500e+00   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   8.0000000e+00   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   8.1000000e+00   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   8.2000000e+00   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   8.3000000e+00   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   8.4000000e+00   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   8.5000000e+00   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   8.6000000e+00   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   8.7000000e+00   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   8.8000000e+00   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   8.9000000e+00   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   9.0000000e+00   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   9.1000000e+00   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   9.2000000e+00   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   9.3000000e+00   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   9.4000000e+00   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   9.5000000e+00   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   9.6000000e+00   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   9.7000000e+00   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   9.8000000e+00   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   9.9000000e+00   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   1.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   1.0100000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   1.0200000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   1.0300000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   1.0400000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   1.0500000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   1.0600000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   1.0700000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   1.0800000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   1.0900000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   1.1000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   1.1100000e+01   1.1867188e+01   3.9788588e+00  -3.5680721e-02
   1.1200000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   1.1300000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   1.1400000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   1.1500000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   1.1600000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   1.1700000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   1.1800000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   1.1900000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   1.2000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   1.2100000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   1.2200000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   1.2300000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   1.2400000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   1.2500000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   1.2600000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   1.2700000e+01   1.2117187e+01   3.0918024e+00  -1.5014095e+00
   1.2800000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   1.2900000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   1.3000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   1.3100000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   1.3200000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   1.3300000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   1.3400000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   1.3500000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   1.3600000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   1.3700000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   1.3800000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   1.3900000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   1.4000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   1.4100000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   1.4200000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   1.4300000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   1.4400000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   1.4500000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   1.4600000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   1.4700000e+01   6.8046875e+00  -3.6420181e+00  -8.9585704e+00
   1.4800000e+01   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   1.4900000e+01   5.9296875e+00  -4.6591501e+00  -1.0048037e+01
   1.5000000e+01   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   1.5100000e+01   4.9921875e+00  -5.7387822e+00  -1.1200003e+01
   1.5200000e+01   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   1.5300000e+01   3.9921875e+00  -6.8809142e+00  -1.2414469e+01
   1.5400000e+01   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   1.5500000e+01   2.9296875e+00  -8.0855463e+00  -1.3691435e+01
   1.5600000e+01   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   1.5700000e+01   1.8046875e+00  -9.3526783e+00  -1.5030901e+01
   1.5800000e+01   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   1.5900000e+01   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   1.5902000e+01   6.0499688e-01  -1.0695922e+01  -1.6447202e+01
   1.5904000e+01   5.9280000e-01  -1.0709541e+01  -1.6461544e+01
   1.5906000e+01   5.8059687e-01  -1.0723165e+01  -1.6475892e+01
   1.5908000e+01   5.6838750e-01  -1.0736796e+01  -1.6490246e+01
   1.5910000e+01   5.5617188e-01  -1.0750433e+01  -1.6504606e+01
   1.5912000e+01   5.4395000e-01  -1.0764076e+01  -1.6518972e+01
   1.5914000e+01   5.3172188e-01  -1.0777725e+01  -1.6533345e+01
   1.5916000e+01   5.1948750e-01  -1.0791381e+01  -1.6547724e+01
   1.5918000e+01   5.0724688e-01  -1.0805043e+01  -1.6562110e+01
   1.5920000e+01   4.9500000e-01  -1.0818711e+01  -1.6576501e+01
   1.5922000e+01   4.8274687e-01  -1.0832386e+01  -1.6590899e+01
   1.5924000e+01   4.7048750e-01  -1.0846066e+01  -1.6605303e+01
   1.5926000e+01   4.5822188e-01  -1.0859753e+01  -1.6619713e+01
   1.5928000e+01   4.4595000e-01  -1.0873446e+01  -1.6634130e+01
   1.5930000e+01   4.3367187e-01  -1.0887146e+01  -1.6648553e+01
   1.5932000e+01   4.2138750e-01  -1.0900851e+01  -1.6662982e+01
   1.5934000e+01   4.0909688e-01  -1.0914563e+01  -1.6677417e+01
   1.5936000e+01   3.9680000e-01  -1.0928282e+01  -1.6691858e+01
   1.5938000e+01   3.8449687e-01  -1.0942006e+01  -1.6706306e+01
   1.5940000e+01   3.7218750e-01  -1.0955737e+01  -1.6720760e+01
   1.5942000e+01   3.5987188e-01  -1.0969474e+01  -1.6735220e+01
   1.5944000e+01   3.4755000e-01  -1.0983217e+01  -1.6749687e+01
   1.5946000e+01   3.3522188e-01  -1.0996966e+01  -1.6764160e+01
   1.5948000e+01   3.2288750e-01  -1.1010722e+01  -1.6778639e+01
   1.5950000e+01   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   1.5952000e+01   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   1.5954000e+01   2.8584688e-01  -1.1052027e+01  -1.6822113e+01
   1.5956000e+01   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   1.5958000e+01   2.6112188e-01  -1.1079594e+01  -1.6851128e+01
   1.5960000e+01   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   1.5962000e+01   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   1.5964000e+01   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   1.5966000e+01   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   1.5968000e+01   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   1.5970000e+01   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   1.5972000e+01   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   1.5974000e+01   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   1.5976000e+01   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   1.5978000e+01   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   1.5980000e+01   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   1.5982000e+01   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   1.5984000e+01   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   1.5986000e+01   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   1.5988000e+01   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   1.5990000e+01   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   1.5990050e+01   6.2110154e-02  -1.1301383e+01  -1.7084508e+01
   1.5990100e+01   6.1798430e-02  -1.1301730e+01  -1.7084873e+01
   1.5990150e+01   6.1486701e-02  -1.1302077e+01  -1.7085238e+01
   1.5990200e+01   6.1174969e-02  -1.1302424e+01  -1.7085604e+01
   1.5990250e+01   6.0863232e-02  -1.1302772e+01  -1.7085969e+01
   1.5990300e+01   6.0551492e-02  -1.1303119e+01  -1.7086334e+01
   1.5990350e+01   6.0239748e-02  -1.1303466e+01  -1.7086700e+01
   1.5990400e+01   5.9928000e-02  -1.1303814e+01  -1.7087065e+01
   1.5990450e+01   5.9616248e-02  -1.1304161e+01  -1.7087431e+01
   1.5990500e+01   5.9304492e-02  -1.1304508e+01  -1.7087796e+01
   1.5990550e+01   5.8992732e-02  -1.1304855e+01  -1.7088161e+01
   1.5990600e+01   5.8680969e-02  -1.1305203e+01  -1.7088527e+01
   1.5990650e+01   5.8369201e-02  -1.1305550e+01  -1.7088892e+01
   1.5990700e+01   5.8057430e-02  -1.1305897e+01  -1.7089257e+01
   1.5990750e+01   5.7745654e-02  -1.1306245e+01  -1.7089623e+01
   1.5990800e+01   5.7433875e-02  -1.1306592e+01  -1.7089988e+01
   1.5990850e+01   5.7122092e-02  -1.1306939e+01  -1.7090354e+01
   1.5990900e+01   5.6810305e-02  -1.1307287e+01  -1.7090719e+01
   1.5990950e+01   5.6498514e-02  -1.1307634e+01  -1.7091084e+01
   1.5991000e+01   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   1.5991050e+01   5.5874920e-02  -1.1308329e+01  -1.7091815e+01
   1.5991100e+01   5.5563117e-02  -1.1308676e+01  -1.7092181e+01
   1.5991150e+01   5.5251311e-02  -1.1309023e+01  -1.7092546e+01
   1.5991200e+01   5.4939500e-02  -1.1309371e+01  -1.7092912e+01
   1.5991250e+01   5.4627686e-02  -1.1309718e+01  -1.7093277e+01
   1.5991300e+01   5.4315867e-02  -1.1310065e+01  -1.7093642e+01
   1.5991350e+01   5.4004045e-02  -1.1310413e+01  -1.7094008e+01
   1.5991400e+01   5.3692219e-02  -1.1310760e+01  -1.7094373e+01
   1.5991450e+01   5.3380389e-02  -1.1311107e+01  -1.7094739e+01
   1.5991500e+01   5.3068555e-02  -1.1311455e+01  -1.7095104e+01
   1.5991550e+01   5.2756717e-02  -1.1311802e+01  -1.7095470e+01
   1.5991600e+01   5.2444875e-02  -1.1312149e+01  -1.7095835e+01
   1.5991650e+01   5.2133029e-02  -1.1312497e+01  -1.7096201e+01
   1.5991700e+01   5.1821180e-02  -1.1312844e+01  -1.7096566e+01
   1.5991750e+01   5.1509326e-02  -1.1313192e+01  -1.7096931e+01
   1.5991800e+01   5.1197469e-02  -1.1313539e+01  -1.7097297e+01
   1.5991850e+01   5.0885607e-02  -1.1313886e+01  -1.7097662e+01
   1.5991900e+01   5.0573742e-02  -1.1314234e+01  -1.7098028e+01
   1.5991950e+01   5.0261873e-02  -1.1314581e+01  -1.7098393e+01
   1.5992000e+01   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   1.5992050e+01   4.9638123e-02  -1.1315276e+01  -1.7099124e+01
   1.5992100e+01   4.9326242e-02  -1.1315623e+01  -1.7099490e+01
   1.5992150e+01   4.9014357e-02  -1.1315971e+01  -1.7099855e+01
   1.5992200e+01   4.8702469e-02  -1.1316318e+01  -1.7100221e+01
   1.5992250e+01   4.8390576e-02  -1.1316666e+01  -1.7100586e+01
   1.5992300e+01   4.8078680e-02  -1.1317013e+01  -1.7100952e+01
   1.5992350e+01   4.7766779e-02  -1.1317361e+01  -1.7101317e+01
   1.5992400e+01   4.7454875e-02  -1.1317708e+01  -1.7101683e+01
   1.5992450e+01   4.7142967e-02  -1.1318055e+01  -1.7102048e+01
   1.5992500e+01   4.6831055e-02  -1.1318403e+01  -1.7102414e+01
   1.5992550e+01   4.6519139e-02  -1.1318750e+01  -1.7102780e+01
   1.5992600e+01   4.6207219e-02  -1.1319098e+01  -1.7103145e+01
   1.5992650e+01   4.5895295e-02  -1.1319445e+01  -1.7103511e+01
   1.5992700e+01   4.5583367e-02  -1.1319793e+01  -1.7103876e+01
   1.5992750e+01   4.5271436e-02  -1.1320140e+01  -1.7104242e+01
   1.5992800e+01   4.4959500e-02  -1.1320488e+01  -1.7104607e+01
   1.5992850e+01   4.4647561e-02  -1.1320835e+01  -1.7104973e+01
   1.5992900e+01   4.4335617e-02  -1.1321183e+01  -1.7105338e+01
   1.5992950e+01   4.4023670e-02  -1.1321530e+01  -1.7105704e+01
   1.5993000e+01   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   1.5993050e+01   4.3399764e-02  -1.1322225e+01  -1.7106435e+01
   1.5993100e+01   4.3087805e-02  -1.1322573e+01  -1.7106801e+01
   1.5993150e+01   4.2775842e-02  -1.1322920e+01  -1.7107166e+01
   1.5993200e+01   4.2463875e-02  -1.1323268e+01  -1.7107532e+01
   1.5993250e+01   4.2151904e-02  -1.1323615e+01  -1.7107897e+01
   1.5993300e+01   4.1839930e-02  -1.1323963e+01  -1.7108263e+01
   1.5993350e+01   4.1527951e-02  -1.1324310e+01  -1.7108629e+01
   1.5993400e+01   4.1215969e-02  -1.1324658e+01  -1.7108994e+01
   1.5993450e+01   4.0903982e-02  -1.1325005e+01  -1.7109360e+01
   1.5993500e+01   4.0591992e-02  -1.1325353e+01  -1.7109725e+01
   1.5993550e+01   4.0279998e-02  -1.1325700e+01  -1.7110091e+01
   1.5993600e+01   3.9968000e-02  -1.1326048e+01  -1.7110457e+01
   1.5993650e+01   3.9655998e-02  -1.1326395e+01  -1.7110822e+01
   1.5993700e+01   3.9343992e-02  -1.1326743e+01  -1.7111188e+01
   1.5993750e+01   3.9031982e-02  -1.1327090e+01  -1.7111553e+01
   1.5993800e+01   3.8719969e-02  -1.1327438e+01  -1.7111919e+01
   1.5993850e+01   3.8407951e-02  -1.1327785e+01  -1.7112285e+01
   1.5993900e+01   3.8095930e-02  -1.1328133e+01  -1.7112650e+01
   1.5993950e+01   3.7783904e-02  -1.1328480e+01  -1.7113016e+01
   1.5994000e+01   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   1.5994050e+01   3.7159842e-02  -1.1329176e+01  -1.7113747e+01
   1.5994100e+01   3.6847805e-02  -1.1329523e+01  -1.7114113e+01
   1.5994150e+01   3.6535764e-02  -1.1329871e+01  -1.7114479e+01
   1.5994200e+01   3.6223719e-02  -1.1330218e+01  -1.7114844e+01
   1.5994250e+01   3.5911670e-02  -1.1330566e+01  -1.7115210e+01
   1.5994300e+01   3.5599617e-02  -1.1330914e+01  -1.7115576e+01
   1.5994350e+01   3.5287561e-02  -1.1331261e+01  -1.7115941e+01
   1.5994400e+01   3.4975500e-02  -1.1331609e+01  -1.7116307e+01
   1.5994450e+01   3.4663436e-02  -1.1331956e+01  -1.7116673e+01
   1.5994500e+01   3.4351367e-02  -1.1332304e+01  -1.7117038e+01
   1.5994550e+01   3.4039295e-02  -1.1332651e+01  -1.7117404e+01
   1.5994600e+01   3.3727219e-02  -1.1332999e+01  -1.7117770e+01
   1.5994650e+01   3.3415139e-02  -1.1333347e+01  -1.7118135e+01
   1.5994700e+01   3.3103055e-02  -1.1333694e+01  -1.7118501e+01
   1.5994750e+01   3.2790967e-02  -1.1334042e+01  -1.7118867e+01
   1.5994800e+01   3.2478875e-02  -1.1334390e+01  -1.7119233e+01
   1.5994850e+01   3.2166779e-02  -1.1334737e+01  -1.7119598e+01
   1.5994900e+01   3.1854680e-02  -1.1335085e+01  -1.7119964e+01
   1.5994950e+01   3.1542576e-02  -1.1335432e+01  -1.7120330e+01
   1.5995000e+01   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   1.5995050e+01   3.0918357e-02  -1.1336128e+01  -1.7121061e+01
   1.5995100e+01   3.0606242e-02  -1.1336475e+01  -1.7121427e+01
   1.5995150e+01   3.0294123e-02  -1.1336823e+01  -1.7121793e+01
   1.5995200e+01   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   1.5995250e+01   2.9669873e-02  -1.1337518e+01  -1.7122524e+01
   1.5995300e+01   2.9357742e-02  -1.1337866e+01  -1.7122890e+01
   1.5995350e+01   2.9045607e-02  -1.1338214e+01  -1.7123256e+01
   1.5995400e+01   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   1.5995450e+01   2.8421326e-02  -1.1338909e+01  -1.7123987e+01
   1.5995500e+01   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   1.5995550e+01   2.7797029e-02  -1.1339604e+01  -1.7124719e+01
   1.5995600e+01   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   1.5995650e+01   2.7172717e-02  -1.1340300e+01  -1.7125450e+01
   1.5995700e+01   2.6860555e-02  -1.1340647e+01  -1.7125816e+01
   1.5995750e+01   2.6548389e-02  -1.1340995e+01  -1.7126182e+01
   1.5995800e+01   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   1.5995850e+01   2.5924045e-02  -1.1341691e+01  -1.7126913e+01
   1.5995900e+01   2.5611867e-02  -1.1342038e+01  -1.7127279e+01
   1.5995950e+01   2.5299686e-02  -1.1342386e+01  -1.7127645e+01
   1.5996000e+01   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   1.5996050e+01   2.4675311e-02  -1.1343081e+01  -1.7128377e+01
   1.5996100e+01   2.4363117e-02  -1.1343429e+01  -1.7128742e+01
   1.5996150e+01   2.4050920e-02  -1.1343777e+01  -1.7129108e+01
   1.5996200e+01   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   1.5996250e+01   2.3426514e-02  -1.1344472e+01  -1.7129840e+01
   1.5996300e+01   2.3114305e-02  -1.1344820e+01  -1.7130206e+01
   1.5996350e+01   2.2802092e-02  -1.1345168e+01  -1.7130571e+01
   1.5996400e+01   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   1.5996450e+01   2.2177654e-02  -1.1345863e+01  -1.7131303e+01
   1.5996500e+01   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   1.5996550e+01   2.1553201e-02  -1.1346559e+01  -1.7132035e+01
   1.5996600e+01   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   1.5996650e+01   2.0928732e-02  -1.1347254e+01  -1.7132766e+01
   1.5996700e+01   2.0616492e-02  -1.1347602e+01  -1.7133132e+01
   1.5996750e+01   2.0304248e-02  -1.1347950e+01  -1.7133498e+01
   1.5996800e+01   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   1.5996850e+01   1.9679748e-02  -1.1348646e+01  -1.7134230e+01
   1.5996900e+01   1.9367492e-02  -1.1348993e+01  -1.7134596e+01
   1.5996950e+01   1.9055232e-02  -1.1349341e+01  -1.7134962e+01
   1.5997000e+01   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   1.5997050e+01   1.8430701e-02  -1.1350037e+01  -1.7135693e+01
   1.5997100e+01   1.8118430e-02  -1.1350385e+01  -1.7136059e+01
   1.5997150e+01   1.7806154e-02  -1.1350732e+01  -1.7136425e+01
   1.5997200e+01   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   1.5997250e+01   1.7181592e-02  -1.1351428e+01  -1.7137157e+01
   1.5997300e+01   1.6869305e-02  -1.1351776e+01  -1.7137523e+01
   1.5997350e+01   1.6557014e-02  -1.1352124e+01  -1.7137889e+01
   1.5997400e+01   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   1.5997450e+01   1.5932420e-02  -1.1352819e+01  -1.7138621e+01
   1.5997500e+01   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   1.5997550e+01   1.5307811e-02  -1.1353515e+01  -1.7139353e+01
   1.5997600e+01   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   1.5997650e+01   1.4683186e-02  -1.1354211e+01  -1.7140084e+01
   1.5997700e+01   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   1.5997750e+01   1.4058545e-02  -1.1354906e+01  -1.7140816e+01
   1.5997800e+01   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   1.5997850e+01   1.3433889e-02  -1.1355602e+01  -1.7141548e+01
   1.5997900e+01   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   1.5997950e+01   1.2809217e-02  -1.1356298e+01  -1.7142280e+01
   1.5998000e+01   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   1.5998050e+01   1.2184529e-02  -1.1356994e+01  -1.7143012e+01
   1.5998100e+01   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   1.5998150e+01   1.1559826e-02  -1.1357689e+01  -1.7143744e+01
   1.5998200e+01   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   1.5998250e+01   1.0935107e-02  -1.1358385e+01  -1.7144476e+01
   1.5998300e+01   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   1.5998350e+01   1.0310373e-02  -1.1359081e+01  -1.7145208e+01
   1.5998400e+01   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   1.5998450e+01   9.6856230e-03  -1.1359777e+01  -1.7145940e+01
   1.5998500e+01   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   1.5998550e+01   9.0608574e-03  -1.1360473e+01  -1.7146672e+01
   1.5998600e+01   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   1.5998650e+01   8.4360762e-03  -1.1361168e+01  -1.7147404e+01
   1.5998700e+01   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   1.5998750e+01   7.8112793e-03  -1.1361864e+01  -1.7148136e+01
   1.5998800e+01   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   1.5998850e+01   7.1864668e-03  -1.1362560e+01  -1.7148868e+01
   1.5998900e+01   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   1.5998950e+01   6.5616387e-03  -1.1363256e+01  -1.7149600e+01
   1.5999000e+01   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   1.5999050e+01   5.9367949e-03  -1.1363952e+01  -1.7150332e+01
   1.5999100e+01   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   1.5999150e+01   5.3119355e-03  -1.1364648e+01  -1.7151064e+01
   1.5999200e+01   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   1.5999250e+01   4.6870605e-03  -1.1365344e+01  -1.7151796e+01
   1.5999300e+01   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   1.5999350e+01   4.0621699e-03  -1.1366040e+01  -1.7152528e+01
   1.5999400e+01   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   1.5999450e+01   3.4372637e-03  -1.1366736e+01  -1.7153260e+01
   1.5999500e+01   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   1.5999550e+01   2.8123418e-03  -1.1367432e+01  -1.7153993e+01
   1.5999600e+01   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   1.5999650e+01   2.1874043e-03  -1.1368128e+01  -1.7154725e+01
   1.5999700e+01   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   1.5999750e+01   1.5624512e-03  -1.1368824e+01  -1.7155457e+01
   1.5999800e+01   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   1.5999850e+01   9.3748242e-04  -1.1369520e+01  -1.7156189e+01
   1.5999900e+01   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   1.5999950e+01   3.1249805e-04  -1.1370216e+01  -1.7156921e+01
   1.6000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   1.6100000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   1.6200000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   1.6300000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   1.6400000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   1.6500000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   1.6600000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   1.6700000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   1.6800000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   1.6900000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   1.7000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   1.7100000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   1.7200000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   1.7300000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   1.7400000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   1.7500000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   1.7600000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   1.7700000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   1.7800000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   1.7900000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   1.8000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   1.8100000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   1.8200000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   1.8300000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   1.8400000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   1.8500000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   1.8600000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   1.8700000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   1.8800000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   1.8900000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   1.9000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   1.9100000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   1.9200000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   1.9300000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   1.9400000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   1.9500000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   1.9600000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   1.9700000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   1.9800000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   1.9900000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   2.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   2.0100000e+01   9.5292969e+00   2.3871614e+00  -1.2476244e+00
   2.0200000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   2.0300000e+01   9.8261719e+00   2.6129704e+00  -1.0579824e+00
   2.0400000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   2.0500000e+01   1.0107422e+01   2.8231544e+00  -8.8396545e-01
   2.0600000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   2.0700000e+01   1.0373047e+01   3.0177134e+00  -7.2557349e-01
   2.0800000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   2.0900000e+01   1.0623047e+01   3.1966473e+00  -5.8280654e-01
   2.1000000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   2.1100000e+01   1.0857422e+01   3.3599563e+00  -4.5566459e-01
   2.1200000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   2.1300000e+01   1.1076172e+01   3.5076403e+00  -3.4414763e-01
   2.1400000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   2.1500000e+01   1.1279297e+01   3.6396993e+00  -2.4825568e-01
   2.1600000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   2.1700000e+01   1.1466797e+01   3.7561332e+00  -1.6798873e-01
   2.1800000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   2.1900000e+01   1.1638672e+01   3.8569422e+00  -1.0334678e-01
   2.2000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   2.2100000e+01   1.1794922e+01   3.9421262e+00  -5.4329822e-02
   2.2200000e+01   1.1867188e+01   3.9788588e+00  -3.5680721e-02
   2.2300000e+01   1.1935547e+01   4.0116852e+00  -2.0937869e-02
   2.2400000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   2.2500000e+01   1.2060547e+01   4.0656191e+00  -3.1709163e-03
   2.2600000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   2.2700000e+01   1.2169922e+01   4.1039281e+00  -1.0289633e-03
   2.2800000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   2.2900000e+01   1.2263672e+01   4.1266121e+00  -1.4512010e-02
   2.3000000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   2.3100000e+01   1.2341797e+01   4.1336711e+00  -4.3620057e-02
   2.3200000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   2.3300000e+01   1.2404297e+01   4.1251050e+00  -8.8353104e-02
   2.3400000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   2.3500000e+01   1.2451172e+01   4.1009140e+00  -1.4871115e-01
   2.3600000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   2.3700000e+01   1.2482422e+01   4.0610980e+00  -2.2469420e-01
   2.3800000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   2.3900000e+01   1.2498047e+01   4.0056570e+00  -3.1630225e-01
   2.4000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   2.4100000e+01   1.2498047e+01   3.9345909e+00  -4.2353529e-01
   2.4200000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   2.4300000e+01   1.2482422e+01   3.8478999e+00  -5.4639334e-01
   2.4400000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   2.4500000e+01   1.2451172e+01   3.7455839e+00  -6.8487639e-01
   2.4600000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   2.4700000e+01   1.2404297e+01   3.6276429e+00  -8.3898443e-01
   2.4800000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   2.4900000e+01   1.2341797e+01   3.4940768e+00  -1.0087175e+00
   2.5000000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   2.5100000e+01   1.2263672e+01   3.3448858e+00  -1.1940755e+00
   2.5200000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   2.5300000e+01   1.2169922e+01   3.1800698e+00  -1.3950586e+00
   2.5400000e+01   1.2117187e+01   3.0918024e+00  -1.5014095e+00
   2.5500000e+01   1.2060547e+01   2.9996288e+00  -1.6116666e+00
   2.5600000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   2.5700000e+01   1.1935547e+01   2.8035628e+00  -1.8438997e+00
   2.5800000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   2.5900000e+01   1.1794922e+01   2.5918717e+00  -2.0917577e+00
   2.6000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   2.6100000e+01   1.1638672e+01   2.3645557e+00  -2.3552408e+00
   2.6200000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   2.6300000e+01   1.1466797e+01   2.1216147e+00  -2.6343488e+00
   2.6400000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   2.6500000e+01   1.1279297e+01   1.8630487e+00  -2.9290819e+00
   2.6600000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   2.6700000e+01   1.1076172e+01   1.5888576e+00  -3.2394399e+00
   2.6800000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   2.6900000e+01   1.0857422e+01   1.2990416e+00  -3.5654230e+00
   2.7000000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   2.7100000e+01   1.0623047e+01   9.9360058e-01  -3.9070310e+00
   2.7200000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   2.7300000e+01   1.0373047e+01   6.7253456e-01  -4.2642640e+00
   2.7400000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   2.7500000e+01   1.0107422e+01   3.3584353e-01  -4.6371221e+00
   2.7600000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   2.7700000e+01   9.8261719e+00  -1.6472491e-02  -5.0256051e+00
   2.7800000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   2.7900000e+01   9.5292969e+00  -3.8441351e-01  -5.4297132e+00
   2.8000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   2.8100000e+01   9.2167969e+00  -7.6797954e-01  -5.8494462e+00
   2.8200000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   2.8300000e+01   8.8886719e+00  -1.1671706e+00  -6.2848043e+00
   2.8400000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   2.8500000e+01   8.5449219e+00  -1.5819866e+00  -6.7357873e+00
   2.8600000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   2.8700000e+01   8.1855469e+00  -2.0124276e+00  -7.2023954e+00
   2.8800000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   2.8900000e+01   7.8105469e+00  -2.4584936e+00  -7.6846284e+00
   2.9000000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   2.9100000e+01   7.4199219e+00  -2.9201847e+00  -8.1824865e+00
   2.9200000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   2.9300000e+01   7.0136719e+00  -3.3975007e+00  -8.6959695e+00
   2.9400000e+01   6.8046875e+00  -3.6420181e+00  -8.9585704e+00
   2.9500000e+01   6.5917969e+00  -3.8904417e+00  -9.2250776e+00
   2.9600000e+01   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   2.9700000e+01   6.1542969e+00  -4.3990077e+00  -9.7698106e+00
   2.9800000e+01   5.9296875e+00  -4.6591501e+00  -1.0048037e+01
   2.9900000e+01   5.7011719e+00  -4.9231988e+00  -1.0330169e+01
   3.0000000e+01   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   3.0100000e+01   5.2324219e+00  -5.4630148e+00  -1.0906152e+01
   3.0200000e+01   4.9921875e+00  -5.7387822e+00  -1.1200003e+01
   3.0300000e+01   4.7480469e+00  -6.0184558e+00  -1.1497760e+01
   3.0400000e+01   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   3.0500000e+01   4.2480469e+00  -6.5895218e+00  -1.2104993e+01
   3.0600000e+01   3.9921875e+00  -6.8809142e+00  -1.2414469e+01
   3.0700000e+01   3.7324219e+00  -7.1762129e+00  -1.2727851e+01
   3.0800000e+01   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   3.0900000e+01   3.2011719e+00  -7.7785289e+00  -1.3366334e+01
   3.1000000e+01   2.9296875e+00  -8.0855463e+00  -1.3691435e+01
   3.1100000e+01   2.6542969e+00  -8.3964699e+00  -1.4020442e+01
   3.1200000e+01   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   3.1300000e+01   2.0917969e+00  -9.0300359e+00  -1.4690175e+01
   3.1400000e+01   1.8046875e+00  -9.3526783e+00  -1.5030901e+01
   3.1500000e+01   1.5136719e+00  -9.6792270e+00  -1.5375533e+01
   3.1600000e+01   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   3.1700000e+01   9.1992187e-01  -1.0344043e+01  -1.6076516e+01
   3.1800000e+01   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   3.1900000e+01   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   3.1902000e+01   3.0437422e-01  -1.1031367e+01  -1.6800369e+01
   3.1904000e+01   2.9820000e-01  -1.1038252e+01  -1.6807616e+01
   3.1906000e+01   2.9202422e-01  -1.1045139e+01  -1.6814864e+01
   3.1908000e+01   2.8584688e-01  -1.1052027e+01  -1.6822113e+01
   3.1910000e+01   2.7966797e-01  -1.1058916e+01  -1.6829365e+01
   3.1912000e+01   2.7348750e-01  -1.1065807e+01  -1.6836617e+01
   3.1914000e+01   2.6730547e-01  -1.1072700e+01  -1.6843872e+01
   3.1916000e+01   2.6112188e-01  -1.1079594e+01  -1.6851128e+01
   3.1918000e+01   2.5493672e-01  -1.1086490e+01  -1.6858385e+01
   3.1920000e+01   2.4875000e-01  -1.1093387e+01  -1.6865644e+01
   3.1922000e+01   2.4256172e-01  -1.1100286e+01  -1.6872905e+01
   3.1924000e+01   2.3637187e-01  -1.1107187e+01  -1.6880167e+01
   3.1926000e+01   2.3018047e-01  -1.1114089e+01  -1.6887431e+01
   3.1928000e+01   2.2398750e-01  -1.1120993e+01  -1.6894696e+01
   3.1930000e+01   2.1779297e-01  -1.1127898e+01  -1.6901963e+01
   3.1932000e+01   2.1159687e-01  -1.1134805e+01  -1.6909231e+01
   3.1934000e+01   2.0539922e-01  -1.1141713e+01  -1.6916501e+01
   3.1936000e+01   1.9920000e-01  -1.1148623e+01  -1.6923773e+01
   3.1938000e+01   1.9299922e-01  -1.1155534e+01  -1.6931046e+01
   3.1940000e+01   1.8679687e-01  -1.1162447e+01  -1.6938321e+01
   3.1942000e+01   1.8059297e-01  -1.1169362e+01  -1.6945597e+01
   3.1944000e+01   1.7438750e-01  -1.1176278e+01  -1.6952875e+01
   3.1946000e+01   1.6818047e-01  -1.1183196e+01  -1.6960154e+01
   3.1948000e+01   1.6197187e-01  -1.1190115e+01  -1.6967435e+01
   3.1950000e+01   1.5576172e-01  -1.1197036e+01  -1.6974718e+01
   3.1952000e+01   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   3.1954000e+01   1.4333672e-01  -1.1210882e+01  -1.6989287e+01
   3.1956000e+01   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   3.1958000e+01   1.3090547e-01  -1.1224735e+01  -1.7003863e+01
   3.1960000e+01   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   3.1962000e+01   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   3.1964000e+01   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   3.1966000e+01   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   3.1968000e+01   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   3.1970000e+01   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   3.1972000e+01   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   3.1974000e+01   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   3.1976000e+01   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   3.1978000e+01   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   3.1980000e+01   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   3.1982000e+01   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   3.1984000e+01   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   3.1986000e+01   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   3.1988000e+01   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   3.1990000e+01   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   3.1990050e+01   3.1074414e-02  -1.1335954e+01  -1.7120878e+01
   3.1990100e+01   3.0918357e-02  -1.1336128e+01  -1.7121061e+01
   3.1990150e+01   3.0762300e-02  -1.1336302e+01  -1.7121244e+01
   3.1990200e+01   3.0606242e-02  -1.1336475e+01  -1.7121427e+01
   3.1990250e+01   3.0450183e-02  -1.1336649e+01  -1.7121610e+01
   3.1990300e+01   3.0294123e-02  -1.1336823e+01  -1.7121793e+01
   3.1990350e+01   3.0138062e-02  -1.1336997e+01  -1.7121975e+01
   3.1990400e+01   2.9982000e-02  -1.1337171e+01  -1.7122158e+01
   3.1990450e+01   2.9825937e-02  -1.1337345e+01  -1.7122341e+01
   3.1990500e+01   2.9669873e-02  -1.1337518e+01  -1.7122524e+01
   3.1990550e+01   2.9513808e-02  -1.1337692e+01  -1.7122707e+01
   3.1990600e+01   2.9357742e-02  -1.1337866e+01  -1.7122890e+01
   3.1990650e+01   2.9201675e-02  -1.1338040e+01  -1.7123073e+01
   3.1990700e+01   2.9045607e-02  -1.1338214e+01  -1.7123256e+01
   3.1990750e+01   2.8889539e-02  -1.1338388e+01  -1.7123438e+01
   3.1990800e+01   2.8733469e-02  -1.1338561e+01  -1.7123621e+01
   3.1990850e+01   2.8577398e-02  -1.1338735e+01  -1.7123804e+01
   3.1990900e+01   2.8421326e-02  -1.1338909e+01  -1.7123987e+01
   3.1990950e+01   2.8265253e-02  -1.1339083e+01  -1.7124170e+01
   3.1991000e+01   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   3.1991050e+01   2.7953105e-02  -1.1339431e+01  -1.7124536e+01
   3.1991100e+01   2.7797029e-02  -1.1339604e+01  -1.7124719e+01
   3.1991150e+01   2.7640953e-02  -1.1339778e+01  -1.7124902e+01
   3.1991200e+01   2.7484875e-02  -1.1339952e+01  -1.7125084e+01
   3.1991250e+01   2.7328796e-02  -1.1340126e+01  -1.7125267e+01
   3.1991300e+01   2.7172717e-02  -1.1340300e+01  -1.7125450e+01
   3.1991350e+01   2.7016636e-02  -1.1340474e+01  -1.7125633e+01
   3.1991400e+01   2.6860555e-02  -1.1340647e+01  -1.7125816e+01
   3.1991450e+01   2.6704472e-02  -1.1340821e+01  -1.7125999e+01
   3.1991500e+01   2.6548389e-02  -1.1340995e+01  -1.7126182e+01
   3.1991550e+01   2.6392304e-02  -1.1341169e+01  -1.7126365e+01
   3.1991600e+01   2.6236219e-02  -1.1341343e+01  -1.7126548e+01
   3.1991650e+01   2.6080132e-02  -1.1341517e+01  -1.7126730e+01
   3.1991700e+01   2.5924045e-02  -1.1341691e+01  -1.7126913e+01
   3.1991750e+01   2.5767957e-02  -1.1341864e+01  -1.7127096e+01
   3.1991800e+01   2.5611867e-02  -1.1342038e+01  -1.7127279e+01
   3.1991850e+01   2.5455777e-02  -1.1342212e+01  -1.7127462e+01
   3.1991900e+01   2.5299686e-02  -1.1342386e+01  -1.7127645e+01
   3.1991950e+01   2.5143593e-02  -1.1342560e+01  -1.7127828e+01
   3.1992000e+01   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   3.1992050e+01   2.4831406e-02  -1.1342908e+01  -1.7128194e+01
   3.1992100e+01   2.4675311e-02  -1.1343081e+01  -1.7128377e+01
   3.1992150e+01   2.4519214e-02  -1.1343255e+01  -1.7128559e+01
   3.1992200e+01   2.4363117e-02  -1.1343429e+01  -1.7128742e+01
   3.1992250e+01   2.4207019e-02  -1.1343603e+01  -1.7128925e+01
   3.1992300e+01   2.4050920e-02  -1.1343777e+01  -1.7129108e+01
   3.1992350e+01   2.3894820e-02  -1.1343951e+01  -1.7129291e+01
   3.1992400e+01   2.3738719e-02  -1.1344125e+01  -1.7129474e+01
   3.1992450e+01   2.3582617e-02  -1.1344299e+01  -1.7129657e+01
   3.1992500e+01   2.3426514e-02  -1.1344472e+01  -1.7129840e+01
   3.1992550e+01   2.3270410e-02  -1.1344646e+01  -1.7130023e+01
   3.1992600e+01   2.3114305e-02  -1.1344820e+01  -1.7130206e+01
   3.1992650e+01   2.2958199e-02  -1.1344994e+01  -1.7130389e+01
   3.1992700e+01   2.2802092e-02  -1.1345168e+01  -1.7130571e+01
   3.1992750e+01   2.2645984e-02  -1.1345342e+01  -1.7130754e+01
   3.1992800e+01   2.2489875e-02  -1.1345516e+01  -1.7130937e+01
   3.1992850e+01   2.2333765e-02  -1.1345690e+01  -1.7131120e+01
   3.1992900e+01   2.2177654e-02  -1.1345863e+01  -1.7131303e+01
   3.1992950e+01   2.2021542e-02  -1.1346037e+01  -1.7131486e+01
   3.1993000e+01   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   3.1993050e+01   2.1709316e-02  -1.1346385e+01  -1.7131852e+01
   3.1993100e+01   2.1553201e-02  -1.1346559e+01  -1.7132035e+01
   3.1993150e+01   2.1397085e-02  -1.1346733e+01  -1.7132218e+01
   3.1993200e+01   2.1240969e-02  -1.1346907e+01  -1.7132401e+01
   3.1993250e+01   2.1084851e-02  -1.1347081e+01  -1.7132584e+01
   3.1993300e+01   2.0928732e-02  -1.1347254e+01  -1.7132766e+01
   3.1993350e+01   2.0772613e-02  -1.1347428e+01  -1.7132949e+01
   3.1993400e+01   2.0616492e-02  -1.1347602e+01  -1.7133132e+01
   3.1993450e+01   2.0460371e-02  -1.1347776e+01  -1.7133315e+01
   3.1993500e+01   2.0304248e-02  -1.1347950e+01  -1.7133498e+01
   3.1993550e+01   2.0148125e-02  -1.1348124e+01  -1.7133681e+01
   3.1993600e+01   1.9992000e-02  -1.1348298e+01  -1.7133864e+01
   3.1993650e+01   1.9835875e-02  -1.1348472e+01  -1.7134047e+01
   3.1993700e+01   1.9679748e-02  -1.1348646e+01  -1.7134230e+01
   3.1993750e+01   1.9523621e-02  -1.1348819e+01  -1.7134413e+01
   3.1993800e+01   1.9367492e-02  -1.1348993e+01  -1.7134596e+01
   3.1993850e+01   1.9211363e-02  -1.1349167e+01  -1.7134779e+01
   3.1993900e+01   1.9055232e-02  -1.1349341e+01  -1.7134962e+01
   3.1993950e+01   1.8899101e-02  -1.1349515e+01  -1.7135145e+01
   3.1994000e+01   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   3.1994050e+01   1.8586835e-02  -1.1349863e+01  -1.7135511e+01
   3.1994100e+01   1.8430701e-02  -1.1350037e+01  -1.7135693e+01
   3.1994150e+01   1.8274566e-02  -1.1350211e+01  -1.7135876e+01
   3.1994200e+01   1.8118430e-02  -1.1350385e+01  -1.7136059e+01
   3.1994250e+01   1.7962292e-02  -1.1350558e+01  -1.7136242e+01
   3.1994300e+01   1.7806154e-02  -1.1350732e+01  -1.7136425e+01
   3.1994350e+01   1.7650015e-02  -1.1350906e+01  -1.7136608e+01
   3.1994400e+01   1.7493875e-02  -1.1351080e+01  -1.7136791e+01
   3.1994450e+01   1.7337734e-02  -1.1351254e+01  -1.7136974e+01
   3.1994500e+01   1.7181592e-02  -1.1351428e+01  -1.7137157e+01
   3.1994550e+01   1.7025449e-02  -1.1351602e+01  -1.7137340e+01
   3.1994600e+01   1.6869305e-02  -1.1351776e+01  -1.7137523e+01
   3.1994650e+01   1.6713160e-02  -1.1351950e+01  -1.7137706e+01
   3.1994700e+01   1.6557014e-02  -1.1352124e+01  -1.7137889e+01
   3.1994750e+01   1.6400867e-02  -1.1352298e+01  -1.7138072e+01
   3.1994800e+01   1.6244719e-02  -1.1352471e+01  -1.7138255e+01
   3.1994850e+01   1.6088570e-02  -1.1352645e+01  -1.7138438e+01
   3.1994900e+01   1.5932420e-02  -1.1352819e+01  -1.7138621e+01
   3.1994950e+01   1.5776269e-02  -1.1352993e+01  -1.7138804e+01
   3.1995000e+01   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   3.1995050e+01   1.5463964e-02  -1.1353341e+01  -1.7139170e+01
   3.1995100e+01   1.5307811e-02  -1.1353515e+01  -1.7139353e+01
   3.1995150e+01   1.5151656e-02  -1.1353689e+01  -1.7139535e+01
   3.1995200e+01   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   3.1995250e+01   1.4839343e-02  -1.1354037e+01  -1.7139901e+01
   3.1995300e+01   1.4683186e-02  -1.1354211e+01  -1.7140084e+01
   3.1995350e+01   1.4527027e-02  -1.1354385e+01  -1.7140267e+01
   3.1995400e+01   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   3.1995450e+01   1.4214707e-02  -1.1354732e+01  -1.7140633e+01
   3.1995500e+01   1.4058545e-02  -1.1354906e+01  -1.7140816e+01
   3.1995550e+01   1.3902382e-02  -1.1355080e+01  -1.7140999e+01
   3.1995600e+01   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   3.1995650e+01   1.3590054e-02  -1.1355428e+01  -1.7141365e+01
   3.1995700e+01   1.3433889e-02  -1.1355602e+01  -1.7141548e+01
   3.1995750e+01   1.3277722e-02  -1.1355776e+01  -1.7141731e+01
   3.1995800e+01   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   3.1995850e+01   1.2965386e-02  -1.1356124e+01  -1.7142097e+01
   3.1995900e+01   1.2809217e-02  -1.1356298e+01  -1.7142280e+01
   3.1995950e+01   1.2653046e-02  -1.1356472e+01  -1.7142463e+01
   3.1996000e+01   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   3.1996050e+01   1.2340703e-02  -1.1356820e+01  -1.7142829e+01
   3.1996100e+01   1.2184529e-02  -1.1356994e+01  -1.7143012e+01
   3.1996150e+01   1.2028355e-02  -1.1357168e+01  -1.7143195e+01
   3.1996200e+01   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   3.1996250e+01   1.1716003e-02  -1.1357515e+01  -1.7143561e+01
   3.1996300e+01   1.1559826e-02  -1.1357689e+01  -1.7143744e+01
   3.1996350e+01   1.1403648e-02  -1.1357863e+01  -1.7143927e+01
   3.1996400e+01   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   3.1996450e+01   1.1091289e-02  -1.1358211e+01  -1.7144293e+01
   3.1996500e+01   1.0935107e-02  -1.1358385e+01  -1.7144476e+01
   3.1996550e+01   1.0778925e-02  -1.1358559e+01  -1.7144659e+01
   3.1996600e+01   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   3.1996650e+01   1.0466558e-02  -1.1358907e+01  -1.7145025e+01
   3.1996700e+01   1.0310373e-02  -1.1359081e+01  -1.7145208e+01
   3.1996750e+01   1.0154187e-02  -1.1359255e+01  -1.7145391e+01
   3.1996800e+01   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   3.1996850e+01   9.8418120e-03  -1.1359603e+01  -1.7145757e+01
   3.1996900e+01   9.6856230e-03  -1.1359777e+01  -1.7145940e+01
   3.1996950e+01   9.5294331e-03  -1.1359951e+01  -1.7146123e+01
   3.1997000e+01   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   3.1997050e+01   9.2170503e-03  -1.1360299e+01  -1.7146489e+01
   3.1997100e+01   9.0608574e-03  -1.1360473e+01  -1.7146672e+01
   3.1997150e+01   8.9046636e-03  -1.1360647e+01  -1.7146855e+01
   3.1997200e+01   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   3.1997250e+01   8.5922729e-03  -1.1360994e+01  -1.7147221e+01
   3.1997300e+01   8.4360762e-03  -1.1361168e+01  -1.7147404e+01
   3.1997350e+01   8.2798784e-03  -1.1361342e+01  -1.7147587e+01
   3.1997400e+01   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   3.1997450e+01   7.9674800e-03  -1.1361690e+01  -1.7147953e+01
   3.1997500e+01   7.8112793e-03  -1.1361864e+01  -1.7148136e+01
   3.1997550e+01   7.6550776e-03  -1.1362038e+01  -1.7148319e+01
   3.1997600e+01   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   3.1997650e+01   7.3426714e-03  -1.1362386e+01  -1.7148685e+01
   3.1997700e+01   7.1864668e-03  -1.1362560e+01  -1.7148868e+01
   3.1997750e+01   7.0302612e-03  -1.1362734e+01  -1.7149051e+01
   3.1997800e+01   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   3.1997850e+01   6.7178472e-03  -1.1363082e+01  -1.7149417e+01
   3.1997900e+01   6.5616387e-03  -1.1363256e+01  -1.7149600e+01
   3.1997950e+01   6.4054292e-03  -1.1363430e+01  -1.7149783e+01
   3.1998000e+01   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   3.1998050e+01   6.0930073e-03  -1.1363778e+01  -1.7150149e+01
   3.1998100e+01   5.9367949e-03  -1.1363952e+01  -1.7150332e+01
   3.1998150e+01   5.7805815e-03  -1.1364126e+01  -1.7150515e+01
   3.1998200e+01   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   3.1998250e+01   5.4681519e-03  -1.1364474e+01  -1.7150881e+01
   3.1998300e+01   5.3119355e-03  -1.1364648e+01  -1.7151064e+01
   3.1998350e+01   5.1557183e-03  -1.1364822e+01  -1.7151247e+01
   3.1998400e+01   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   3.1998450e+01   4.8432808e-03  -1.1365170e+01  -1.7151613e+01
   3.1998500e+01   4.6870605e-03  -1.1365344e+01  -1.7151796e+01
   3.1998550e+01   4.5308394e-03  -1.1365518e+01  -1.7151979e+01
   3.1998600e+01   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   3.1998650e+01   4.2183940e-03  -1.1365866e+01  -1.7152345e+01
   3.1998700e+01   4.0621699e-03  -1.1366040e+01  -1.7152528e+01
   3.1998750e+01   3.9059448e-03  -1.1366214e+01  -1.7152711e+01
   3.1998800e+01   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   3.1998850e+01   3.5934917e-03  -1.1366562e+01  -1.7153077e+01
   3.1998900e+01   3.4372637e-03  -1.1366736e+01  -1.7153260e+01
   3.1998950e+01   3.2810347e-03  -1.1366910e+01  -1.7153444e+01
   3.1999000e+01   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   3.1999050e+01   2.9685737e-03  -1.1367258e+01  -1.7153810e+01
   3.1999100e+01   2.8123418e-03  -1.1367432e+01  -1.7153993e+01
   3.1999150e+01   2.6561089e-03  -1.1367606e+01  -1.7154176e+01
   3.1999200e+01   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   3.1999250e+01   2.3436401e-03  -1.1367954e+01  -1.7154542e+01
   3.1999300e+01   2.1874043e-03  -1.1368128e+01  -1.7154725e+01
   3.1999350e+01   2.0311675e-03  -1.1368302e+01  -1.7154908e+01
   3.1999400e+01   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   3.1999450e+01   1.7186909e-03  -1.1368650e+01  -1.7155274e+01
   3.1999500e+01   1.5624512e-03  -1.1368824e+01  -1.7155457e+01
   3.1999550e+01   1.4062104e-03  -1.1368998e+01  -1.7155640e+01
   3.1999600e+01   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   3.1999650e+01   1.0937261e-03  -1.1369346e+01  -1.7156006e+01
   3.1999700e+01   9.3748242e-04  -1.1369520e+01  -1.7156189e+01
   3.1999750e+01   7.8123779e-04  -1.1369694e+01  -1.7156372e+01
   3.1999800e+01   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   3.1999850e+01   4.6874561e-04  -1.1370042e+01  -1.7156738e+01
   3.1999900e+01   3.1249805e-04  -1.1370216e+01  -1.7156921e+01
   3.1999950e+01   0.0000000e+00  -1.1370390e+01  -1.7157104e+01
   3.2000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   3.2100000e+01   1.5576172e-01  -5.5472867e+00  -8.4496903e+00
   3.2200000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   3.2300000e+01   4.6435547e-01  -5.2742260e+00  -8.1947131e+00
   3.2400000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   3.2500000e+01   7.6904297e-01  -5.0050715e+00  -7.9436421e+00
   3.2600000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   3.2700000e+01   1.0698242e+00  -4.7398233e+00  -7.6964774e+00
   3.2800000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   3.2900000e+01   1.3666992e+00  -4.4784813e+00  -7.4532189e+00
   3.3000000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   3.3100000e+01   1.6596680e+00  -4.2210455e+00  -7.2138667e+00
   3.3200000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   3.3300000e+01   1.9487305e+00  -3.9675161e+00  -6.9784207e+00
   3.3400000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   3.3500000e+01   2.2338867e+00  -3.7178928e+00  -6.7468810e+00
   3.3600000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   3.3700000e+01   2.5151367e+00  -3.4721758e+00  -6.5192475e+00
   3.3800000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   3.3900000e+01   2.7924805e+00  -3.2303651e+00  -6.2955203e+00
   3.4000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   3.4100000e+01   3.0659180e+00  -2.9924606e+00  -6.0756993e+00
   3.4200000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   3.4300000e+01   3.3354492e+00  -2.7584624e+00  -5.8597846e+00
   3.4400000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   3.4500000e+01   3.6010742e+00  -2.5283704e+00  -5.6477761e+00
   3.4600000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   3.4700000e+01   3.8627930e+00  -2.3021846e+00  -5.4396739e+00
   3.4800000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   3.4900000e+01   4.1206055e+00  -2.0799052e+00  -5.2354779e+00
   3.5000000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   3.5100000e+01   4.3745117e+00  -1.8615319e+00  -5.0351882e+00
   3.5200000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   3.5300000e+01   4.6245117e+00  -1.6470649e+00  -4.8388047e+00
   3.5400000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   3.5500000e+01   4.8706055e+00  -1.4365042e+00  -4.6463275e+00
   3.5600000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   3.5700000e+01   5.1127930e+00  -1.2298497e+00  -4.4577565e+00
   3.5800000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   3.5900000e+01   5.3510742e+00  -1.0271015e+00  -4.2730918e+00
   3.6000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   3.6100000e+01   5.5854492e+00  -8.2825947e-01  -4.0923333e+00
   3.6200000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   3.6300000e+01   5.8159180e+00  -6.3332374e-01  -3.9154810e+00
   3.6400000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   3.6500000e+01   6.0424805e+00  -4.4229425e-01  -3.7425351e+00
   3.6600000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   3.6700000e+01   6.2651367e+00  -2.5517101e-01  -3.5734953e+00
   3.6800000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   3.6900000e+01   6.4838867e+00  -7.1954023e-02  -3.4083619e+00
   3.7000000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   3.7100000e+01   6.6987305e+00   1.0735671e-01  -3.2471346e+00
   3.7200000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   3.7300000e+01   6.9096680e+00   2.8276120e-01  -3.0898137e+00
   3.7400000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   3.7500000e+01   7.1166992e+00   4.5425944e-01  -2.9363989e+00
   3.7600000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   3.7700000e+01   7.3198242e+00   6.2185143e-01  -2.7868905e+00
   3.7800000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   3.7900000e+01   7.5190430e+00   7.8553717e-01  -2.6412882e+00
   3.8000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   3.8100000e+01   7.7143555e+00   9.4531665e-01  -2.4995923e+00
   3.8200000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   3.8300000e+01   7.9057617e+00   1.1011899e+00  -2.3618025e+00
   3.8400000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   3.8500000e+01   8.0932617e+00   1.2531569e+00  -2.2279191e+00
   3.8600000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   3.8700000e+01   8.2768555e+00   1.4012176e+00  -2.0979418e+00
   3.8800000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   3.8900000e+01   8.4565430e+00   1.5453721e+00  -1.9718709e+00
   3.9000000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   3.9100000e+01   8.6323242e+00   1.6856203e+00  -1.8497061e+00
   3.9200000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   3.9300000e+01   8.8041992e+00   1.8219623e+00  -1.7314477e+00
   3.9400000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   3.9500000e+01   8.9721680e+00   1.9543981e+00  -1.6170954e+00
   3.9600000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   3.9700000e+01   9.1362305e+00   2.0829276e+00  -1.5066494e+00
   3.9800000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   3.9900000e+01   9.2963867e+00   2.2075508e+00  -1.4001097e+00
   4.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00
   4.0100000e+01   9.4526367e+00   2.3282678e+00  -1.2974762e+00
   4.0200000e+01   9.5292969e+00   2.3871614e+00  -1.2476244e+00
   4.0300000e+01   9.6049805e+00   2.4450785e+00  -1.1987490e+00
   4.0400000e+01   9.6796875e+00   2.5020190e+00  -1.1508503e+00
   4.0500000e+01   9.7534180e+00   2.5579830e+00  -1.1039280e+00
   4.0600000e+01   9.8261719e+00   2.6129704e+00  -1.0579824e+00
   4.0700000e+01   9.8979492e+00   2.6669812e+00  -1.0130133e+00
   4.0800000e+01   9.9687500e+00   2.7200155e+00  -9.6902080e-01
   4.0900000e+01   1.0038574e+01   2.7720732e+00  -9.2600484e-01
   4.1000000e+01   1.0107422e+01   2.8231544e+00  -8.8396545e-01
   4.1100000e+01   1.0175293e+01   2.8732590e+00  -8.4290261e-01
   4.1200000e+01   1.0242187e+01   2.9223870e+00  -8.0281634e-01
   4.1300000e+01   1.0308105e+01   2.9705385e+00  -7.6370664e-01
   4.1400000e+01   1.0373047e+01   3.0177134e+00  -7.2557349e-01
   4.1500000e+01   1.0437012e+01   3.0639117e+00  -6.8841691e-01
   4.1600000e+01   1.0500000e+01   3.1091335e+00  -6.5223689e-01
   4.1700000e+01   1.0562012e+01   3.1533787e+00  -6.1703343e-01
   4.1800000e+01   1.0623047e+01   3.1966473e+00  -5.8280654e-01
   4.1900000e+01   1.0683105e+01   3.2389394e+00  -5.4955621e-01
   4.2000000e+01   1.0742188e+01   3.2802549e+00  -5.1728244e-01
   4.2100000e+01   1.0800293e+01   3.3205939e+00  -4.8598523e-01
   4.2200000e+01   1.0857422e+01   3.3599563e+00  -4.5566459e-01
   4.2300000e+01   1.0913574e+01   3.3983421e+00  -4.2632051e-01
   4.2400000e+01   1.0968750e+01   3.4357514e+00  -3.9795299e-01
   4.2500000e+01   1.1022949e+01   3.4721841e+00  -3.7056203e-01
   4.2600000e+01   1.1076172e+01   3.5076403e+00  -3.4414763e-01
   4.2700000e+01   1.1128418e+01   3.5421199e+00  -3.1870980e-01
   4.2800000e+01   1.1179687e+01   3.5756229e+00  -2.9424853e-01
   4.2900000e+01   1.1229980e+01   3.6081494e+00  -2.7076383e-01
   4.3000000e+01   1.1279297e+01   3.6396993e+00  -2.4825568e-01
   4.3100000e+01   1.1327637e+01   3.6702726e+00  -2.2672410e-01
   4.3200000e+01   1.1375000e+01   3.6998694e+00  -2.0616908e-01
   4.3300000e+01   1.1421387e+01   3.7284896e+00  -1.8659062e-01
   4.3400000e+01   1.1466797e+01   3.7561332e+00  -1.6798873e-01
   4.3500000e+01   1.1511230e+01   3.7828003e+00  -1.5036340e-01
   4.3600000e+01   1.1554688e+01   3.8084909e+00  -1.3371463e-01
   4.3700000e+01   1.1597168e+01   3.8332048e+00  -1.1804242e-01
   4.3800000e+01   1.1638672e+01   3.8569422e+00  -1.0334678e-01
   4.3900000e+01   1.1679199e+01   3.8797031e+00  -8.9627693e-02
   4.4000000e+01   1.1718750e+01   3.9014873e+00  -7.6885174e-02
   4.4100000e+01   1.1757324e+01   3.9222950e+00  -6.5119217e-02
   4.4200000e+01   1.1794922e+01   3.9421262e+00  -5.4329822e-02
   4.4300000e+01   1.1831543e+01   3.9609808e+00  -4.4516990e-02
   4.4400000e+01   1.1867187e+01   3.9788588e+00  -3.5680721e-02
   4.4500000e+01   1.1901855e+01   3.9957603e+00  -2.7821014e-02
   4.4600000e+01   1.1935547e+01   4.0116852e+00  -2.0937869e-02
   4.4700000e+01   1.1968262e+01   4.0266335e+00  -1.5031287e-02
   4.4800000e+01   1.2000000e+01   4.0406053e+00  -1.0101268e-02
   4.4900000e+01   1.2030762e+01   4.0536005e+00  -6.1478108e-03
   4.5000000e+01   1.2060547e+01   4.0656191e+00  -3.1709163e-03
   4.5100000e+01   1.2089355e+01   4.0766612e+00  -1.1705843e-03
   4.5200000e+01   1.2117187e+01   4.0867268e+00  -1.4681480e-04
   4.5300000e+01   1.2144043e+01   4.0958157e+00  -9.9607809e-05
   4.5400000e+01   1.2169922e+01   4.1039281e+00  -1.0289633e-03
   4.5500000e+01   1.2194824e+01   4.1110640e+00  -2.9348813e-03
   4.5600000e+01   1.2218750e+01   4.1172232e+00  -5.8173618e-03
   4.5700000e+01   1.2241699e+01   4.1224059e+00  -9.6764048e-03
   4.5800000e+01   1.2263672e+01   4.1266121e+00  -1.4512010e-02
   4.5900000e+01   1.2284668e+01   4.1298417e+00  -2.0324178e-02
   4.6000000e+01   1.2304688e+01   4.1320947e+00  -2.7112909e-02
   4.6100000e+01   1.2323730e+01   4.1333712e+00  -3.4878202e-02
   4.6200000e+01   1.2341797e+01   4.1336711e+00  -4.3620057e-02
   4.6300000e+01   1.2358887e+01   4.1329944e+00  -5.3338475e-02
   4.6400000e+01   1.2375000e+01   4.1313412e+00  -6.4033456e-02
   4.6500000e+01   1.2390137e+01   4.1287114e+00  -7.5704999e-02
   4.6600000e+01   1.2404297e+01   4.1251050e+00  -8.8353104e-02
   4.6700000e+01   1.2417480e+01   4.1205221e+00  -1.0197777e-01
   4.6800000e+01   1.2429688e+01   4.1149627e+00  -1.1657900e-01
   4.6900000e+01   1.2440918e+01   4.1084266e+00  -1.3215680e-01
   4.7000000e+01   1.2451172e+01   4.1009140e+00  -1.4871115e-01
   4.7100000e+01   1.2460449e+01   4.0924249e+00  -1.6624207e-01
   4.7200000e+01   1.2468750e+01   4.0829591e+00  -1.8474955e-01
   4.7300000e+01   1.2476074e+01   4.0725168e+00  -2.0423359e-01
   4.7400000e+01   1.2482422e+01   4.0610980e+00  -2.2469420e-01
   4.7500000e+01   1.2487793e+01   4.0487026e+00  -2.4613137e-01
   4.7600000e+01   1.2492188e+01   4.0353306e+00  -2.6854510e-01
   4.7700000e+01   1.2495605e+01   4.0209821e+00  -2.9193539e-01
   4.7800000e+01   1.2498047e+01   4.0056570e+00  -3.1630225e-01
   4.7900000e+01   1.2499512e+01   3.9893553e+00  -3.4164566e-01
   4.8000000e+01   1.2500000e+01   3.9720771e+00  -3.6796564e-01
   4.8100000e+01   1.2499512e+01   3.9538223e+00  -3.9526219e-01
   4.8200000e+01   1.2498047e+01   3.9345909e+00  -4.2353529e-01
   4.8300000e+01   1.2495605e+01   3.9143830e+00  -4.5278496e-01
   4.8400000e+01   1.2492188e+01   3.8931986e+00  -4.8301119e-01
   4.8500000e+01   1.2487793e+01   3.8710375e+00  -5.1421398e-01
   4.8600000e+01   1.2482422e+01   3.8478999e+00  -5.4639334e-01
   4.8700000e+01   1.2476074e+01   3.8237858e+00  -5.7954926e-01
   4.8800000e+01   1.2468750e+01   3.7986950e+00  -6.1368174e-01
   4.8900000e+01   1.2460449e+01   3.7726277e+00  -6.4879078e-01
   4.9000000e+01   1.2451172e+01   3.7455839e+00  -6.8487639e-01
   4.9100000e+01   1.2440918e+01   3.7175635e+00  -7.2193855e-01
   4.9200000e+01   1.2429687e+01   3.6885665e+00  -7.5997729e-01
   4.9300000e+01   1.2417480e+01   3.6585930e+00  -7.9899258e-01
   4.9400000e+01   1.2404297e+01   3.6276429e+00  -8.3898443e-01
   4.9500000e+01   1.2390137e+01   3.5957162e+00  -8.7995285e-01
   4.9600000e+01   1.2375000e+01   3.5628130e+00  -9.2189783e-01
   4.9700000e+01   1.2358887e+01   3.5289332e+00  -9.6481938e-01
   4.9800000e+01   1.2341797e+01   3.4940768e+00  -1.0087175e+00
   4.9900000e+01   1.2323730e+01   3.4582439e+00  -1.0535921e+00
   5.0000000e+01   1.2304687e+01   3.4214345e+00  -1.0994434e+00
   5.0100000e+01   1.2284668e+01   3.3836484e+00  -1.1462712e+00
   5.0200000e+01   1.2263672e+01   3.3448858e+00  -1.1940755e+00
   5.0300000e+01   1.2241699e+01   3.3051467e+00  -1.2428564e+00
   5.0400000e+01   1.2218750e+01   3.2644309e+00  -1.2926139e+00
   5.0500000e+01   1.2194824e+01   3.2227387e+00  -1.3433480e+00
   5.0600000e+01   1.2169922e+01   3.1800698e+00  -1.3950586e+00
   5.0700000e+01   1.2144043e+01   3.1364244e+00  -1.4477457e+00
   5.0800000e+01   1.2117188e+01   3.0918024e+00  -1.5014095e+00
   5.0900000e+01   1.2089355e+01   3.0462039e+00  -1.5560498e+00
   5.1000000e+01   1.2060547e+01   2.9996288e+00  -1.6116666e+00
   5.1100000e+01   1.2030762e+01   2.9520771e+00  -1.6682600e+00
   5.1200000e+01   1.2000000e+01   2.9035489e+00  -1.7258300e+00
   5.1300000e+01   1.1968262e+01   2.8540441e+00  -1.7843766e+00
   5.1400000e+01   1.1935547e+01   2.8035628e+00  -1.8438997e+00
   5.1500000e+01   1.1901855e+01   2.7521048e+00  -1.9043993e+00
   5.1600000e+01   1.1867187e+01   2.6996704e+00  -1.9658756e+00
   5.1700000e+01   1.1831543e+01   2.6462593e+00  -2.0283284e+00
   5.1800000e+01   1.1794922e+01   2.5918717e+00  -2.0917577e+00
   5.1900000e+01   1.1757324e+01   2.5365076e+00  -2.1561636e+00
   5.2000000e+01   1.1718750e+01   2.4801668e+00  -2.2215461e+00
   5.2100000e+01   1.1679199e+01   2.4228496e+00  -2.2879052e+00
   5.2200000e+01   1.1638672e+01   2.3645557e+00  -2.3552408e+00
   5.2300000e+01   1.1597168e+01   2.3052853e+00  -2.4235529e+00
   5.2400000e+01   1.1554688e+01   2.2450383e+00  -2.4928417e+00
   5.2500000e+01   1.1511230e+01   2.1838148e+00  -2.5631070e+00
   5.2600000e+01   1.1466797e+01   2.1216147e+00  -2.6343488e+00
   5.2700000e+01   1.1421387e+01   2.0584380e+00  -2.7065672e+00
   5.2800000e+01   1.1375000e+01   1.9942848e+00  -2.7797622e+00
   5.2900000e+01   1.1327637e+01   1.9291550e+00  -2.8539338e+00
   5.3000000e+01   1.1279297e+01   1.8630487e+00  -2.9290819e+00
   5.3100000e+01   1.1229980e+01   1.7959657e+00  -3.0052065e+00
   5.3200000e+01   1.1179687e+01   1.7279063e+00  -3.0823078e+00
   5.3300000e+01   1.1128418e+01   1.6588702e+00  -3.1603855e+00
   5.3400000e+01   1.1076172e+01   1.5888576e+00  -3.2394399e+00
   5.3500000e+01   1.1022949e+01   1.5178685e+00  -3.3194708e+00
   5.3600000e+01   1.0968750e+01   1.4459027e+00  -3.4004783e+00
   5.3700000e+01   1.0913574e+01   1.3729605e+00  -3.4824623e+00
   5.3800000e+01   1.0857422e+01   1.2990416e+00  -3.5654230e+00
   5.3900000e+01   1.0800293e+01   1.2241462e+00  -3.6493601e+00
   5.4000000e+01   1.0742188e+01   1.1482742e+00  -3.7342738e+00
   5.4100000e+01   1.0683105e+01   1.0714257e+00  -3.8201641e+00
   5.4200000e+01   1.0623047e+01   9.9360058e-01  -3.9070310e+00
   5.4300000e+01   1.0562012e+01   9.1479892e-01  -3.9948744e+00
   5.4400000e+01   1.0500000e+01   8.3502070e-01  -4.0836944e+00
   5.4500000e+01   1.0437012e+01   7.5426591e-01  -4.1734909e+00
   5.4600000e+01   1.0373047e+01   6.7253456e-01  -4.2642640e+00
   5.4700000e+01   1.0308105e+01   5.8982665e-01  -4.3560137e+00
   5.4800000e+01   1.0242187e+01   5.0614217e-01  -4.4487399e+00
   5.4900000e+01   1.0175293e+01   4.2148113e-01  -4.5424427e+00
   5.5000000e+01   1.0107422e+01   3.3584353e-01  -4.6371221e+00
   5.5100000e+01   1.0038574e+01   2.4922937e-01  -4.7327780e+00
   5.5200000e+01   9.9687500e+00   1.6163865e-01  -4.8294105e+00
   5.5300000e+01   9.8979492e+00   7.3071359e-02  -4.9270195e+00
   5.5400000e+01   9.8261719e+00  -1.6472491e-02  -5.0256051e+00
   5.5500000e+01   9.7534180e+00  -1.0699290e-01  -5.1251673e+00
   5.5600000e+01   9.6796875e+00  -1.9848988e-01  -5.2257060e+00
   5.5700000e+01   9.6049805e+00  -2.9096342e-01  -5.3272213e+00
   5.5800000e+01   9.5292969e+00  -3.8441351e-01  -5.4297132e+00
   5.5900000e+01   9.4526367e+00  -4.7884018e-01  -5.5331816e+00
   5.6000000e+01   9.3750000e+00  -5.7424340e-01  -5.6376266e+00
   5.6100000e+01   9.2963867e+00  -6.7062319e-01  -5.7430481e+00
   5.6200000e+01   9.2167969e+00  -7.6797954e-01  -5.8494462e+00
   5.6300000e+01   9.1362305e+00  -8.6631245e-01  -5.9568209e+00
   5.6400000e+01   9.0546875e+00  -9.6562193e-01  -6.0651721e+00
   5.6500000e+01   8.9721680e+00  -1.0659080e+00  -6.1744999e+00
   5.6600000e+01   8.8886719e+00  -1.1671706e+00  -6.2848043e+00
   5.6700000e+01   8.8041992e+00  -1.2694097e+00  -6.3960852e+00
   5.6800000e+01   8.7187500e+00  -1.3726255e+00  -6.5083427e+00
   5.6900000e+01   8.6323242e+00  -1.4768177e+00  -6.6215767e+00
   5.7000000e+01   8.5449219e+00  -1.5819866e+00  -6.7357873e+00
   5.7100000e+01   8.4565430e+00  -1.6881320e+00  -6.8509745e+00
   5.7200000e+01   8.3671875e+00  -1.7952540e+00  -6.9671382e+00
   5.7300000e+01   8.2768555e+00  -1.9033525e+00  -7.0842785e+00
   5.7400000e+01   8.1855469e+00  -2.0124276e+00  -7.2023954e+00
   5.7500000e+01   8.0932617e+00  -2.1224793e+00  -7.3214888e+00
   5.7600000e+01   8.0000000e+00  -2.2335075e+00  -7.4415588e+00
   5.7700000e+01   7.9057617e+00  -2.3455123e+00  -7.5626053e+00
   5.7800000e+01   7.8105469e+00  -2.4584936e+00  -7.6846284e+00
   5.7900000e+01   7.7143555e+00  -2.5724515e+00  -7.8076281e+00
   5.8000000e+01   7.6171875e+00  -2.6873860e+00  -7.9316043e+00
   5.8100000e+01   7.5190430e+00  -2.8032971e+00  -8.0565571e+00
   5.8200000e+01   7.4199219e+00  -2.9201847e+00  -8.1824865e+00
   5.8300000e+01   7.3198242e+00  -3.0380488e+00  -8.3093924e+00
   5.8400000e+01   7.2187500e+00  -3.1568895e+00  -8.4372749e+00
   5.8500000e+01   7.1166992e+00  -3.2767068e+00  -8.5661339e+00
   5.8600000e+01   7.0136719e+00  -3.3975007e+00  -8.6959695e+00
   5.8700000e+01   6.9096680e+00  -3.5192711e+00  -8.8267817e+00
   5.8800000e+01   6.8046875e+00  -3.6420181e+00  -8.9585704e+00
   5.8900000e+01   6.6987305e+00  -3.7657416e+00  -9.0913357e+00
   5.9000000e+01   6.5917969e+00  -3.8904417e+00  -9.2250776e+00
   5.9100000e+01   6.4838867e+00  -4.0161184e+00  -9.3597960e+00
   5.9200000e+01   6.3750000e+00  -4.1427716e+00  -9.4954910e+00
   5.9300000e+01   6.2651367e+00  -4.2704014e+00  -9.6321625e+00
   5.9400000e+01   6.1542969e+00  -4.3990077e+00  -9.7698106e+00
   5.9500000e+01   6.0424805e+00  -4.5285906e+00  -9.9084353e+00
   5.9600000e+01   5.9296875e+00  -4.6591501e+00  -1.0048037e+01
   5.9700000e+01   5.8159180e+00  -4.7906862e+00  -1.0188614e+01
   5.9800000e+01   5.7011719e+00  -4.9231988e+00  -1.0330169e+01
   5.9900000e+01   5.5854492e+00  -5.0566879e+00  -1.0472700e+01
   6.0000000e+01   5.4687500e+00  -5.1911536e+00  -1.0616207e+01
   6.0100000e+01   5.3510742e+00  -5.3265959e+00  -1.0760691e+01
   6.0200000e+01   5.2324219e+00  -5.4630148e+00  -1.0906152e+01
   6.0300000e+01   5.1127930e+00  -5.6004102e+00  -1.1052589e+01
   6.0400000e+01   4.9921875e+00  -5.7387822e+00  -1.1200003e+01
   6.0500000e+01   4.8706055e+00  -5.8781307e+00  -1.1348393e+01
   6.0600000e+01   4.7480469e+00  -6.0184558e+00  -1.1497760e+01
   6.0700000e+01   4.6245117e+00  -6.1597575e+00  -1.1648103e+01
   6.0800000e+01   4.5000000e+00  -6.3020357e+00  -1.1799423e+01
   6.0900000e+01   4.3745117e+00  -6.4452905e+00  -1.1951720e+01
   6.1000000e+01   4.2480469e+00  -6.5895218e+00  -1.2104993e+01
   6.1100000e+01   4.1206055e+00  -6.7347297e+00  -1.2259242e+01
   6.1200000e+01   3.9921875e+00  -6.8809142e+00  -1.2414469e+01
   6.1300000e+01   3.8627930e+00  -7.0280753e+00  -1.2570671e+01
   6.1400000e+01   3.7324219e+00  -7.1762129e+00  -1.2727851e+01
   6.1500000e+01   3.6010742e+00  -7.3253270e+00  -1.2886007e+01
   6.1600000e+01   3.4687500e+00  -7.4754177e+00  -1.3045139e+01
   6.1700000e+01   3.3354492e+00  -7.6264850e+00  -1.3205248e+01
   6.1800000e+01   3.2011719e+00  -7.7785289e+00  -1.3366334e+01
   6.1900000e+01   3.0659180e+00  -7.9315493e+00  -1.3528396e+01
   6.2000000e+01   2.9296875e+00  -8.0855463e+00  -1.3691435e+01
   6.2100000e+01   2.7924805e+00  -8.2405198e+00  -1.3855450e+01
   6.2200000e+01   2.6542969e+00  -8.3964699e+00  -1.4020442e+01
   6.2300000e+01   2.5151367e+00  -8.5533966e+00  -1.4186410e+01
   6.2400000e+01   2.3750000e+00  -8.7112998e+00  -1.4353355e+01
   6.2500000e+01   2.2338867e+00  -8.8701796e+00  -1.4521277e+01
   6.2600000e+01   2.0917969e+00  -9.0300359e+00  -1.4690175e+01
   6.2700000e+01   1.9487305e+00  -9.1908688e+00  -1.4860050e+01
   6.2800000e+01   1.8046875e+00  -9.3526783e+00  -1.5030901e+01
   6.2900000e+01   1.6596680e+00  -9.5154644e+00  -1.5202729e+01
   6.3000000e+01   1.5136719e+00  -9.6792270e+00  -1.5375533e+01
   6.3100000e+01   1.3666992e+00  -9.8439661e+00  -1.5549314e+01
   6.3200000e+01   1.2187500e+00  -1.0009682e+01  -1.5724071e+01
   6.3300000e+01   1.0698242e+00  -1.0176374e+01  -1.5899805e+01
   6.3400000e+01   9.1992188e-01  -1.0344043e+01  -1.6076516e+01
   6.3500000e+01   7.6904297e-01  -1.0512688e+01  -1.6254203e+01
   6.3600000e+01   6.1718750e-01  -1.0682310e+01  -1.6432867e+01
   6.3700000e+01   4.6435547e-01  -1.0852909e+01  -1.6612507e+01
   6.3800000e+01   3.1054687e-01  -1.1024484e+01  -1.6793124e+01
   6.3900000e+01   1.5576172e-01  -1.1197036e+01  -1.6974718e+01
   6.3902000e+01   1.5265605e-01  -1.1200497e+01  -1.6978359e+01
   6.3904000e+01   1.4955000e-01  -1.1203958e+01  -1.6982002e+01
   6.3906000e+01   1.4644355e-01  -1.1207420e+01  -1.6985644e+01
   6.3908000e+01   1.4333672e-01  -1.1210882e+01  -1.6989287e+01
   6.3910000e+01   1.4022949e-01  -1.1214345e+01  -1.6992931e+01
   6.3912000e+01   1.3712187e-01  -1.1217807e+01  -1.6996574e+01
   6.3914000e+01   1.3401387e-01  -1.1221271e+01  -1.7000219e+01
   6.3916000e+01   1.3090547e-01  -1.1224735e+01  -1.7003863e+01
   6.3918000e+01   1.2779668e-01  -1.1228199e+01  -1.7007508e+01
   6.3920000e+01   1.2468750e-01  -1.1231663e+01  -1.7011153e+01
   6.3922000e+01   1.2157793e-01  -1.1235128e+01  -1.7014799e+01
   6.3924000e+01   1.1846797e-01  -1.1238593e+01  -1.7018445e+01
   6.3926000e+01   1.1535762e-01  -1.1242059e+01  -1.7022092e+01
   6.3928000e+01   1.1224688e-01  -1.1245525e+01  -1.7025739e+01
   6.3930000e+01   1.0913574e-01  -1.1248992e+01  -1.7029386e+01
   6.3932000e+01   1.0602422e-01  -1.1252458e+01  -1.7033034e+01
   6.3934000e+01   1.0291230e-01  -1.1255926e+01  -1.7036682e+01
   6.3936000e+01   9.9800000e-02  -1.1259393e+01  -1.7040330e+01
   6.3938000e+01   9.6687305e-02  -1.1262861e+01  -1.7043979e+01
   6.3940000e+01   9.3574219e-02  -1.1266330e+01  -1.7047628e+01
   6.3942000e+01   9.0460742e-02  -1.1269799e+01  -1.7051278e+01
   6.3944000e+01   8.7346875e-02  -1.1273268e+01  -1.7054928e+01
   6.3946000e+01   8.4232617e-02  -1.1276737e+01  -1.7058578e+01
   6.3948000e+01   8.1117969e-02  -1.1280207e+01  -1.7062229e+01
   6.3950000e+01   7.8002930e-02  -1.1283678e+01  -1.7065880e+01
   6.3952000e+01   7.4887500e-02  -1.1287148e+01  -1.7069532e+01
   6.3954000e+01   7.1771680e-02  -1.1290620e+01  -1.7073184e+01
   6.3956000e+01   6.8655469e-02  -1.1294091e+01  -1.7076836e+01
   6.3958000e+01   6.5538867e-02  -1.1297563e+01  -1.7080489e+01
   6.3960000e+01   6.2421875e-02  -1.1301035e+01  -1.7084142e+01
   6.3962000e+01   5.9304492e-02  -1.1304508e+01  -1.7087796e+01
   6.3964000e+01   5.6186719e-02  -1.1307981e+01  -1.7091450e+01
   6.3966000e+01   5.3068555e-02  -1.1311455e+01  -1.7095104e+01
   6.3968000e+01   4.9950000e-02  -1.1314929e+01  -1.7098759e+01
   6.3970000e+01   4.6831055e-02  -1.1318403e+01  -1.7102414e+01
   6.3972000e+01   4.3711719e-02  -1.1321878e+01  -1.7106069e+01
   6.3974000e+01   4.0591992e-02  -1.1325353e+01  -1.7109725e+01
   6.3976000e+01   3.7471875e-02  -1.1328828e+01  -1.7113382e+01
   6.3978000e+01   3.4351367e-02  -1.1332304e+01  -1.7117038e+01
   6.3980000e+01   3.1230469e-02  -1.1335780e+01  -1.7120695e+01
   6.3982000e+01   2.8109180e-02  -1.1339257e+01  -1.7124353e+01
   6.3984000e+01   2.4987500e-02  -1.1342734e+01  -1.7128011e+01
   6.3986000e+01   2.1865430e-02  -1.1346211e+01  -1.7131669e+01
   6.3988000e+01   1.8742969e-02  -1.1349689e+01  -1.7135328e+01
   6.3990000e+01   1.5620117e-02  -1.1353167e+01  -1.7138987e+01
   6.3990050e+01   1.5542041e-02  -1.1353254e+01  -1.7139078e+01
   6.3990100e+01   1.5463964e-02  -1.1353341e+01  -1.7139170e+01
   6.3990150e+01   1.5385888e-02  -1.1353428e+01  -1.7139261e+01
   6.3990200e+01   1.5307811e-02  -1.1353515e+01  -1.7139353e+01
   6.3990250e+01   1.5229733e-02  -1.1353602e+01  -1.7139444e+01
   6.3990300e+01   1.5151656e-02  -1.1353689e+01  -1.7139535e+01
   6.3990350e+01   1.5073578e-02  -1.1353776e+01  -1.7139627e+01
   6.3990400e+01   1.4995500e-02  -1.1353863e+01  -1.7139718e+01
   6.3990450e+01   1.4917422e-02  -1.1353950e+01  -1.7139810e+01
   6.3990500e+01   1.4839343e-02  -1.1354037e+01  -1.7139901e+01
   6.3990550e+01   1.4761265e-02  -1.1354124e+01  -1.7139993e+01
   6.3990600e+01   1.4683186e-02  -1.1354211e+01  -1.7140084e+01
   6.3990650e+01   1.4605106e-02  -1.1354298e+01  -1.7140176e+01
   6.3990700e+01   1.4527027e-02  -1.1354385e+01  -1.7140267e+01
   6.3990750e+01   1.4448947e-02  -1.1354472e+01  -1.7140359e+01
   6.3990800e+01   1.4370867e-02  -1.1354559e+01  -1.7140450e+01
   6.3990850e+01   1.4292787e-02  -1.1354645e+01  -1.7140542e+01
   6.3990900e+01   1.4214707e-02  -1.1354732e+01  -1.7140633e+01
   6.3990950e+01   1.4136626e-02  -1.1354819e+01  -1.7140725e+01
   6.3991000e+01   1.4058545e-02  -1.1354906e+01  -1.7140816e+01
   6.3991050e+01   1.3980464e-02  -1.1354993e+01  -1.7140908e+01
   6.3991100e+01   1.3902382e-02  -1.1355080e+01  -1.7140999e+01
   6.3991150e+01   1.3824301e-02  -1.1355167e+01  -1.7141091e+01
   6.3991200e+01   1.3746219e-02  -1.1355254e+01  -1.7141182e+01
   6.3991250e+01   1.3668137e-02  -1.1355341e+01  -1.7141274e+01
   6.3991300e+01   1.3590054e-02  -1.1355428e+01  -1.7141365e+01
   6.3991350e+01   1.3511972e-02  -1.1355515e+01  -1.7141457e+01
   6.3991400e+01   1.3433889e-02  -1.1355602e+01  -1.7141548e+01
   6.3991450e+01   1.3355806e-02  -1.1355689e+01  -1.7141640e+01
   6.3991500e+01   1.3277722e-02  -1.1355776e+01  -1.7141731e+01
   6.3991550e+01   1.3199639e-02  -1.1355863e+01  -1.7141823e+01
   6.3991600e+01   1.3121555e-02  -1.1355950e+01  -1.7141914e+01
   6.3991650e+01   1.3043471e-02  -1.1356037e+01  -1.7142006e+01
   6.3991700e+01   1.2965386e-02  -1.1356124e+01  -1.7142097e+01
   6.3991750e+01   1.2887302e-02  -1.1356211e+01  -1.7142189e+01
   6.3991800e+01   1.2809217e-02  -1.1356298e+01  -1.7142280e+01
   6.3991850e+01   1.2731132e-02  -1.1356385e+01  -1.7142372e+01
   6.3991900e+01   1.2653046e-02  -1.1356472e+01  -1.7142463e+01
   6.3991950e+01   1.2574961e-02  -1.1356559e+01  -1.7142554e+01
   6.3992000e+01   1.2496875e-02  -1.1356646e+01  -1.7142646e+01
   6.3992050e+01   1.2418789e-02  -1.1356733e+01  -1.7142737e+01
   6.3992100e+01   1.2340703e-02  -1.1356820e+01  -1.7142829e+01
   6.3992150e+01   1.2262616e-02  -1.1356907e+01  -1.7142920e+01
   6.3992200e+01   1.2184529e-02  -1.1356994e+01  -1.7143012e+01
   6.3992250e+01   1.2106442e-02  -1.1357081e+01  -1.7143103e+01
   6.3992300e+01   1.2028355e-02  -1.1357168e+01  -1.7143195e+01
   6.3992350e+01   1.1950267e-02  -1.1357254e+01  -1.7143286e+01
   6.3992400e+01   1.1872180e-02  -1.1357341e+01  -1.7143378e+01
   6.3992450e+01   1.1794092e-02  -1.1357428e+01  -1.7143469e+01
   6.3992500e+01   1.1716003e-02  -1.1357515e+01  -1.7143561e+01
   6.3992550e+01   1.1637915e-02  -1.1357602e+01  -1.7143652e+01
   6.3992600e+01   1.1559826e-02  -1.1357689e+01  -1.7143744e+01
   6.3992650e+01   1.1481737e-02  -1.1357776e+01  -1.7143835e+01
   6.3992700e+01   1.1403648e-02  -1.1357863e+01  -1.7143927e+01
   6.3992750e+01   1.1325558e-02  -1.1357950e+01  -1.7144018e+01
   6.3992800e+01   1.1247469e-02  -1.1358037e+01  -1.7144110e+01
   6.3992850e+01   1.1169379e-02  -1.1358124e+01  -1.7144201e+01
   6.3992900e+01   1.1091289e-02  -1.1358211e+01  -1.7144293e+01
   6.3992950e+01   1.1013198e-02  -1.1358298e+01  -1.7144384e+01
   6.3993000e+01   1.0935107e-02  -1.1358385e+01  -1.7144476e+01
   6.3993050e+01   1.0857016e-02  -1.1358472e+01  -1.7144567e+01
   6.3993100e+01   1.0778925e-02  -1.1358559e+01  -1.7144659e+01
   6.3993150e+01   1.0700834e-02  -1.1358646e+01  -1.7144750e+01
   6.3993200e+01   1.0622742e-02  -1.1358733e+01  -1.7144842e+01
   6.3993250e+01   1.0544650e-02  -1.1358820e+01  -1.7144933e+01
   6.3993300e+01   1.0466558e-02  -1.1358907e+01  -1.7145025e+01
   6.3993350e+01   1.0388466e-02  -1.1358994e+01  -1.7145116e+01
   6.3993400e+01   1.0310373e-02  -1.1359081e+01  -1.7145208e+01
   6.3993450e+01   1.0232280e-02  -1.1359168e+01  -1.7145299e+01
   6.3993500e+01   1.0154187e-02  -1.1359255e+01  -1.7145391e+01
   6.3993550e+01   1.0076094e-02  -1.1359342e+01  -1.7145482e+01
   6.3993600e+01   9.9980000e-03  -1.1359429e+01  -1.7145574e+01
   6.3993650e+01   9.9199061e-03  -1.1359516e+01  -1.7145665e+01
   6.3993700e+01   9.8418120e-03  -1.1359603e+01  -1.7145757e+01
   6.3993750e+01   9.7637177e-03  -1.1359690e+01  -1.7145848e+01
   6.3993800e+01   9.6856230e-03  -1.1359777e+01  -1.7145940e+01
   6.3993850e+01   9.6075282e-03  -1.1359864e+01  -1.7146031e+01
   6.3993900e+01   9.5294331e-03  -1.1359951e+01  -1.7146123e+01
   6.3993950e+01   9.4513378e-03  -1.1360038e+01  -1.7146214e+01
   6.3994000e+01   9.3732422e-03  -1.1360125e+01  -1.7146306e+01
   6.3994050e+01   9.2951464e-03  -1.1360212e+01  -1.7146397e+01
   6.3994100e+01   9.2170503e-03  -1.1360299e+01  -1.7146489e+01
   6.3994150e+01   9.1389540e-03  -1.1360386e+01  -1.7146580e+01
   6.3994200e+01   9.0608574e-03  -1.1360473e+01  -1.7146672e+01
   6.3994250e+01   8.9827606e-03  -1.1360560e+01  -1.7146763e+01
   6.3994300e+01   8.9046636e-03  -1.1360647e+01  -1.7146855e+01
   6.3994350e+01   8.8265663e-03  -1.1360734e+01  -1.7146946e+01
   6.3994400e+01   8.7484688e-03  -1.1360820e+01  -1.7147038e+01
   6.3994450e+01   8.6703710e-03  -1.1360907e+01  -1.7147129e+01
   6.3994500e+01   8.5922729e-03  -1.1360994e+01  -1.7147221e+01
   6.3994550e+01   8.5141747e-03  -1.1361081e+01  -1.7147312e+01
   6.3994600e+01   8.4360762e-03  -1.1361168e+01  -1.7147404e+01
   6.3994650e+01   8.3579774e-03  -1.1361255e+01  -1.7147495e+01
   6.3994700e+01   8.2798784e-03  -1.1361342e+01  -1.7147587e+01
   6.3994750e+01   8.2017792e-03  -1.1361429e+01  -1.7147678e+01
   6.3994800e+01   8.1236797e-03  -1.1361516e+01  -1.7147770e+01
   6.3994850e+01   8.0455800e-03  -1.1361603e+01  -1.7147861e+01
   6.3994900e+01   7.9674800e-03  -1.1361690e+01  -1.7147953e+01
   6.3994950e+01   7.8893798e-03  -1.1361777e+01  -1.7148044e+01
   6.3995000e+01   7.8112793e-03  -1.1361864e+01  -1.7148136e+01
   6.3995050e+01   7.7331786e-03  -1.1361951e+01  -1.7148227e+01
   6.3995100e+01   7.6550776e-03  -1.1362038e+01  -1.7148319e+01
   6.3995150e+01   7.5769764e-03  -1.1362125e+01  -1.7148410e+01
   6.3995200e+01   7.4988750e-03  -1.1362212e+01  -1.7148502e+01
   6.3995250e+01   7.4207733e-03  -1.1362299e+01  -1.7148593e+01
   6.3995300e+01   7.3426714e-03  -1.1362386e+01  -1.7148685e+01
   6.3995350e+01   7.2645692e-03  -1.1362473e+01  -1.7148776e+01
   6.3995400e+01   7.1864668e-03  -1.1362560e+01  -1.7148868e+01
   6.3995450e+01   7.1083641e-03  -1.1362647e+01  -1.7148959e+01
   6.3995500e+01   7.0302612e-03  -1.1362734e+01  -1.7149051e+01
   6.3995550e+01   6.9521581e-03  -1.1362821e+01  -1.7149142e+01
   6.3995600e+01   6.8740547e-03  -1.1362908e+01  -1.7149234e+01
   6.3995650e+01   6.7959510e-03  -1.1362995e+01  -1.7149325e+01
   6.3995700e+01   6.7178472e-03  -1.1363082e+01  -1.7149417e+01
   6.3995750e+01   6.6397430e-03  -1.1363169e+01  -1.7149508e+01
   6.3995800e+01   6.5616387e-03  -1.1363256e+01  -1.7149600e+01
   6.3995850e+01   6.4835341e-03  -1.1363343e+01  -1.7149691e+01
   6.3995900e+01   6.4054292e-03  -1.1363430e+01  -1.7149783e+01
   6.3995950e+01   6.3273241e-03  -1.1363517e+01  -1.7149874e+01
   6.3996000e+01   6.2492187e-03  -1.1363604e+01  -1.7149966e+01
   6.3996050e+01   6.1711132e-03  -1.1363691e+01  -1.7150057e+01
   6.3996100e+01   6.0930073e-03  -1.1363778e+01  -1.7150149e+01
   6.3996150e+01   6.0149012e-03  -1.1363865e+01  -1.7150241e+01
   6.3996200e+01   5.9367949e-03  -1.1363952e+01  -1.7150332e+01
   6.3996250e+01   5.8586884e-03  -1.1364039e+01  -1.7150424e+01
   6.3996300e+01   5.7805815e-03  -1.1364126e+01  -1.7150515e+01
   6.3996350e+01   5.7024745e-03  -1.1364213e+01  -1.7150607e+01
   6.3996400e+01   5.6243672e-03  -1.1364300e+01  -1.7150698e+01
   6.3996450e+01   5.5462596e-03  -1.1364387e+01  -1.7150790e+01
   6.3996500e+01   5.4681519e-03  -1.1364474e+01  -1.7150881e+01
   6.3996550e+01   5.3900438e-03  -1.1364561e+01  -1.7150973e+01
   6.3996600e+01   5.3119355e-03  -1.1364648e+01  -1.7151064e+01
   6.3996650e+01   5.2338270e-03  -1.1364735e+01  -1.7151156e+01
   6.3996700e+01   5.1557183e-03  -1.1364822e+01  -1.7151247e+01
   6.3996750e+01   5.0776093e-03  -1.1364909e+01  -1.7151339e+01
   6.3996800e+01   4.9995000e-03  -1.1364996e+01  -1.7151430e+01
   6.3996850e+01   4.9213905e-03  -1.1365083e+01  -1.7151522e+01
   6.3996900e+01   4.8432808e-03  -1.1365170e+01  -1.7151613e+01
   6.3996950e+01   4.7651708e-03  -1.1365257e+01  -1.7151705e+01
   6.3997000e+01   4.6870605e-03  -1.1365344e+01  -1.7151796e+01
   6.3997050e+01   4.6089501e-03  -1.1365431e+01  -1.7151888e+01
   6.3997100e+01   4.5308394e-03  -1.1365518e+01  -1.7151979e+01
   6.3997150e+01   4.4527284e-03  -1.1365605e+01  -1.7152071e+01
   6.3997200e+01   4.3746172e-03  -1.1365692e+01  -1.7152162e+01
   6.3997250e+01   4.2965057e-03  -1.1365779e+01  -1.7152254e+01
   6.3997300e+01   4.2183940e-03  -1.1365866e+01  -1.7152345e+01
   6.3997350e+01   4.1402821e-03  -1.1365953e+01  -1.7152437e+01
   6.3997400e+01   4.0621699e-03  -1.1366040e+01  -1.7152528e+01
   6.3997450e+01   3.9840575e-03  -1.1366127e+01  -1.7152620e+01
   6.3997500e+01   3.9059448e-03  -1.1366214e+01  -1.7152711e+01
   6.3997550e+01   3.8278319e-03  -1.1366301e+01  -1.7152803e+01
   6.3997600e+01   3.7497188e-03  -1.1366388e+01  -1.7152894e+01
   6.3997650e+01   3.6716053e-03  -1.1366475e+01  -1.7152986e+01
   6.3997700e+01   3.5934917e-03  -1.1366562e+01  -1.7153077e+01
   6.3997750e+01   3.5153778e-03  -1.1366649e+01  -1.7153169e+01
   6.3997800e+01   3.4372637e-03  -1.1366736e+01  -1.7153260e+01
   6.3997850e+01   3.3591493e-03  -1.1366823e+01  -1.7153352e+01
   6.3997900e+01   3.2810347e-03  -1.1366910e+01  -1.7153444e+01
   6.3997950e+01   3.2029198e-03  -1.1366997e+01  -1.7153535e+01
   6.3998000e+01   3.1248047e-03  -1.1367084e+01  -1.7153627e+01
   6.3998050e+01   3.0466893e-03  -1.1367171e+01  -1.7153718e+01
   6.3998100e+01   2.9685737e-03  -1.1367258e+01  -1.7153810e+01
   6.3998150e+01   2.8904579e-03  -1.1367345e+01  -1.7153901e+01
   6.3998200e+01   2.8123418e-03  -1.1367432e+01  -1.7153993e+01
   6.3998250e+01   2.7342255e-03  -1.1367519e+01  -1.7154084e+01
   6.3998300e+01   2.6561089e-03  -1.1367606e+01  -1.7154176e+01
   6.3998350e+01   2.5779921e-03  -1.1367693e+01  -1.7154267e+01
   6.3998400e+01   2.4998750e-03  -1.1367780e+01  -1.7154359e+01
   6.3998450e+01   2.4217577e-03  -1.1367867e+01  -1.7154450e+01
   6.3998500e+01   2.3436401e-03  -1.1367954e+01  -1.7154542e+01
   6.3998550e+01   2.2655223e-03  -1.1368041e+01  -1.7154633e+01
   6.3998600e+01   2.1874043e-03  -1.1368128e+01  -1.7154725e+01
   6.3998650e+01   2.1092860e-03  -1.1368215e+01  -1.7154816e+01
   6.3998700e+01   2.0311675e-03  -1.1368302e+01  -1.7154908e+01
   6.3998750e+01   1.9530487e-03  -1.1368389e+01  -1.7154999e+01
   6.3998800e+01   1.8749297e-03  -1.1368476e+01  -1.7155091e+01
   6.3998850e+01   1.7968104e-03  -1.1368563e+01  -1.7155182e+01
   6.3998900e+01   1.7186909e-03  -1.1368650e+01  -1.7155274e+01
   6.3998950e+01   1.6405712e-03  -1.1368737e+01  -1.7155365e+01
   6.3999000e+01   1.5624512e-03  -1.1368824e+01  -1.7155457e+01
   6.3999050e+01   1.4843309e-03  -1.1368911e+01  -1.7155549e+01
   6.3999100e+01   1.4062104e-03  -1.1368998e+01  -1.7155640e+01
   6.3999150e+01   1.3280897e-03  -1.1369085e+01  -1.7155732e+01
   6.3999200e+01   1.2499688e-03  -1.1369172e+01  -1.7155823e+01
   6.3999250e+01   1.1718475e-03  -1.1369259e+01  -1.7155915e+01
   6.3999300e+01   1.0937261e-03  -1.1369346e+01  -1.7156006e+01
   6.3999350e+01   1.0156044e-03  -1.1369433e+01  -1.7156098e+01
   6.3999400e+01   9.3748242e-04  -1.1369520e+01  -1.7156189e+01
   6.3999450e+01   8.5936023e-04  -1.1369607e+01  -1.7156281e+01
   6.3999500e+01   7.8123779e-04  -1.1369694e+01  -1.7156372e+01
   6.3999550e+01   7.0311511e-04  -1.1369781e+01  -1.7156464e+01
   6.3999600e+01   6.2499219e-04  -1.1369868e+01  -1.7156555e+01
   6.3999650e+01   5.4686902e-04  -1.1369955e+01  -1.7156647e+01
   6.3999700e+01   4.6874561e-04  -1.1370042e+01  -1.7156738e+01
   6.3999750e+01   3.9062195e-04  -1.1370129e+01  -1.7156830e+01
   6.3999800e+01   3.1249805e-04  -1.1370216e+01  -1.7156921e+01
   6.3999850e+01   2.3437390e-04  -1.1370303e+01  -1.7157013e+01
   6.3999900e+01   1.5624951e-04  -1.1370390e+01  -1.7157104e+01
   6.3999950e+01   0.0000000e+00  -1.1370477e+01  -1.7157196e+01
   6.4000000e+01   0.0000000e+00  -5.6852819e+00  -8.5786438e+00
   6.4100000e+01   7.8002930e-02  -5.6161623e+00  -8.5140450e+00
   6.4200000e+01   1.5576172e-01  -5.5472867e+00  -8.4496903e+00
   6.4300000e+01   2.3327637e-01  -5.4786553e+00  -8.3855798e+00
   6.4400000e+01   3.1054688e-01  -5.4102681e+00  -8.3217134e+00
   6.4500000e+01   3.8757324e-01  -5.3421250e+00  -8.2580912e+00
   6.4600000e+01   4.6435547e-01  -5.2742260e+00  -8.1947131e+00
   6.4700000e+01   5.4089355e-01  -5.2065712e+00  -8.1315791e+00
   6.4800000e+01   6.1718750e-01  -5.1391605e+00  -8.0686893e+00
   6.4900000e+01   6.9323730e-01  -5.0719939e+00  -8.0060436e+00
   6.5000000e+01   7.6904297e-01  -5.0050715e+00  -7.9436421e+00
   6.5100000e+01   8.4460449e-01  -4.9383932e+00  -7.8814847e+00
   6.5200000e+01   9.1992187e-01  -4.8719591e+00  -7.8195715e+00
   6.5300000e+01   9.9499512e-01  -4.8057691e+00  -7.7579023e+00
   6.5400000e+01   1.0698242e+00  -4.7398233e+00  -7.6964774e+00
   6.5500000e+01   1.1444092e+00  -4.6741216e+00  -7.6352965e+00
   6.5600000e+01   1.2187500e+00  -4.6086640e+00  -7.5743599e+00
   6.5700000e+01   1.2928467e+00  -4.5434506e+00  -7.5136673e+00
   6.5800000e+01   1.3666992e+00  -4.4784813e+00  -7.4532189e+00
   6.5900000e+01   1.4403076e+00  -4.4137561e+00  -7.3930146e+00
   6.6000000e+01   1.5136719e+00  -4.3492751e+00  -7.3330545e+00
   6.6100000e+01   1.5867920e+00  -4.2850383e+00  -7.2733385e+00
   6.6200000e+01   1.6596680e+00  -4.2210455e+00  -7.2138667e+00
   6.6300000e+01   1.7322998e+00  -4.1572970e+00  -7.1546390e+00
   6.6400000e+01   1.8046875e+00  -4.0937925e+00  -7.0956554e+00
   6.6500000e+01   1.8768311e+00  -4.0305322e+00  -7.0369160e+00
   6.6600000e+01   1.9487305e+00  -3.9675161e+00  -6.9784207e+00
   6.6700000e+01   2.0203857e+00  -3.9047440e+00  -6.9201696e+00
   6.6800000e+01   2.0917969e+00  -3.8422162e+00  -6.8621626e+00
   6.6900000e+01   2.1629639e+00  -3.7799324e+00  -6.8043997e+00
   6.7000000e+01   2.2338867e+00  -3.7178928e+00  -6.7468810e+00
   6.7100000e+01   2.3045654e+00  -3.6560974e+00  -6.6896064e+00
   6.7200000e+01   2.3750000e+00  -3.5945460e+00  -6.6325760e+00
   6.7300000e+01   2.4451904e+00  -3.5332389e+00  -6.5757897e+00
   6.7400000e+01   2.5151367e+00  -3.4721758e+00  -6.5192475e+00
   6.7500000e+01   2.5848389e+00  -3.4113569e+00  -6.4629495e+00
   6.7600000e+01   2.6542969e+00  -3.3507822e+00  -6.4068956e+00
   6.7700000e+01   2.7235107e+00  -3.2904516e+00  -6.3510859e+00
   6.7800000e+01   2.7924805e+00  -3.2303651e+00  -6.2955203e+00
   6.7900000e+01   2.8612061e+00  -3.1705228e+00  -6.2401988e+00
   6.8000000e+01   2.9296875e+00  -3.1109246e+00  -6.1851215e+00
   6.8100000e+01   2.9979248e+00  -3.0515705e+00  -6.1302883e+00
   6.8200000e+01   3.0659180e+00  -2.9924606e+00  -6.0756993e+00
   6.8300000e+01   3.1336670e+00  -2.9335948e+00  -6.0213544e+00
   6.8400000e+01   3.2011719e+00  -2.8749732e+00  -5.9672536e+00
   6.8500000e+01   3.2684326e+00  -2.8165957e+00  -5.9133970e+00
   6.8600000e+01   3.3354492e+00  -2.7584624e+00  -5.8597846e+00
   6.8700000e+01   3.4022217e+00  -2.7005732e+00  -5.8064162e+00
   6.8800000e+01   3.4687500e+00  -2.6429281e+00  -5.7532920e+00
   6.8900000e+01   3.5350342e+00  -2.5855272e+00  -5.7004120e+00
   6.9000000e+01   3.6010742e+00  -2.5283704e+00  -5.6477761e+00
   6.9100000e+01   3.6668701e+00  -2.4714577e+00  -5.5953843e+00
   6.9200000e+01   3.7324219e+00  -2.4147892e+00  -5.5432367e+00
   6.9300000e+01   3.7977295e+00  -2.3583649e+00  -5.4913332e+00
   6.9400000e+01   3.8627930e+00  -2.3021846e+00  -5.4396739e+00
   6.9500000e+01   3.9276123e+00  -2.2462486e+00  -5.3882587e+00
   6.9600000e+01   3.9921875e+00  -2.1905566e+00  -5.3370876e+00
   6.9700000e+01   4.0565186e+00  -2.1351088e+00  -5.2861607e+00
   6.9800000e+01   4.1206055e+00  -2.0799052e+00  -5.2354779e+00
   6.9900000e+01   4.1844482e+00  -2.0249456e+00  -5.1850392e+00
   7.0000000e+01   4.2480469e+00  -1.9702303e+00  -5.1348447e+00
   7.0100000e+01   4.3114014e+00  -1.9157590e+00  -5.0848944e+00
   7.0200000e+01   4.3745117e+00  -1.8615319e+00  -5.0351882e+00
   7.0300000e+01   4.4373779e+00  -1.8075490e+00  -4.9857261e+00
   7.0400000e+01   4.5000000e+00  -1.7538101e+00  -4.9365081e+00
   7.0500000e+01   4.5623779e+00  -1.7003155e+00  -4.8875343e+00
   7.0600000e+01   4.6245117e+00  -1.6470649e+00  -4.8388047e+00
   7.0700000e+01   4.6864014e+00  -1.5940585e+00  -4.7903192e+00
   7.0800000e+01   4.7480469e+00  -1.5412963e+00  -4.7420778e+00
   7.0900000e+01   4.8094482e+00  -1.4887782e+00  -4.6940806e+00
   7.1000000e+01   4.8706055e+00  -1.4365042e+00  -4.6463275e+00
   7.1100000e+01   4.9315186e+00  -1.3844744e+00  -4.5988185e+00
   7.1200000e+01   4.9921875e+00  -1.3326887e+00  -4.5515537e+00
   7.1300000e+01   5.0526123e+00  -1.2811471e+00  -4.5045330e+00
   7.1400000e+01   5.1127930e+00  -1.2298497e+00  -4.4577565e+00
   7.1500000e+01   5.1727295e+00  -1.1787964e+00  -4.4112241e+00
   7.1600000e+01   5.2324219e+00  -1.1279873e+00  -4.3649358e+00
   7.1700000e+01   5.2918701e+00  -1.0774223e+00  -4.3188917e+00
   7.1800000e+01   5.3510742e+00  -1.0271015e+00  -4.2730918e+00
   7.1900000e+01   5.4100342e+00  -9.7702475e-01  -4.2275359e+00
   7.2000000e+01   5.4687500e+00  -9.2719219e-01  -4.1822242e+00
   7.2100000e+01   5.5272217e+00  -8.7760376e-01  -4.1371567e+00
   7.2200000e+01   5.5854492e+00  -8.2825947e-01  -4.0923333e+00
   7.2300000e+01   5.6434326e+00  -7.7915933e-01  -4.0477540e+00
   7.2400000e+01   5.7011719e+00  -7.3030332e-01  -4.0034189e+00
   7.2500000e+01   5.7586670e+00  -6.8169146e-01  -3.9593279e+00
   7.2600000e+01   5.8159180e+00  -6.3332374e-01  -3.9154810e+00
   7.2700000e+01   5.8729248e+00  -5.8520015e-01  -3.8718783e+00
   7.2800000e+01   5.9296875e+00  -5.3732071e-01  -3.8285198e+00
   7.2900000e+01   5.9862061e+00  -4.8968541e-01  -3.7854054e+00
   7.3000000e+01   6.0424805e+00  -4.4229425e-01  -3.7425351e+00
   7.3100000e+01   6.0985107e+00  -3.9514723e-01  -3.6999089e+00
   7.3200000e+01   6.1542969e+00  -3.4824435e-01  -3.6575269e+00
   7.3300000e+01   6.2098389e+00  -3.0158561e-01  -3.6153891e+00
   7.3400000e+01   6.2651367e+00  -2.5517101e-01  -3.5734953e+00
   7.3500000e+01   6.3201904e+00  -2.0900055e-01  -3.5318458e+00
   7.3600000e+01   6.3750000e+00  -1.6307424e-01  -3.4904403e+00
   7.3700000e+01   6.4295654e+00  -1.1739206e-01  -3.4492790e+00
   7.3800000e+01   6.4838867e+00  -7.1954023e-02  -3.4083619e+00
   7.3900000e+01   6.5379639e+00  -2.6760128e-02  -3.3676889e+00
   7.4000000e+01   6.5917969e+00   1.8189627e-02  -3.3272600e+00
   7.4100000e+01   6.6453857e+00   6.2895241e-02  -3.2870752e+00
   7.4200000e+01   6.6987305e+00   1.0735671e-01  -3.2471346e+00
   7.4300000e+01   6.7518311e+00   1.5157405e-01  -3.2074382e+00
   7.4400000e+01   6.8046875e+00   1.9554724e-01  -3.1679859e+00
   7.4500000e+01   6.8572998e+00   2.3927629e-01  -3.1287777e+00
   7.4600000e+01   6.9096680e+00   2.8276120e-01  -3.0898137e+00
   7.4700000e+01   6.9617920e+00   3.2600197e-01  -3.0510938e+00
   7.4800000e+01   7.0136719e+00   3.6899860e-01  -3.0126180e+00
   7.4900000e+01   7.0653076e+00   4.1175109e-01  -2.9743864e+00
   7.5000000e+01   7.1166992e+00   4.5425944e-01  -2.9363989e+00
   7.5100000e+01   7.1678467e+00   4.9652365e-01  -2.8986556e+00
   7.5200000e+01   7.2187500e+00   5.3854372e-01  -2.8611564e+00
   7.5300000e+01   7.2694092e+00   5.8031964e-01  -2.8239014e+00
   7.5400000e+01   7.3198242e+00   6.2185143e-01  -2.7868905e+00
   7.5500000e+01   7.3699951e+00   6.6313907e-01  -2.7501237e+00
   7.5600000e+01   7.4199219e+00   7.0418258e-01  -2.7136011e+00
   7.5700000e+01   7.4696045e+00   7.4498194e-01  -2.6773226e+00
   7.5800000e+01   7.5190430e+00   7.8553717e-01  -2.6412882e+00
   7.5900000e+01   7.5682373e+00   8.2584825e-01  -2.6054980e+00
   7.6000000e+01   7.6171875e+00   8.6591519e-01  -2.5699520e+00
   7.6100000e+01   7.6658936e+00   9.0573799e-01  -2.5346500e+00
   7.6200000e+01   7.7143555e+00   9.4531665e-01  -2.4995923e+00
   7.6300000e+01   7.7625732e+00   9.8465117e-01  -2.4647786e+00
   7.6400000e+01   7.8105469e+00   1.0237416e+00  -2.4302091e+00
   7.6500000e+01   7.8582764e+00   1.0625878e+00  -2.3958838e+00
   7.6600000e+01   7.9057617e+00   1.1011899e+00  -2.3618025e+00
   7.6700000e+01   7.9530029e+00   1.1395478e+00  -2.3279655e+00
   7.6800000e+01   8.0000000e+00   1.1776617e+00  -2.2943725e+00
   7.6900000e+01   8.0467529e+00   1.2155313e+00  -2.2610237e+00
   7.7000000e+01   8.0932617e+00   1.2531569e+00  -2.2279191e+00
   7.7100000e+01   8.1395264e+00   1.2905383e+00  -2.1950585e+00
   7.7200000e+01   8.1855469e+00   1.3276755e+00  -2.1624422e+00
   7.7300000e+01   8.2313232e+00   1.3645686e+00  -2.1300699e+00
   7.7400000e+01   8.2768555e+00   1.4012176e+00  -2.0979418e+00
   7.7500000e+01   8.3221436e+00   1.4376225e+00  -2.0660579e+00
   7.7600000e+01   8.3671875e+00   1.4737831e+00  -2.0344181e+00
   7.7700000e+01   8.4119873e+00   1.5096997e+00  -2.0030224e+00
   7.7800000e+01   8.4565430e+00   1.5453721e+00  -1.9718709e+00
   7.7900000e+01   8.5008545e+00   1.5808004e+00  -1.9409635e+00
   7.8000000e+01   8.5449219e+00   1.6159845e+00  -1.9103002e+00
   7.8100000e+01   8.5887451e+00   1.6509245e+00  -1.8798811e+00
   7.8200000e+01   8.6323242e+00   1.6856203e+00  -1.8497061e+00
   7.8300000e+01   8.6756592e+00   1.7200721e+00  -1.8197753e+00
   7.8400000e+01   8.7187500e+00   1.7542796e+00  -1.7900886e+00
   7.8500000e+01   8.7615967e+00   1.7882430e+00  -1.7606461e+00
   7.8600000e+01   8.8041992e+00   1.8219623e+00  -1.7314477e+00
   7.8700000e+01   8.8465576e+00   1.8554375e+00  -1.7024934e+00
   7.8800000e+01   8.8886719e+00   1.8886685e+00  -1.6737833e+00
   7.8900000e+01   8.9305420e+00   1.9216553e+00  -1.6453173e+00
   7.9000000e+01   8.9721680e+00   1.9543981e+00  -1.6170954e+00
   7.9100000e+01   9.0135498e+00   1.9868967e+00  -1.5891177e+00
   7.9200000e+01   9.0546875e+00   2.0191511e+00  -1.5613842e+00
   7.9300000e+01   9.0955811e+00   2.0511614e+00  -1.5338947e+00
   7.9400000e+01   9.1362305e+00   2.0829276e+00  -1.5066494e+00
   7.9500000e+01   9.1766357e+00   2.1144496e+00  -1.4796483e+00
   7.9600000e+01   9.2167969e+00   2.1457275e+00  -1.4528913e+00
   7.9700000e+01   9.2567139e+00   2.1767612e+00  -1.4263784e+00
   7.9800000e+01   9.2963867e+00   2.2075508e+00  -1.4001097e+00
   7.9900000e+01   9.3358154e+00   2.2380963e+00  -1.3740851e+00
   8.0000000e+01   9.3750000e+00   2.2683976e+00  -1.3483047e+00


==> RErrorsPoly1x.dat <==
   1.0000000e+00   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   1.0100000e+00   1.1598124e-03   1.7360641e-05   6.3888655e-08   1.8507404e-08   9.4795278e-10   3.5352918e-11   1.0957590e-12   3.0387914e-14
   1.0200000e+00   6.8888732e-04   7.3538594e-06   9.6202404e-07   4.1385242e-08   1.2208423e-09   2.4743654e-11   1.7031709e-13   1.1437518e-14
   1.0300000e+00   2.6817023e-04   2.5558711e-05   1.3868325e-06   4.0493224e-08   6.2725612e-10   6.7574601e-12   8.5078611e-13   3.2361891e-14
   1.0400000e+00   1.0486999e-04   3.8150010e-05   1.4651971e-06   2.6703875e-08   1.8046505e-10   3.0500873e-11   1.0910117e-12   1.8127722e-14
   1.0500000e+00   4.3271119e-04   4.5950135e-05   1.3023140e-06   7.7191449e-09   8.4675713e-10   3.7597025e-11   6.4220296e-13   9.5590202e-15
   1.0600000e+00   7.1777792e-04   4.9711249e-05   9.8419498e-07   1.1277708e-08   1.2172425e-09   2.9555893e-11   9.6853636e-14   3.0127012e-14
   1.0700000e+00   9.6244148e-04   5.0118726e-05   5.7997729e-07   2.7067767e-08   1.2662341e-09   1.2267248e-11   7.4935169e-13   3.3737457e-14
   1.0800000e+00   1.1690198e-03   4.7794500e-05   1.4405017e-07   3.7929069e-08   1.0430590e-09   7.6171469e-12   1.0877699e-12   2.2062352e-14
   1.0900000e+00   1.3397777e-03   4.3300341e-05   2.8199293e-07   4.3246423e-08   6.3353738e-10   2.4615763e-11   1.0493151e-12   1.6942003e-15
   1.1000000e+00   1.4769265e-03   3.7141056e-05   6.6756817e-07   4.3189416e-08   1.3348834e-10   3.5226455e-11   6.9769746e-13   1.8196555e-14
   1.1100000e+00   1.5826244e-03   2.9767610e-05   9.9147242e-07   3.8450322e-08   3.6838381e-10   3.8022359e-11   1.6772250e-13   3.1301628e-14
   1.1200000e+00   1.6589761e-03   2.1580183e-05   1.2404036e-06   3.0034314e-08   8.0044220e-10   3.3341241e-11   3.8745895e-13   3.4443559e-14
   1.1300000e+00   1.7080333e-03   1.2931134e-05   1.4076222e-06   1.9095013e-08   1.1127546e-09   2.2784672e-11   8.3565710e-13   2.7600144e-14
   1.1400000e+00   1.7317943e-03   4.1279080e-06   1.4917459e-06   6.8090362e-09   1.2779249e-09   8.6699847e-12   1.0885892e-12   1.4048762e-14
   1.1500000e+00   1.7322039e-03   4.5641437e-06   1.4956701e-06   5.7162027e-09   1.2893471e-09   6.4706018e-12   1.1106505e-12   2.4258373e-15
   1.1600000e+00   1.7111539e-03   1.2919015e-05   1.4256063e-06   1.7506671e-08   1.1578558e-09   2.0295623e-11   9.1528118e-13   1.7257307e-14
   1.1700000e+00   1.6704827e-03   2.0747374e-05   1.2902317e-06   2.7762545e-08   9.0753075e-10   3.0938522e-11   5.5426663e-13   2.7278180e-14
   1.1800000e+00   1.6119754e-03   2.7893959e-05   1.0999427e-06   3.5879909e-08   5.7123575e-10   3.7171208e-11   1.0205392e-13   3.0393466e-14
   1.1900000e+00   1.5373639e-03   3.4235065e-05   8.6620509e-07   4.1457053e-08   1.8630969e-10   3.8459521e-11   3.5948911e-13   2.6819658e-14
   1.2000000e+00   1.4483267e-03   3.9676091e-05   6.0099524e-07   4.4288708e-08   2.0929738e-10   3.4926995e-11   7.5499607e-13   1.7452706e-14
   1.2100000e+00   1.3464890e-03   4.4149166e-05   3.1632449e-07   4.4351129e-08   5.8025491e-10   2.7253482e-11   1.0266032e-12   4.8361315e-15
   1.2200000e+00   1.2334228e-03   4.7610862e-05   2.3841814e-08   4.1780565e-08   8.9635523e-10   1.6530248e-11   1.1393819e-12   8.6686214e-15
   1.2300000e+00   1.1106469e-03   5.0039961e-05   2.6549222e-07   3.6847330e-08   1.1342540e-09   4.0956305e-12   1.0844026e-12   2.0073943e-14
   1.2400000e+00   9.7962652e-04   5.1435319e-05   5.4166559e-07   2.9927342e-08   1.2784713e-09   8.6310736e-12   8.7680530e-13   2.7671199e-14
   1.2500000e+00   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   1.2600000e+00   6.9844774e-04   5.1208228e-05   1.0203708e-06   1.1982772e-08   1.2645988e-09   2.9761753e-11   1.5569546e-13   2.6578739e-14
   1.2700000e+00   5.5095368e-04   4.9665579e-05   1.2091542e-06   1.9763501e-09   1.1149098e-09   3.6148586e-11   2.5591196e-13   1.8752777e-14
   1.2800000e+00   4.0054393e-04   4.7245023e-05   1.3574278e-06   8.0334267e-09   8.8645024e-10   3.8942574e-11   6.3081984e-13   7.5317530e-15
   1.2900000e+00   2.4841745e-04   4.4016209e-05   1.4619085e-06   1.7561623e-08   5.9766023e-10   3.7990211e-11   9.2333141e-13   5.2990945e-15
   1.3000000e+00   9.5719917e-05   4.0057565e-05   1.5207448e-06   2.6170553e-08   2.7007678e-10   3.3489089e-11   1.1005086e-12   1.7463808e-14
   1.3100000e+00   5.6456287e-05   3.5454675e-05   1.5334644e-06   3.3485216e-08   7.3249152e-11   2.5947665e-11   1.1441703e-12   2.7342573e-14
   1.3200000e+00   2.0707206e-04   3.0298735e-05   1.5008947e-06   3.9204950e-08   4.0928796e-10   1.6119706e-11   1.0526646e-12   3.3266723e-14
   1.3300000e+00   3.5514159e-04   2.4685088e-05   1.4250627e-06   4.3111309e-08   7.1644129e-10   4.9269600e-12   8.3959284e-13   3.4700021e-14
   1.3400000e+00   4.9973236e-04   1.8711828e-05   1.3090757e-06   4.5072238e-08   9.7576204e-10   6.6282935e-12   5.3214988e-13   3.1092906e-14
   1.3500000e+00   6.3996512e-04   1.2478484e-05   1.1569878e-06   4.5042758e-08   1.1719401e-09   1.7550061e-11   1.6621704e-13   2.3381297e-14
   1.3600000e+00   7.7501393e-04   6.0847771e-06   9.7365617e-07   4.3062423e-08   1.2940202e-09   2.6927616e-11   2.1652014e-13   1.2532198e-14
   1.3700000e+00   9.0410612e-04   3.7054562e-07   7.6458856e-07   3.9249873e-08   1.3358353e-09   3.4006338e-11   5.7372329e-13   1.5210055e-16
   1.3800000e+00   1.0265223e-03   6.7908046e-06   5.3578706e-07   3.3794891e-08   1.2961584e-09   3.8239572e-11   8.6763263e-13   1.2716495e-14
   1.3900000e+00   1.1415964e-03   1.3082403e-05   2.9358974e-07   2.6948348e-08   1.1785768e-09   3.9324232e-11   1.0680556e-12   2.3456792e-14
   1.4000000e+00   1.2487157e-03   1.9155768e-05   4.4513368e-08   1.9010512e-08   9.9111979e-10   3.7214742e-11   1.1546986e-12   3.1241676e-14
   1.4100000e+00   1.3473205e-03   2.4926217e-05   2.0490047e-07   1.0318155e-08   7.4566624e-10   3.2119331e-11   1.1198975e-12   3.4908743e-14
   1.4200000e+00   1.4369047e-03   3.0314748e-05   4.4823343e-07   1.2309234e-09   4.5717486e-10   2.4475579e-11   9.6861186e-13   3.4368064e-14
   1.4300000e+00   1.5170153e-03   3.5248756e-05   6.7933077e-07   7.8825735e-09   1.4278314e-10   1.4911552e-11   7.1760375e-13   2.9370950e-14
   1.4400000e+00   1.5872527e-03   3.9662671e-05   8.9243190e-07   1.6658531e-08   1.7917939e-10   4.1937653e-12   3.9344528e-13   2.0463631e-14
   1.4500000e+00   1.6472706e-03   4.3498523e-05   1.0822896e-06   2.4751154e-08   4.9020845e-10   6.8322514e-12   2.9298786e-14   9.6589403e-15
   1.4600000e+00   1.6967757e-03   4.6706433e-05   1.2442763e-06   3.1844929e-08   7.7262651e-10   1.7307920e-11   3.3682834e-13   2.7555735e-15
   1.4700000e+00   1.7355284e-03   4.9245026e-05   1.3744764e-06   3.7665615e-08   1.0105228e-09   2.6424489e-11   6.6864181e-13   1.4361845e-14
   1.4800000e+00   1.7633422e-03   5.1081771e-05   1.4697629e-06   4.1989659e-08   1.1905831e-09   3.3483212e-11   9.3247632e-13   2.4154012e-14
   1.4900000e+00   1.7800837e-03   5.2193243e-05   1.5278582e-06   4.4651786e-08   1.3027794e-09   3.7945111e-11   1.1018841e-12   3.0768721e-14
   1.5000000e+00   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   1.5100000e+00   1.7800838e-03   5.2193250e-05   1.5278586e-06   4.4651799e-08   1.3027793e-09   3.7945979e-11   1.1015866e-12   3.1684655e-14
   1.5200000e+00   1.7633424e-03   5.1081786e-05   1.4697636e-06   4.1989685e-08   1.1905831e-09   3.3484824e-11   9.3152153e-13   2.6156854e-14
   1.5300000e+00   1.7355288e-03   4.9245049e-05   1.3744774e-06   3.7665653e-08   1.0105225e-09   2.6427290e-11   6.6722627e-13   1.7326141e-14
   1.5400000e+00   1.6967762e-03   4.6706463e-05   1.2442776e-06   3.1844979e-08   7.7262606e-10   1.7311323e-11   3.3510972e-13   6.4970251e-15
   1.5500000e+00   1.6472712e-03   4.3498560e-05   1.0822912e-06   2.4751214e-08   4.9020767e-10   6.8364037e-12   3.1319392e-14   4.9904525e-15
   1.5600000e+00   1.5872535e-03   3.9662715e-05   8.9243374e-07   1.6658599e-08   1.7917867e-10   4.1890624e-12   3.9523051e-13   1.5760726e-14
   1.5700000e+00   1.5170162e-03   3.5248807e-05   6.7933285e-07   7.8826492e-09   1.4278404e-10   1.4906565e-11   7.1918249e-13   2.4228397e-14
   1.5800000e+00   1.4369057e-03   3.0314805e-05   4.4823573e-07   1.2308428e-09   4.5717614e-10   2.4470426e-11   9.6969544e-13   2.9294345e-14
   1.5900000e+00   1.3473216e-03   2.4926280e-05   2.0490295e-07   1.0318071e-08   7.4566738e-10   3.2114394e-11   1.1202306e-12   3.0362379e-14
   1.6000000e+00   1.2487169e-03   1.9155837e-05   4.4510736e-08   1.9010428e-08   9.9112096e-10   3.7209880e-11   1.1540990e-12   2.7000624e-14
   1.6100000e+00   1.1415978e-03   1.3082477e-05   2.9358700e-07   2.6948265e-08   1.1785781e-09   3.9319631e-11   1.0663981e-12   1.9840796e-14
   1.6200000e+00   1.0265238e-03   6.7908840e-06   5.3578424e-07   3.3794811e-08   1.2961598e-09   3.8235435e-11   8.6492813e-13   9.8920871e-15
   1.6300000e+00   9.0410777e-04   3.7062969e-07   7.6458571e-07   3.9249798e-08   1.3358368e-09   3.4002854e-11   5.6986305e-13   1.6286972e-15
   1.6400000e+00   7.7501571e-04   6.0846889e-06   9.7365334e-07   4.3062355e-08   1.2940213e-09   2.6924938e-11   2.1139090e-13   1.2745360e-14
   1.6500000e+00   6.3996702e-04   1.2478392e-05   1.1569850e-06   4.5042701e-08   1.1719414e-09   1.7548196e-11   1.7201240e-13   2.2531976e-14
   1.6600000e+00   4.9973438e-04   1.8711733e-05   1.3090730e-06   4.5072192e-08   9.7576298e-10   6.6275052e-12   5.3870020e-13   2.9118929e-14
   1.6700000e+00   3.5514374e-04   2.4684991e-05   1.4250602e-06   4.3111275e-08   7.1644196e-10   4.9271975e-12   8.4675489e-13   3.1333824e-14
   1.6800000e+00   2.0707433e-04   3.0298636e-05   1.5008924e-06   3.9204930e-08   4.0928852e-10   1.6119213e-11   1.0599788e-12   2.9096725e-14
   1.6900000e+00   5.6458679e-05   3.5454575e-05   1.5334622e-06   3.3485210e-08   7.3249100e-11   2.5946471e-11   1.1514711e-12   2.2140068e-14
   1.7000000e+00   9.5717403e-05   4.0057465e-05   1.5207430e-06   2.6170563e-08   2.7007735e-10   3.3487202e-11   1.1077028e-12   1.1701751e-14
   1.7100000e+00   2.4841482e-04   4.4016109e-05   1.4619069e-06   1.7561648e-08   5.9766111e-10   3.7987853e-11   9.2987618e-13   7.5939255e-16
   1.7200000e+00   4.0054118e-04   4.7244923e-05   1.3574266e-06   8.0334662e-09   8.8645181e-10   3.8939847e-11   6.3665517e-13   1.3749002e-14
   1.7300000e+00   5.5095081e-04   4.9665482e-05   1.2091534e-06   1.9762970e-09   1.1149120e-09   3.6145387e-11   2.6082914e-13   2.4584779e-14
   1.7400000e+00   6.9844475e-04   5.1208133e-05   1.0203704e-06   1.1982707e-08   1.2646018e-09   2.9758616e-11   1.5203172e-13   3.1681324e-14
   1.7500000e+00   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   1.7600000e+00   9.7962330e-04   5.1435232e-05   5.4166603e-07   2.9927259e-08   1.2784756e-09   8.6280494e-12   8.7538865e-13   3.0677683e-14
   1.7700000e+00   1.1106435e-03   5.0039879e-05   2.6549311e-07   3.6847241e-08   1.1342590e-09   4.0985981e-12   1.0839463e-12   2.1812552e-14
   1.7800000e+00   1.2334194e-03   4.7610786e-05   2.3840481e-08   4.1780473e-08   8.9636086e-10   1.6533062e-11   1.1398704e-12   9.0905061e-15
   1.7900000e+00   1.3464854e-03   4.4149098e-05   3.1632272e-07   4.4351039e-08   5.8026096e-10   2.7256007e-11   1.0276324e-12   5.5644378e-15
   1.8000000e+00   1.4483230e-03   3.9676030e-05   6.0099304e-07   4.4288623e-08   2.0930417e-10   3.4929659e-11   7.5659479e-13   1.9184654e-14
   1.8100000e+00   1.5373601e-03   3.4235014e-05   8.6620250e-07   4.1456976e-08   1.8630229e-10   3.8461900e-11   3.6110781e-13   2.9338754e-14
   1.8200000e+00   1.6119715e-03   2.7893918e-05   1.0999397e-06   3.5879846e-08   5.7122852e-10   3.7173693e-11   1.0042411e-13   3.3542058e-14
   1.8300000e+00   1.6704787e-03   2.0747343e-05   1.2902284e-06   2.7762498e-08   9.0752339e-10   3.0941290e-11   5.5323413e-13   3.0069280e-14
   1.8400000e+00   1.7111498e-03   1.2918997e-05   1.4256028e-06   1.7506643e-08   1.1578486e-09   2.0298794e-11   9.1497476e-13   1.9815261e-14
   1.8500000e+00   1.7321997e-03   4.5641387e-06   1.4956665e-06   5.7161975e-09   1.2893406e-09   6.4741379e-12   1.1109613e-12   4.5186077e-15
   1.8600000e+00   1.7317899e-03   4.1278986e-06   1.4917422e-06   6.8090168e-09   1.2779187e-09   8.6658347e-12   1.0899148e-12   1.3009593e-14
   1.8700000e+00   1.7080289e-03   1.2931109e-05   1.4076185e-06   1.9094967e-08   1.1127500e-09   2.2779987e-11   8.3750562e-13   2.7404745e-14
   1.8800000e+00   1.6589716e-03   2.1580141e-05   1.2404001e-06   3.0034243e-08   8.0043858e-10   3.3336023e-11   3.8968384e-13   3.5065284e-14
   1.8900000e+00   1.5826197e-03   2.9767551e-05   9.9146914e-07   3.8450226e-08   3.6838154e-10   3.8016340e-11   1.6555757e-13   3.2943648e-14
   1.9000000e+00   1.4769218e-03   3.7140977e-05   6.6756534e-07   4.3189299e-08   1.3348876e-10   3.5220415e-11   6.9589889e-13   2.0039526e-14
   1.9100000e+00   1.3397729e-03   4.3300242e-05   2.8199072e-07   4.3246291e-08   6.3353597e-10   2.4609764e-11   1.0479639e-12   0.0000000e+00
   1.9200000e+00   1.1690149e-03   4.7794380e-05   1.4405156e-07   3.7928930e-08   1.0430562e-09   7.6114048e-12   1.0873435e-12   2.0463631e-14
   1.9300000e+00   9.6243643e-04   5.0118583e-05   5.7997765e-07   2.7067631e-08   1.2662301e-09   1.2271846e-11   7.4974138e-13   3.2783776e-14
   1.9400000e+00   7.1777278e-04   4.9711082e-05   9.8419407e-07   1.1277592e-08   1.2172372e-09   2.9559200e-11   9.8214770e-14   2.9292124e-14
   1.9500000e+00   4.3270595e-04   4.5949943e-05   1.3023115e-06   7.7192232e-09   8.4675172e-10   3.7598641e-11   6.4017125e-13   8.4432461e-15
   1.9600000e+00   1.0486466e-04   3.8149792e-05   1.4651928e-06   2.6703892e-08   1.8046072e-10   3.0500860e-11   1.0888890e-12   2.0237145e-14
   1.9700000e+00   2.6817565e-04   2.5558466e-05   1.3868261e-06   4.0493151e-08   6.2725801e-10   6.7556361e-12   8.4882879e-13   3.6087799e-14
   1.9800000e+00   6.8889284e-04   7.3535857e-06   9.6201523e-07   4.1385043e-08   1.2208390e-09   2.4745825e-11   1.7168267e-13   1.7146284e-14
   1.9900000e+00   1.1598180e-03   1.7360945e-05   6.3877053e-08   1.8507039e-08   9.4794172e-10   3.5353478e-11   1.0971601e-12   2.6070257e-14
   2.0000000e+00   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   3.0000000e+00   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   4.0000000e+00   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   5.0000000e+00   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   6.0000000e+00   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   7.0000000e+00   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   8.0000000e+00   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   9.0000000e+00   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   1.0000000e+01   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   1.1000000e+01   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   1.2000000e+01   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   1.3000000e+01   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   1.4000000e+01   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   1.5000000e+01   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   1.6000000e+01   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   1.7000000e+01   7.8264015e-04   5.0102168e-05   8.8885130e-07   1.5615449e-08   1.2586415e-09   2.5834092e-11   2.7992192e-13   3.2557290e-14
   1.8000000e+01   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   1.9000000e+01   1.5574339e-03   3.2730951e-05   9.2806180e-07   4.0315382e-08   2.8500253e-10   3.8604564e-11   2.4759361e-13   2.8477221e-14
   2.0000000e+01   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   2.1000000e+01   9.4295939e-05   3.4213874e-05   1.5295083e-06   3.5074657e-08   1.5882035e-10   2.3671252e-11   1.1335308e-12   2.9289071e-14
   2.2000000e+01   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   2.3000000e+01   1.5706389e-03   3.8611256e-05   8.4114054e-07   1.4515524e-08   9.8997623e-11   6.9359796e-12   4.7958165e-13   2.2981617e-14
   2.4000000e+01   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   2.5000000e+01   1.5706397e-03   3.8611301e-05   8.4114244e-07   1.4515594e-08   9.8996852e-11   6.9312611e-12   4.8121229e-13   1.8214596e-14
   2.6000000e+01   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   2.7000000e+01   9.4298302e-05   3.4213774e-05   1.5295061e-06   3.5074648e-08   1.5882046e-10   2.3670191e-11   1.1409623e-12   2.4355518e-14
   2.8000000e+01   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   2.9000000e+01   1.5574300e-03   3.2730902e-05   9.2805912e-07   4.0315309e-08   2.8499528e-10   3.8607187e-11   2.4932140e-13   3.0989100e-14
   3.0000000e+01   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   3.1000000e+01   7.8263503e-04   5.0102008e-05   8.8885073e-07   1.5615326e-08   1.2586364e-09   2.5837638e-11   2.8114316e-13   3.1835645e-14
   3.2000000e+01   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   3.3000000e+01   2.1898420e-04   2.7422055e-05   1.4132190e-06   3.9289316e-08   5.2829756e-10   1.0475995e-11   9.2738317e-13   3.2057690e-14
   3.4000000e+01   7.8264015e-04   5.0102168e-05   8.8885130e-07   1.5615449e-08   1.2586415e-09   2.5834092e-11   2.7992192e-13   3.2557290e-14
   3.5000000e+01   1.3950300e-03   4.1160376e-05   4.3265351e-07   4.3826680e-08   4.5157676e-10   2.9463324e-11   9.4800903e-13   6.0715322e-15
   3.6000000e+01   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   3.7000000e+01   1.7214446e-03   9.8382402e-06   1.4600447e-06   1.3226248e-08   1.2226223e-09   1.5396771e-11   1.0115520e-12   1.2066736e-14
   3.8000000e+01   1.5574339e-03   3.2730951e-05   9.2806180e-07   4.0315382e-08   2.8500253e-10   3.8604564e-11   2.4759361e-13   2.8477221e-14
   3.9000000e+01   1.2481178e-03   4.7234387e-05   6.0446557e-08   4.2237772e-08   8.6071344e-10   1.7993045e-11   1.1345612e-12   6.9007300e-15
   4.0000000e+01   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   4.1000000e+01   3.8159800e-04   4.6884092e-05   1.3729344e-06   9.2602883e-09   8.5323246e-10   3.9027545e-11   6.7268760e-13   5.9743877e-15
   4.2000000e+01   9.4295939e-05   3.4213874e-05   1.5295083e-06   3.5074657e-08   1.5882035e-10   2.3671252e-11   1.1335308e-12   2.9289071e-14
   4.3000000e+01   5.5287588e-04   1.6399438e-05   1.2560284e-06   4.5294110e-08   1.0574177e-09   1.0849866e-11   3.9952069e-13   2.8643754e-14
   4.4000000e+01   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   4.5000000e+01   1.3113748e-03   2.2802944e-05   1.1174248e-07   1.3643721e-08   8.4361549e-10   3.4357048e-11   1.1472073e-12   3.4191400e-14
   4.6000000e+01   1.5706389e-03   3.8611256e-05   8.4114054e-07   1.4515524e-08   9.8997623e-11   6.9359796e-12   4.7958165e-13   2.2981617e-14
   4.7000000e+01   1.7312793e-03   4.8965504e-05   1.3600546e-06   3.7015825e-08   9.8370466e-10   2.5384500e-11   6.3024239e-13   1.3045121e-14
   4.8000000e+01   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   4.9000000e+01   1.7312797e-03   4.8965527e-05   1.3600556e-06   3.7015865e-08   9.8370427e-10   2.5387383e-11   6.2867073e-13   1.6150276e-14
   5.0000000e+01   1.5706397e-03   3.8611301e-05   8.4114244e-07   1.4515594e-08   9.8996852e-11   6.9312611e-12   4.8121229e-13   1.8214596e-14
   5.1000000e+01   1.3113760e-03   2.2803009e-05   1.1174503e-07   1.3643636e-08   8.4361690e-10   3.4352011e-11   1.1471137e-12   2.9549280e-14
   5.2000000e+01   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   5.3000000e+01   5.5287785e-04   1.6399344e-05   1.2560257e-06   4.5294059e-08   1.0574188e-09   1.0848409e-11   4.0582468e-13   2.7030461e-14
   5.4000000e+01   9.4298302e-05   3.4213774e-05   1.5295061e-06   3.5074648e-08   1.5882046e-10   2.3670191e-11   1.1409623e-12   2.4355518e-14
   5.5000000e+01   3.8159526e-04   4.6883992e-05   1.3729332e-06   9.2603257e-09   8.5323373e-10   3.9025085e-11   6.7836362e-13   1.2021634e-14
   5.6000000e+01   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   5.7000000e+01   1.2481143e-03   4.7234311e-05   6.0445168e-08   4.2237681e-08   8.6071925e-10   1.7995824e-11   1.1351337e-12   7.1193051e-15
   5.8000000e+01   1.5574300e-03   3.2730902e-05   9.2805912e-07   4.0315309e-08   2.8499528e-10   3.8607187e-11   2.4932140e-13   3.0989100e-14
   5.9000000e+01   1.7214404e-03   9.8382267e-06   1.4600411e-06   1.3226229e-08   1.2226152e-09   1.5399997e-11   1.0114097e-12   1.4533513e-14
   6.0000000e+01   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   6.1000000e+01   1.3950252e-03   4.1160285e-05   4.3265104e-07   4.3826553e-08   4.5157634e-10   2.9457228e-11   9.4601410e-13   8.0421780e-15
   6.2000000e+01   7.8263503e-04   5.0102008e-05   8.8885073e-07   1.5615326e-08   1.2586364e-09   2.5837638e-11   2.8114316e-13   3.1835645e-14
   6.3000000e+01   2.1898961e-04   2.7421814e-05   1.4132129e-06   3.9289256e-08   5.2829965e-10   1.0474340e-11   9.2522864e-13   3.5627751e-14
   6.4000000e+01   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   6.5000000e+01   8.8858797e-04   2.6021724e-06   6.3565685e-07   3.5073995e-08   1.2600461e-09   3.4662976e-11   6.9830426e-13   7.7802348e-15
   6.6000000e+01   2.1898420e-04   2.7422055e-05   1.4132190e-06   3.9289316e-08   5.2829756e-10   1.0475995e-11   9.2738317e-13   3.2057690e-14
   6.7000000e+01   3.3496862e-04   4.3980468e-05   1.3735780e-06   1.3853120e-08   6.6619294e-10   3.7207116e-11   8.3392494e-13   8.1358531e-16
   6.8000000e+01   7.8264015e-04   5.0102168e-05   8.8885130e-07   1.5615449e-08   1.2586415e-09   2.5834092e-11   2.7992192e-13   3.2557290e-14
   6.9000000e+01   1.1330825e-03   4.8411721e-05   2.2612708e-07   3.6308788e-08   1.1019519e-09   3.9679197e-12   1.0532044e-12   2.5016447e-14
   7.0000000e+01   1.3950300e-03   4.1160376e-05   4.3265351e-07   4.3826680e-08   4.5157676e-10   2.9463324e-11   9.4800903e-13   6.0715322e-15
   7.1000000e+01   1.5768996e-03   3.0256204e-05   9.7332248e-07   3.8865712e-08   3.3842271e-10   3.8077682e-11   2.0322286e-13   3.0791342e-14
   7.2000000e+01   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   7.3000000e+01   1.7324841e-03   3.5788605e-06   1.4942912e-06   6.0223350e-09   1.2831102e-09   7.7278895e-12   1.0967841e-12   1.2916751e-14
   7.4000000e+01   1.7214446e-03   9.8382402e-06   1.4600447e-06   1.3226248e-08   1.2226223e-09   1.5396771e-11   1.0115520e-12   1.2066736e-14
   7.5000000e+01   1.6608183e-03   2.2143436e-05   1.2584007e-06   2.9462316e-08   8.4993458e-10   3.2468689e-11   4.7396982e-13   2.8362729e-14
   7.6000000e+01   1.5574339e-03   3.2730951e-05   9.2806180e-07   4.0315382e-08   2.8500253e-10   3.8604564e-11   2.4759361e-13   2.8477221e-14
   7.7000000e+01   1.4178025e-03   4.1180411e-05   5.1356823e-07   4.4602236e-08   3.2940986e-10   3.2929258e-11   8.5527245e-13   1.3758092e-14
   7.8000000e+01   1.2481178e-03   4.7234387e-05   6.0446557e-08   4.2237772e-08   8.6071344e-10   1.7993045e-11   1.1345612e-12   6.9007300e-15
   7.9000000e+01   1.0542554e-03   5.0777027e-05   3.8848837e-07   3.4039067e-08   1.2094944e-09   1.5191234e-12   1.0108303e-12   2.3845509e-14
   8.0000000e+01   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   8.1000000e+01   6.1591371e-04   5.0452262e-05   1.1313003e-06   6.3844130e-09   1.1910284e-09   3.3774030e-11   7.7281931e-14   2.2622529e-14
   8.2000000e+01   3.8159800e-04   4.6884092e-05   1.3729344e-06   9.2602883e-09   8.5323246e-10   3.9027545e-11   6.7268760e-13   5.9743877e-15
   8.3000000e+01   1.4343218e-04   4.1367995e-05   1.5073168e-06   2.3603054e-08   3.7523450e-10   3.5251701e-11   1.0589880e-12   1.3822277e-14
   8.4000000e+01   9.4295939e-05   3.4213874e-05   1.5295083e-06   3.5074657e-08   1.5882035e-10   2.3671252e-11   1.1335308e-12   2.9289071e-14
   8.5000000e+01   3.2761615e-04   2.5768024e-05   1.4424474e-06   4.2524267e-08   6.6196683e-10   7.0840122e-12   8.8765800e-13   3.4651101e-14
   8.6000000e+01   5.5287588e-04   1.6399438e-05   1.2560284e-06   4.5294110e-08   1.0574177e-09   1.0849866e-11   3.9952069e-13   2.8643754e-14
   8.7000000e+01   7.6674014e-04   6.4872053e-06   9.8592834e-07   4.3241479e-08   1.2887025e-09   2.6401959e-11   1.9287696e-13   1.3130122e-14
   8.8000000e+01   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   8.9000000e+01   1.1485305e-03   1.3469287e-05   2.7815594e-07   2.6480866e-08   1.1688026e-09   3.9284789e-11   1.0768730e-12   2.4084901e-14
   9.0000000e+01   1.3113748e-03   2.2802944e-05   1.1174248e-07   1.3643721e-08   8.4361549e-10   3.4357048e-11   1.1472073e-12   3.4191400e-14
   9.1000000e+01   1.4526598e-03   3.1276574e-05   4.9267601e-07   4.8697234e-10   3.9965690e-10   2.2807116e-11   9.2837370e-13   3.3782005e-14
   9.2000000e+01   1.5706389e-03   3.8611256e-05   8.4114054e-07   1.4515524e-08   9.8997623e-11   6.9359796e-12   4.7958165e-13   2.2981617e-14
   9.3000000e+01   1.6638825e-03   4.4570566e-05   1.1361033e-06   2.7089057e-08   5.8232853e-10   1.0204561e-11   8.6633825e-14   5.8078542e-15
   9.4000000e+01   1.7312793e-03   4.8965504e-05   1.3600546e-06   3.7015825e-08   9.8370466e-10   2.5384500e-11   6.3024239e-13   1.3045121e-14
   9.5000000e+01   1.7720349e-03   5.1658332e-05   1.4998584e-06   4.3366333e-08   1.2484788e-09   3.5779782e-11   1.0194449e-12   2.7356589e-14
   9.6000000e+01   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   9.7000000e+01   1.7720351e-03   5.1658343e-05   1.4998590e-06   4.3366353e-08   1.2484787e-09   3.5781050e-11   1.0186955e-12   2.9110395e-14
   9.8000000e+01   1.7312797e-03   4.8965527e-05   1.3600556e-06   3.7015865e-08   9.8370427e-10   2.5387383e-11   6.2867073e-13   1.6150276e-14
   9.9000000e+01   1.6638831e-03   4.4570600e-05   1.1361048e-06   2.7089113e-08   5.8232776e-10   1.0208428e-11   8.4838386e-14   1.5456386e-15
   1.0000000e+02   1.5706397e-03   3.8611301e-05   8.4114244e-07   1.4515594e-08   9.8996852e-11   6.9312611e-12   4.8121229e-13   1.8214596e-14
   1.0100000e+02   1.4526608e-03   3.1276629e-05   4.9267827e-07   4.8705236e-10   3.9965802e-10   2.2801974e-11   9.2964872e-13   2.8733960e-14
   1.0200000e+02   1.3113760e-03   2.2803009e-05   1.1174503e-07   1.3643636e-08   8.4361690e-10   3.4352011e-11   1.1471137e-12   2.9549280e-14
   1.0300000e+02   1.1485319e-03   1.3469361e-05   2.7815320e-07   2.6480782e-08   1.1688040e-09   3.9280246e-11   1.0754540e-12   2.0190447e-14
   1.0400000e+02   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   1.0500000e+02   7.6674193e-04   6.4871169e-06   9.8592551e-07   4.3241413e-08   1.2887036e-09   2.6399508e-11   1.8761034e-13   1.3478801e-14
   1.0600000e+02   5.5287785e-04   1.6399344e-05   1.2560257e-06   4.5294059e-08   1.0574188e-09   1.0848409e-11   4.0582468e-13   2.7030461e-14
   1.0700000e+02   3.2761832e-04   2.5767926e-05   1.4424449e-06   4.2524236e-08   6.6196767e-10   7.0841978e-12   8.9466629e-13   3.1369005e-14
   1.0800000e+02   9.4298302e-05   3.4213774e-05   1.5295061e-06   3.5074648e-08   1.5882046e-10   2.3670191e-11   1.1409623e-12   2.4355518e-14
   1.0900000e+02   1.4342962e-04   4.1367894e-05   1.5073151e-06   2.3603069e-08   3.7523512e-10   3.5249578e-11   1.0660604e-12   7.9415641e-15
   1.1000000e+02   3.8159526e-04   4.6883992e-05   1.3729332e-06   9.2603257e-09   8.5323373e-10   3.9025085e-11   6.7836362e-13   1.2021634e-14
   1.1100000e+02   6.1591078e-04   5.0452165e-05   1.1312997e-06   6.3843546e-09   1.1910310e-09   3.3770944e-11   8.1643026e-14   2.8305483e-14
   1.1200000e+02   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   1.1300000e+02   1.0542521e-03   5.0776943e-05   3.8848906e-07   3.4038980e-08   1.2094991e-09   1.5160477e-12   1.0101104e-12   2.6267183e-14
   1.1400000e+02   1.2481143e-03   4.7234311e-05   6.0445168e-08   4.2237681e-08   8.6071925e-10   1.7995824e-11   1.1351337e-12   7.1193051e-15
   1.1500000e+02   1.4177989e-03   4.1180347e-05   5.1356616e-07   4.4602149e-08   3.2941654e-10   3.2931739e-11   8.5682329e-13   1.5161483e-14
   1.1600000e+02   1.5574300e-03   3.2730902e-05   9.2805912e-07   4.0315309e-08   2.8499528e-10   3.8607187e-11   2.4932140e-13   3.0989100e-14
   1.1700000e+02   1.6608143e-03   2.2143404e-05   1.2583975e-06   2.9462265e-08   8.4992719e-10   3.2471588e-11   4.7290297e-13   3.1256248e-14
   1.1800000e+02   1.7214404e-03   9.8382267e-06   1.4600411e-06   1.3226229e-08   1.2226152e-09   1.5399997e-11   1.0114097e-12   1.4533513e-14
   1.1900000e+02   1.7324798e-03   3.5788521e-06   1.4942874e-06   6.0223172e-09   1.2831043e-09   7.7238632e-12   1.0980123e-12   1.1973061e-14
   1.2000000e+02   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   1.2100000e+02   1.5768949e-03   3.0256143e-05   9.7331922e-07   3.8865614e-08   3.3842069e-10   3.8071732e-11   2.0087577e-13   3.2324837e-14
   1.2200000e+02   1.3950252e-03   4.1160285e-05   4.3265104e-07   4.3826553e-08   4.5157634e-10   2.9457228e-11   9.4601410e-13   8.0421780e-15
   1.2300000e+02   1.1330775e-03   4.8411597e-05   2.2612829e-07   3.6308648e-08   1.1019487e-09   3.9625126e-12   1.0525591e-12   2.3470809e-14
   1.2400000e+02   7.8263503e-04   5.0102008e-05   8.8885073e-07   1.5615326e-08   1.2586364e-09   2.5837638e-11   2.8114316e-13   3.1835645e-14
   1.2500000e+02   3.3496335e-04   4.3980268e-05   1.3735750e-06   1.3853182e-08   6.6618759e-10   3.7208301e-11   8.3179991e-13   4.3368087e-16
   1.2600000e+02   2.1898961e-04   2.7421814e-05   1.4132129e-06   3.9289256e-08   5.2829965e-10   1.0474340e-11   9.2522864e-13   3.5627751e-14
   1.2700000e+02   8.8859352e-04   2.6024591e-06   6.3564687e-07   3.5073729e-08   1.2600399e-09   3.4664879e-11   6.9948387e-13   2.4234087e-15
   1.2800000e+02   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   1.2900000e+02   1.2697738e-03   2.3729110e-05   2.1008195e-07   8.9610228e-09   6.7690539e-10   2.9616747e-11   1.0493013e-12   3.3343120e-14
   1.3000000e+02   8.8858797e-04   2.6021724e-06   6.3565685e-07   3.5073995e-08   1.2600461e-09   3.4662976e-11   6.9830426e-13   7.7802348e-15
   1.3100000e+02   5.3873170e-04   1.4299166e-05   1.1545467e-06   4.3136102e-08   1.0741238e-09   1.4279404e-11   2.4474693e-13   2.3065751e-14
   1.3200000e+02   2.1898420e-04   2.7422055e-05   1.4132190e-06   3.9289316e-08   5.2829756e-10   1.0475995e-11   9.2738317e-13   3.2057690e-14
   1.3300000e+02   7.1855527e-05   3.7185315e-05   1.4695789e-06   2.8316163e-08   1.0698496e-10   2.8944524e-11   1.1028331e-12   2.0418563e-14
   1.3400000e+02   3.3496862e-04   4.3980468e-05   1.3735780e-06   1.3853120e-08   6.6619294e-10   3.7207116e-11   8.3392494e-13   8.1358531e-16
   1.3500000e+02   5.7151635e-04   4.8172762e-05   1.1679415e-06   1.4203981e-09   1.0611221e-09   3.5404375e-11   3.0631747e-13   2.0842703e-14
   1.3600000e+02   7.8264015e-04   5.0102168e-05   8.8885130e-07   1.5615449e-08   1.2586415e-09   2.5834092e-11   2.7992192e-13   3.2557290e-14
   1.3700000e+02   9.6946162e-04   5.0084369e-05   5.6658729e-07   2.7487455e-08   1.2629935e-09   1.1652210e-11   7.6537474e-13   3.3628482e-14
   1.3800000e+02   1.1330825e-03   4.8411721e-05   2.2612708e-07   3.6308788e-08   1.1019519e-09   3.9679197e-12   1.0532044e-12   2.5016447e-14
   1.3900000e+02   1.2745846e-03   4.5354209e-05   1.1229279e-07   4.1758366e-08   8.1622776e-10   1.8330562e-11   1.1085794e-12   1.0368442e-14
   1.4000000e+02   1.3950300e-03   4.1160376e-05   4.3265351e-07   4.3826680e-08   4.5157676e-10   2.9463324e-11   9.4800903e-13   6.0715322e-15
   1.4100000e+02   1.4954609e-03   3.6058243e-05   7.2266682e-07   4.2734761e-08   5.3136771e-11   3.6188347e-11   6.2286374e-13   2.0912959e-14
   1.4200000e+02   1.5768996e-03   3.0256204e-05   9.7332248e-07   3.8865712e-08   3.3842271e-10   3.8077682e-11   2.0322286e-13   3.0791342e-14
   1.4300000e+02   1.6403486e-03   2.3943908e-05   1.1784689e-06   3.2707506e-08   6.8929638e-10   3.5338661e-11   2.3715058e-13   3.4605131e-14
   1.4400000e+02   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   1.4500000e+02   1.7171880e-03   1.0458598e-05   1.4396266e-06   1.5725967e-08   1.1747281e-09   1.9065340e-11   9.2904417e-13   2.4273118e-14
   1.4600000e+02   1.7324841e-03   3.5788605e-06   1.4942912e-06   6.0223350e-09   1.2831102e-09   7.7278895e-12   1.0967841e-12   1.2916751e-14
   1.4700000e+02   1.7336019e-03   3.2229377e-06   1.5001248e-06   3.7847065e-09   1.2974359e-09   4.1365531e-12   1.1224017e-12   0.0000000e+00
   1.4800000e+02   1.7214446e-03   9.8382402e-06   1.4600447e-06   1.3226248e-08   1.2226223e-09   1.5396771e-11   1.0115520e-12   1.2066736e-14
   1.4900000e+02   1.6968955e-03   1.6172304e-05   1.3779307e-06   2.1896887e-08   1.0687849e-09   2.5087984e-11   7.8472645e-13   2.2099510e-14
   1.5000000e+02   1.6608183e-03   2.2143436e-05   1.2584007e-06   2.9462316e-08   8.4993458e-10   3.2468689e-11   4.7396982e-13   2.8362729e-14
   1.5100000e+02   1.6140564e-03   2.7682254e-05   1.1066084e-06   3.5663116e-08   5.8268070e-10   3.7050169e-11   1.1669572e-13   3.0516388e-14
   1.5200000e+02   1.5574339e-03   3.2730951e-05   9.2806180e-07   4.0315382e-08   2.8500253e-10   3.8604564e-11   2.4759361e-13   2.8477221e-14
   1.5300000e+02   1.4917545e-03   3.7242590e-05   7.2846342e-07   4.3308732e-08   2.4866515e-11   3.7151274e-11   5.8205003e-13   2.2427372e-14
   1.5400000e+02   1.4178025e-03   4.1180411e-05   5.1356823e-07   4.4602236e-08   3.2940986e-10   3.2929258e-11   8.5527245e-13   1.3758092e-14
   1.5500000e+02   1.3363421e-03   4.4517150e-05   2.8906036e-07   4.4218706e-08   6.1263599e-10   2.6358247e-11   1.0440693e-12   3.4954678e-15
   1.5600000e+02   1.2481178e-03   4.7234387e-05   6.0446557e-08   4.2237772e-08   8.6071344e-10   1.7993045e-11   1.1345612e-12   6.9007300e-15
   1.5700000e+02   1.1538540e-03   4.9321896e-05   1.6703457e-07   3.8788097e-08   1.0624318e-09   8.4746281e-12   1.1216800e-12   1.6613447e-14
   1.5800000e+02   1.0542554e-03   5.0777027e-05   3.8848837e-07   3.4039067e-08   1.2094944e-09   1.5191234e-12   1.0108303e-12   2.3845509e-14
   1.5900000e+02   9.5000708e-04   5.1604095e-05   5.9942626e-07   2.8192230e-08   1.2966555e-09   1.1317902e-11   8.1422369e-13   2.8547477e-14
   1.6000000e+02   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   1.6100000e+02   7.3020098e-04   5.1422599e-05   9.7411353e-07   1.4120919e-08   1.2853749e-09   2.7929886e-11   2.4549633e-13   2.7789403e-14
   1.6200000e+02   6.1591371e-04   5.0452262e-05   1.1313003e-06   6.3844130e-09   1.1910284e-09   3.3774030e-11   7.7281931e-14   2.2622529e-14
   1.6300000e+02   4.9951751e-04   4.8929218e-05   1.2648887e-06   1.4894239e-09   1.0444122e-09   3.7529594e-11   3.9148112e-13   1.5269036e-14
   1.6400000e+02   3.8159800e-04   4.6884092e-05   1.3729344e-06   9.2602883e-09   8.5323246e-10   3.9027545e-11   6.7268760e-13   5.9743877e-15
   1.6500000e+02   2.6272092e-04   4.4351186e-05   1.4540341e-06   1.6701047e-08   6.2673199e-10   3.8235665e-11   9.0033449e-13   4.0072112e-15
   1.6600000e+02   1.4343218e-04   4.1367995e-05   1.5073168e-06   2.3603054e-08   3.7523450e-10   3.5251701e-11   1.0589880e-12   1.3822277e-14
   1.6700000e+02   2.4257824e-05   3.7974731e-05   1.5324280e-06   2.9780625e-08   1.0968171e-10   3.0291488e-11   1.1380818e-12   2.2306809e-14
   1.6800000e+02   9.4295939e-05   3.4213874e-05   1.5295083e-06   3.5074657e-08   1.5882035e-10   2.3671252e-11   1.1335308e-12   2.9289071e-14
   1.6900000e+02   2.1174276e-04   3.0129732e-05   1.4991663e-06   3.9355383e-08   4.1943042e-10   1.5785499e-11   1.0477834e-12   3.3421182e-14
   1.7000000e+02   3.2761615e-04   2.5768024e-05   1.4424474e-06   4.2524267e-08   6.6196683e-10   7.0840122e-12   8.8765800e-13   3.4651101e-14
   1.7100000e+02   4.4146945e-04   2.1175476e-05   1.3607983e-06   4.4515068e-08   8.7725443e-10   1.9551392e-12   6.6624831e-13   3.3075105e-14
   1.7200000e+02   5.5287588e-04   1.6399438e-05   1.2560284e-06   4.5294110e-08   1.0574177e-09   1.0849866e-11   3.9952069e-13   2.8643754e-14
   1.7300000e+02   6.6142847e-04   1.1487512e-05   1.1302687e-06   4.4859805e-08   1.1961139e-09   1.9138284e-11   1.0653804e-13   2.1907823e-14
   1.7400000e+02   7.6674014e-04   6.4872053e-06   9.8592834e-07   4.3241479e-08   1.2887025e-09   2.6401959e-11   1.9287696e-13   1.3130122e-14
   1.7500000e+02   8.6844365e-04   1.4455944e-06   8.2565007e-07   4.0497578e-08   1.3323501e-09   3.2283703e-11   4.7813316e-13   3.4911310e-15
   1.7600000e+02   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   1.7700000e+02   1.0596565e-03   8.5772697e-06   4.6874372e-07   3.1997801e-08   1.2706943e-09   3.8869574e-11   9.3480172e-13   1.5966395e-14
   1.7800000e+02   1.1485305e-03   1.3469287e-05   2.7815594e-07   2.6480866e-08   1.1688026e-09   3.9284789e-11   1.0768730e-12   2.4084901e-14
   1.7900000e+02   1.2325259e-03   1.8224683e-05   8.3619279e-08   2.0309430e-08   1.0245751e-09   3.7749370e-11   1.1490626e-12   3.0275261e-14
   1.8000000e+02   1.3113748e-03   2.2802944e-05   1.1174248e-07   1.3643721e-08   8.4361549e-10   3.4357048e-11   1.1472073e-12   3.4191400e-14
   1.8100000e+02   1.3848288e-03   2.7165625e-05   3.0484322e-07   6.6533034e-09   6.3272708e-10   2.9289615e-11   1.0717876e-12   3.5323307e-14
   1.8200000e+02   1.4526598e-03   3.1276574e-05   4.9267601e-07   4.8697234e-10   3.9965690e-10   2.2807116e-11   9.2837370e-13   3.3782005e-14
   1.8300000e+02   1.5146594e-03   3.5102119e-05   6.7235260e-07   7.6010258e-09   1.5281921e-10   1.5232097e-11   7.2681184e-13   2.9523259e-14
   1.8400000e+02   1.5706389e-03   3.8611256e-05   8.4114054e-07   1.4515524e-08   9.8997623e-11   6.9359796e-12   4.7958165e-13   2.2981617e-14
   1.8500000e+02   1.6204295e-03   4.1775807e-05   9.9649759e-07   2.1063715e-08   3.4692926e-10   1.6803572e-12   2.0266341e-13   1.4922959e-14
   1.8600000e+02   1.6638825e-03   4.4570566e-05   1.1361033e-06   2.7089057e-08   5.8232853e-10   1.0204561e-11   8.6633825e-14   5.8078542e-15
   1.8700000e+02   1.7008688e-03   4.6973429e-05   1.2578874e-06   3.2448563e-08   7.9704842e-10   1.8232200e-11   3.6997055e-13   3.8927195e-15
   1.8800000e+02   1.7312793e-03   4.8965504e-05   1.3600546e-06   3.7015825e-08   9.8370466e-10   2.5384500e-11   6.3024239e-13   1.3045121e-14
   1.8900000e+02   1.7550244e-03   5.0531206e-05   1.4411063e-06   4.0683662e-08   1.1359106e-09   3.1326137e-11   8.5113167e-13   2.1147147e-14
   1.9000000e+02   1.7720349e-03   5.1658332e-05   1.4998584e-06   4.3366333e-08   1.2484788e-09   3.5779782e-11   1.0194449e-12   2.7356589e-14
   1.9100000e+02   1.7822611e-03   5.2338124e-05   1.5354549e-06   4.5001312e-08   1.3175838e-09   3.8537412e-11   1.1247071e-12   3.1642224e-14
   1.9200000e+02   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   1.9300000e+02   1.7822612e-03   5.2338130e-05   1.5354552e-06   4.5001322e-08   1.3175837e-09   3.8538179e-11   1.1242639e-12   3.2475758e-14
   1.9400000e+02   1.7720351e-03   5.1658343e-05   1.4998590e-06   4.3366353e-08   1.2484787e-09   3.5781050e-11   1.0186955e-12   2.9110395e-14
   1.9500000e+02   1.7550247e-03   5.0531223e-05   1.4411071e-06   4.0683692e-08   1.1359104e-09   3.1328299e-11   8.5007522e-13   2.3509840e-14
   1.9600000e+02   1.7312797e-03   4.8965527e-05   1.3600556e-06   3.7015865e-08   9.8370427e-10   2.5387383e-11   6.2867073e-13   1.6150276e-14
   1.9700000e+02   1.7008693e-03   4.6973458e-05   1.2578886e-06   3.2448611e-08   7.9704775e-10   1.8235616e-11   3.6822542e-13   7.5182915e-15
   1.9800000e+02   1.6638831e-03   4.4570600e-05   1.1361048e-06   2.7089113e-08   5.8232776e-10   1.0208428e-11   8.4838386e-14   1.5456386e-15
   1.9900000e+02   1.6204302e-03   4.1775847e-05   9.9649929e-07   2.1063779e-08   3.4692843e-10   1.6847973e-12   2.0453691e-13   1.0356299e-14
   2.0000000e+02   1.5706397e-03   3.8611301e-05   8.4114244e-07   1.4515594e-08   9.8996852e-11   6.9312611e-12   4.8121229e-13   1.8214596e-14
   2.0100000e+02   1.5146603e-03   3.5102170e-05   6.7235470e-07   7.6011017e-09   1.5282026e-10   1.5227179e-11   7.2821697e-13   2.4407559e-14
   2.0200000e+02   1.4526608e-03   3.1276629e-05   4.9267827e-07   4.8705236e-10   3.9965802e-10   2.2801974e-11   9.2964872e-13   2.8733960e-14
   2.0300000e+02   1.3848299e-03   2.7165686e-05   3.0484563e-07   6.6532207e-09   6.3272823e-10   2.9284700e-11   1.0722933e-12   3.0284802e-14
   2.0400000e+02   1.3113760e-03   2.2803009e-05   1.1174503e-07   1.3643636e-08   8.4361690e-10   3.4352011e-11   1.1471137e-12   2.9549280e-14
   2.0500000e+02   1.2325272e-03   1.8224753e-05   8.3616627e-08   2.0309345e-08   1.0245764e-09   3.7744439e-11   1.1482915e-12   2.6137946e-14
   2.0600000e+02   1.1485319e-03   1.3469361e-05   2.7815320e-07   2.6480782e-08   1.1688040e-09   3.9280246e-11   1.0754540e-12   2.0190447e-14
   2.0700000e+02   1.0596579e-03   8.5773478e-06   4.6874092e-07   3.1997719e-08   1.2706958e-09   3.8865325e-11   9.3237137e-13   1.2927159e-14
   2.0800000e+02   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   2.0900000e+02   8.6844534e-04   1.4455091e-06   8.2564723e-07   4.0497505e-08   1.3323513e-09   3.2280462e-11   4.7404355e-13   4.8945223e-15
   2.1000000e+02   7.6674193e-04   6.4871169e-06   9.8592551e-07   4.3241413e-08   1.2887036e-09   2.6399508e-11   1.8761034e-13   1.3478801e-14
   2.1100000e+02   6.6143035e-04   1.1487421e-05   1.1302659e-06   4.4859746e-08   1.1961149e-09   1.9136422e-11   1.1237018e-13   2.1046533e-14
   2.1200000e+02   5.5287785e-04   1.6399344e-05   1.2560257e-06   4.5294059e-08   1.0574188e-09   1.0848409e-11   4.0582468e-13   2.7030461e-14
   2.1300000e+02   4.4147153e-04   2.1175381e-05   1.3607957e-06   4.4515026e-08   8.7725524e-10   1.9546344e-12   6.7303715e-13   3.0483428e-14
   2.1400000e+02   3.2761832e-04   2.5767926e-05   1.4424449e-06   4.2524236e-08   6.6196767e-10   7.0841978e-12   8.9466629e-13   3.1369005e-14
   2.1500000e+02   2.1174503e-04   3.0129633e-05   1.4991639e-06   3.9355363e-08   4.1943071e-10   1.5785207e-11   1.0551195e-12   2.9277795e-14
   2.1600000e+02   9.4298302e-05   3.4213774e-05   1.5295061e-06   3.5074648e-08   1.5882046e-10   2.3670191e-11   1.1409623e-12   2.4355518e-14
   2.1700000e+02   2.4255367e-05   3.7974631e-05   1.5324260e-06   2.9780627e-08   1.0968186e-10   3.0289842e-11   1.1453035e-12   1.6939575e-14
   2.1800000e+02   1.4342962e-04   4.1367894e-05   1.5073151e-06   2.3603069e-08   3.7523512e-10   3.5249578e-11   1.0660604e-12   7.9415641e-15
   2.1900000e+02   2.6271827e-04   4.4351086e-05   1.4540326e-06   1.6701074e-08   6.2673292e-10   3.8233583e-11   9.0683190e-13   1.8995222e-15
   2.2000000e+02   3.8159526e-04   4.6883992e-05   1.3729332e-06   9.2603257e-09   8.5323373e-10   3.9025085e-11   6.7836362e-13   1.2021634e-14
   2.2100000e+02   4.9951468e-04   4.8929120e-05   1.2648878e-06   1.4894723e-09   1.0444144e-09   3.7526553e-11   3.9660029e-13   2.1085564e-14
   2.2200000e+02   6.1591078e-04   5.0452165e-05   1.1312997e-06   6.3843546e-09   1.1910310e-09   3.3770944e-11   8.1643026e-14   2.8305483e-14
   2.2300000e+02   7.3019796e-04   5.1422505e-05   9.7411320e-07   1.4120851e-08   1.2853779e-09   2.7926801e-11   2.4216393e-13   3.2688262e-14
   2.2400000e+02   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   2.2500000e+02   9.5000387e-04   5.1604007e-05   5.9942660e-07   2.8192147e-08   1.2966597e-09   1.1314972e-11   8.1263121e-13   3.1615335e-14
   2.2600000e+02   1.0542521e-03   5.0776943e-05   3.8848906e-07   3.4038980e-08   1.2094991e-09   1.5160477e-12   1.0101104e-12   2.6267183e-14
   2.2700000e+02   1.1538506e-03   4.9321816e-05   1.6703561e-07   3.8788006e-08   1.0624371e-09   8.4775407e-12   1.1216887e-12   1.7720200e-14
   2.2800000e+02   1.2481143e-03   4.7234311e-05   6.0445168e-08   4.2237681e-08   8.6071925e-10   1.7995824e-11   1.1351337e-12   7.1193051e-15
   2.2900000e+02   1.3363386e-03   4.4517081e-05   2.8905863e-07   4.4218616e-08   6.1264213e-10   2.6360628e-11   1.0453678e-12   4.3697684e-15
   2.3000000e+02   1.4177989e-03   4.1180347e-05   5.1356616e-07   4.4602149e-08   3.2941654e-10   3.2931739e-11   8.5682329e-13   1.5161483e-14
   2.3100000e+02   1.4917508e-03   3.7242534e-05   7.2846104e-07   4.3308650e-08   2.4873562e-11   3.7153861e-11   5.8365032e-13   2.4644349e-14
   2.3200000e+02   1.5574300e-03   3.2730902e-05   9.2805912e-07   4.0315309e-08   2.8499528e-10   3.8607187e-11   2.4932140e-13   3.0989100e-14
   2.3300000e+02   1.6140525e-03   2.7682213e-05   1.1066054e-06   3.5663053e-08   5.8267345e-10   3.7052756e-11   1.1519431e-13   3.3345722e-14
   2.3400000e+02   1.6608143e-03   2.2143404e-05   1.2583975e-06   2.9462265e-08   8.4992719e-10   3.2471588e-11   4.7290297e-13   3.1256248e-14
   2.3500000e+02   1.6968915e-03   1.6172280e-05   1.3779273e-06   2.1896851e-08   1.0687778e-09   2.5091066e-11   7.8413404e-13   2.4867261e-14
   2.3600000e+02   1.7214404e-03   9.8382267e-06   1.4600411e-06   1.3226229e-08   1.2226152e-09   1.5399997e-11   1.0114097e-12   1.4533513e-14
   2.3700000e+02   1.7335976e-03   3.2229349e-06   1.5001212e-06   3.7847051e-09   1.2974292e-09   4.1402793e-12   1.1227946e-12   1.8500826e-15
   2.3800000e+02   1.7324798e-03   3.5788521e-06   1.4942874e-06   6.0223172e-09   1.2831043e-09   7.7238632e-12   1.0980123e-12   1.1973061e-14
   2.3900000e+02   1.7171835e-03   1.0458578e-05   1.4396228e-06   1.5725928e-08   1.1747229e-09   1.9060770e-11   9.3077455e-13   2.4046737e-14
   2.4000000e+02   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   2.4100000e+02   1.6403440e-03   2.3943861e-05   1.1784654e-06   3.2707427e-08   6.8929313e-10   3.5333047e-11   2.3934413e-13   3.5535810e-14
   2.4200000e+02   1.5768949e-03   3.0256143e-05   9.7331922e-07   3.8865614e-08   3.3842069e-10   3.8071732e-11   2.0087577e-13   3.2324837e-14
   2.4300000e+02   1.4954562e-03   3.6058168e-05   7.2266391e-07   4.2734647e-08   5.3137580e-11   3.6182065e-11   6.2071442e-13   2.2763041e-14
   2.4400000e+02   1.3950252e-03   4.1160285e-05   4.3265104e-07   4.3826553e-08   4.5157634e-10   2.9457228e-11   9.4601410e-13   8.0421780e-15
   2.4500000e+02   1.2745797e-03   4.5354102e-05   1.1229089e-07   4.1758229e-08   8.1622579e-10   1.8324613e-11   1.1073564e-12   8.5001450e-15
   2.4600000e+02   1.1330775e-03   4.8411597e-05   2.2612829e-07   3.6308648e-08   1.1019487e-09   3.9625126e-12   1.0525591e-12   2.3470809e-14
   2.4700000e+02   9.6945657e-04   5.0084227e-05   5.6658769e-07   2.7487319e-08   1.2629893e-09   1.1656923e-11   7.6590210e-13   3.2564229e-14
   2.4800000e+02   7.8263503e-04   5.0102008e-05   8.8885073e-07   1.5615326e-08   1.2586364e-09   2.5837638e-11   2.8114316e-13   3.1835645e-14
   2.4900000e+02   5.7151115e-04   4.8172582e-05   1.1679398e-06   1.4202988e-09   1.0611165e-09   3.5406626e-11   3.0452203e-13   2.0085496e-14
   2.5000000e+02   3.3496335e-04   4.3980268e-05   1.3735750e-06   1.3853182e-08   6.6618759e-10   3.7208301e-11   8.3179991e-13   4.3368087e-16
   2.5100000e+02   7.1850185e-05   3.7185095e-05   1.4695745e-06   2.8316172e-08   1.0698074e-10   2.8944252e-11   1.1007306e-12   2.2641611e-14
   2.5200000e+02   2.1898961e-04   2.7421814e-05   1.4132129e-06   3.9289256e-08   5.2829965e-10   1.0474340e-11   9.2522864e-13   3.5627751e-14
   2.5300000e+02   5.3873719e-04   1.4298902e-05   1.1545388e-06   4.3135951e-08   1.0741224e-09   1.4281758e-11   2.4314231e-13   2.7869200e-14
   2.5400000e+02   8.8859352e-04   2.6024591e-06   6.3564687e-07   3.5073729e-08   1.2600399e-09   3.4664879e-11   6.9948387e-13   2.4234087e-15
   2.5500000e+02   1.2697794e-03   2.3729420e-05   2.1009421e-07   8.9606154e-09   6.7689216e-10   2.9616518e-11   1.0508131e-12   3.0080105e-14
   2.5600000e+02   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   2.5700000e+02   1.4725023e-03   3.6024918e-05   7.7892889e-07   1.3214097e-08   7.8776086e-11   6.9585314e-12   4.6421417e-13   1.9727709e-14
   2.5800000e+02   1.2697738e-03   2.3729110e-05   2.1008195e-07   8.9610228e-09   6.7690539e-10   2.9616747e-11   1.0493013e-12   3.3343120e-14
   2.5900000e+02   1.0751876e-03   1.2608359e-05   2.5817099e-07   2.4717214e-08   1.0966665e-09   3.7165211e-11   1.0356212e-12   2.4935783e-14
   2.6000000e+02   8.8858797e-04   2.6021724e-06   6.3565685e-07   3.5073995e-08   1.2600461e-09   3.4662976e-11   6.9830426e-13   7.7802348e-15
   2.6100000e+02   7.0982040e-04   6.3480735e-06   9.3157954e-07   4.0942995e-08   1.2339517e-09   2.6039296e-11   2.2898480e-13   9.6212101e-15
   2.6200000e+02   5.3873170e-04   1.4299166e-05   1.1545467e-06   4.3136102e-08   1.0741238e-09   1.4279404e-11   2.4474693e-13   2.3065751e-14
   2.6300000e+02   3.7516988e-04   2.1306089e-05   1.3125957e-06   4.2373176e-08   8.2647320e-10   1.5865477e-12   6.4408591e-13   3.0681620e-14
   2.6400000e+02   2.1898420e-04   2.7422055e-05   1.4132190e-06   3.9289316e-08   5.2829756e-10   1.0475995e-11   9.2738317e-13   3.2057690e-14
   2.6500000e+02   7.0025151e-05   3.2698541e-05   1.4633884e-06   3.4441724e-08   2.0938505e-10   2.0863333e-11   1.0791498e-12   2.8271656e-14
   2.6600000e+02   7.1855527e-05   3.7185315e-05   1.4695789e-06   2.8316163e-08   1.0698496e-10   2.8944524e-11   1.1028331e-12   2.0418563e-14
   2.6700000e+02   2.0680486e-04   4.0930472e-05   1.4377921e-06   2.1333040e-08   4.0313874e-10   3.4412344e-11   1.0136501e-12   1.0305558e-14
   2.6800000e+02   3.3496862e-04   4.3980468e-05   1.3735780e-06   1.3853120e-08   6.6619294e-10   3.7207116e-11   8.3392494e-13   8.1358531e-16
   2.6900000e+02   4.5649135e-04   4.6380143e-05   1.2820572e-06   6.1828927e-09   8.8732588e-10   3.7452926e-11   5.8936710e-13   1.1666015e-14
   2.7000000e+02   5.7151635e-04   4.8172762e-05   1.1679415e-06   1.4203981e-09   1.0611221e-09   3.5404375e-11   3.0631747e-13   2.0842703e-14
   2.7100000e+02   6.8018568e-04   4.9400038e-05   1.0355545e-06   8.7440403e-09   1.1849893e-09   3.1401237e-11   9.1671462e-15   2.8089076e-14
   2.7200000e+02   7.8264015e-04   5.0102168e-05   8.8885130e-07   1.5615449e-08   1.2586415e-09   2.5834092e-11   2.7992192e-13   3.2557290e-14
   2.7300000e+02   8.7901936e-04   5.0317862e-05   7.3143742e-07   2.1898053e-08   1.2836405e-09   1.9114498e-11   5.4284051e-13   3.4452909e-14
   2.7400000e+02   9.6946162e-04   5.0084369e-05   5.6658729e-07   2.7487455e-08   1.2629935e-09   1.1652210e-11   7.6537474e-13   3.3628482e-14
   2.7500000e+02   1.0541040e-03   4.9437514e-05   3.9726212e-07   3.2307867e-08   1.2008013e-09   3.8383359e-12   9.3752046e-13   3.0292609e-14
   2.7600000e+02   1.1330825e-03   4.8411721e-05   2.2612708e-07   3.6308788e-08   1.1019519e-09   3.9679197e-12   1.0532044e-12   2.5016447e-14
   2.7700000e+02   1.2065315e-03   4.7040047e-05   5.5567956e-08   3.9461929e-08   9.7185748e-10   1.1448231e-11   1.1098774e-12   1.8259699e-14
   2.7800000e+02   1.2745846e-03   4.5354209e-05   1.1229279e-07   4.1758366e-08   8.1622776e-10   1.8330562e-11   1.1085794e-12   1.0368442e-14
   2.7900000e+02   1.3373738e-03   4.3384611e-05   2.7558052e-07   4.3205910e-08   6.4087953e-10   2.4392867e-11   1.0526736e-12   2.0569484e-15
   2.8000000e+02   1.3950300e-03   4.1160376e-05   4.3265351e-07   4.3826680e-08   4.5157676e-10   2.9463324e-11   9.4800903e-13   6.0715322e-15
   2.8100000e+02   1.4476829e-03   3.8709373e-05   5.8208849e-07   4.3654882e-08   2.5389944e-10   3.3420072e-11   8.0186725e-13   1.3892533e-14
   2.8200000e+02   1.4954609e-03   3.6058243e-05   7.2266682e-07   4.2734761e-08   5.3136771e-11   3.6188347e-11   6.2286374e-13   2.0912959e-14
   2.8300000e+02   1.5384911e-03   3.3232430e-05   8.5336114e-07   4.1118739e-08   1.4579628e-10   3.7737784e-11   4.2023329e-13   2.6510044e-14
   2.8400000e+02   1.5768996e-03   3.0256204e-05   9.7332248e-07   3.8865712e-08   3.3842271e-10   3.8077682e-11   2.0322286e-13   3.0791342e-14
   2.8500000e+02   1.6108109e-03   2.7152693e-05   1.0818680e-06   3.6039511e-08   5.2074899e-10   3.7252877e-11   1.8787055e-14   3.3495342e-14
   2.8600000e+02   1.6403486e-03   2.3943908e-05   1.1784689e-06   3.2707506e-08   6.8929638e-10   3.5338661e-11   2.3715058e-13   3.4605131e-14
   2.8700000e+02   1.6656347e-03   2.0650767e-05   1.2627395e-06   2.8939347e-08   8.4111636e-10   3.2435199e-11   4.4384722e-13   3.4103796e-14
   2.8800000e+02   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   2.8900000e+02   1.7039353e-03   1.3889802e-05   1.3933951e-06   2.0377972e-08   1.0854554e-09   2.4157834e-11   7.9511744e-13   2.8826767e-14
   2.9000000e+02   1.7171880e-03   1.0458598e-05   1.4396266e-06   1.5725967e-08   1.1747281e-09   1.9065340e-11   9.2904417e-13   2.4273118e-14
   2.9100000e+02   1.7266655e-03   7.0163325e-06   1.4732008e-06   1.0918568e-08   1.2407461e-09   1.3537469e-11   1.0304322e-12   1.8930170e-14
   2.9200000e+02   1.7324841e-03   3.5788605e-06   1.4942912e-06   6.0223350e-09   1.2831102e-09   7.7278895e-12   1.0967841e-12   1.2916751e-14
   2.9300000e+02   1.7347584e-03   1.6110140e-07   1.5031549e-06   1.1010631e-09   1.3018594e-09   1.7877267e-12   1.1274788e-12   6.6075617e-15
   2.9400000e+02   1.7336019e-03   3.2229377e-06   1.5001248e-06   3.7847065e-09   1.2974359e-09   4.1365531e-12   1.1224017e-12   0.0000000e+00
   2.9500000e+02   1.7291270e-03   6.5601371e-06   1.4856013e-06   8.5781002e-09   1.2706459e-09   9.9070968e-12   1.0829770e-12   6.2688570e-15
   2.9600000e+02   1.7214446e-03   9.8382402e-06   1.4600447e-06   1.3226248e-08   1.2226223e-09   1.5396771e-11   1.0115520e-12   1.2066736e-14
   2.9700000e+02   1.7106646e-03   1.3045830e-05   1.4239681e-06   1.7680553e-08   1.1547818e-09   2.0490531e-11   9.1076756e-13   1.7517238e-14
   2.9800000e+02   1.6968955e-03   1.6172304e-05   1.3779307e-06   2.1896887e-08   1.0687849e-09   2.5087984e-11   7.8472645e-13   2.2099510e-14
   2.9900000e+02   1.6802447e-03   1.9207853e-05   1.3225309e-06   2.5835743e-08   9.6649448e-10   2.9103784e-11   6.3759024e-13   2.5804445e-14
   3.0000000e+02   1.6608183e-03   2.2143436e-05   1.2584007e-06   2.9462316e-08   8.4993458e-10   3.2468689e-11   4.7396982e-13   2.8362729e-14
   3.0100000e+02   1.6387210e-03   2.4970760e-05   1.1861994e-06   3.2746547e-08   7.2125280e-10   3.5129588e-11   2.9867081e-13   3.0023727e-14
   3.0200000e+02   1.6140564e-03   2.7682254e-05   1.1066084e-06   3.5663116e-08   5.8268070e-10   3.7050169e-11   1.1669572e-13   3.0516388e-14
   3.0300000e+02   1.5869270e-03   3.0271048e-05   1.0203258e-06   3.8191399e-08   4.3649885e-10   3.8210297e-11   6.6885299e-14   2.9960409e-14
   3.0400000e+02   1.5574339e-03   3.2730951e-05   9.2806180e-07   4.0315382e-08   2.8500253e-10   3.8604564e-11   2.4759361e-13   2.8477221e-14
   3.0500000e+02   1.5256768e-03   3.5056431e-05   8.3053410e-07   4.2023547e-08   1.3047005e-10   3.8243731e-11   4.2062707e-13   2.5793170e-14
   3.0600000e+02   1.4917545e-03   3.7242590e-05   7.2846342e-07   4.3308732e-08   2.4866515e-11   3.7151274e-11   5.8205003e-13   2.2427372e-14
   3.0700000e+02   1.4557644e-03   3.9285146e-05   6.2256968e-07   4.4167957e-08   1.7884726e-10   3.5363855e-11   7.2787653e-13   1.8373324e-14
   3.0800000e+02   1.4178025e-03   4.1180411e-05   5.1356823e-07   4.4602236e-08   3.2940986e-10   3.2929258e-11   8.5527245e-13   1.3758092e-14
   3.0900000e+02   1.3779639e-03   4.2925266e-05   4.0216641e-07   4.4616367e-08   4.7460901e-10   2.9905357e-11   9.6136901e-13   8.8444876e-15
   3.1000000e+02   1.3363421e-03   4.4517150e-05   2.8906036e-07   4.4218706e-08   6.1263599e-10   2.6358247e-11   1.0440693e-12   3.4954678e-15
   3.1100000e+02   1.2930297e-03   4.5954030e-05   1.7493205e-07   4.3420927e-08   7.4183473e-10   2.2361289e-11   1.1020616e-12   1.7533718e-15
   3.1200000e+02   1.2481178e-03   4.7234387e-05   6.0446557e-08   4.2237772e-08   8.6071344e-10   1.7993045e-11   1.1345612e-12   6.9007300e-15
   3.1300000e+02   1.2016963e-03   4.8357193e-05   5.3750359e-08   4.0686795e-08   9.6795664e-10   1.3335984e-11   1.1409125e-12   1.1809564e-14
   3.1400000e+02   1.1538540e-03   4.9321896e-05   1.6703457e-07   3.8788097e-08   1.0624318e-09   8.4746281e-12   1.1216800e-12   1.6613447e-14
   3.1500000e+02   1.1046783e-03   5.0128395e-05   2.7880557e-07   3.6564057e-08   1.1431951e-09   3.4946069e-12   1.0779854e-12   2.0491421e-14
   3.1600000e+02   1.0542554e-03   5.0777027e-05   3.8848837e-07   3.4039067e-08   1.2094944e-09   1.5191234e-12   1.0108303e-12   2.3845509e-14
   3.1700000e+02   1.0026705e-03   5.1268544e-05   4.9553505e-07   3.1239256e-08   1.2607706e-09   6.4834076e-12   9.2205714e-13   2.6670506e-14
   3.1800000e+02   9.5000708e-04   5.1604095e-05   5.9942626e-07   2.8192230e-08   1.2966555e-09   1.1317902e-11   8.1422369e-13   2.8547477e-14
   3.1900000e+02   8.9634779e-04   5.1785212e-05   6.9967244e-07   2.4926799e-08   1.3169684e-09   1.5947489e-11   6.8964582e-13   2.9467314e-14
   3.2000000e+02   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   3.2100000e+02   7.8636534e-04   5.1692063e-05   8.8742673e-07   1.7860464e-08   1.3110656e-09   2.4314552e-11   4.0218219e-13   2.9234427e-14
   3.2200000e+02   7.3020098e-04   5.1422599e-05   9.7411353e-07   1.4120919e-08   1.2853749e-09   2.7929886e-11   2.4549633e-13   2.7789403e-14
   3.2300000e+02   6.7335833e-04   5.1008276e-05   1.0555140e-06   1.0285204e-08   1.2451451e-09   3.1097100e-11   8.4467589e-14   2.5774521e-14
   3.2400000e+02   6.1591371e-04   5.0452262e-05   1.1313003e-06   6.3844130e-09   1.1910284e-09   3.3774030e-11   7.7281931e-14   2.2622529e-14
   3.2500000e+02   5.5794216e-04   4.9758006e-05   1.2011786e-06   2.4494011e-09   1.1238136e-09   3.5926785e-11   2.3707165e-13   1.9168694e-14
   3.2600000e+02   4.9951751e-04   4.8929218e-05   1.2648887e-06   1.4894239e-09   1.0444122e-09   3.7529594e-11   3.9148112e-13   1.5269036e-14
   3.2700000e+02   4.4071234e-04   4.7969852e-05   1.3222047e-06   5.4022985e-09   9.5384594e-10   3.8565937e-11   5.3747371e-13   1.0777837e-14
   3.2800000e+02   3.8159800e-04   4.6884092e-05   1.3729344e-06   9.2602883e-09   8.5323246e-10   3.9027545e-11   6.7268760e-13   5.9743877e-15
   3.2900000e+02   3.2224457e-04   4.5676337e-05   1.4169193e-06   1.3035461e-08   7.4377183e-10   3.8914675e-11   7.9444784e-13   9.9876704e-16
   3.3000000e+02   2.6272092e-04   4.4351186e-05   1.4540341e-06   1.6701047e-08   6.2673199e-10   3.8235665e-11   9.0033449e-13   4.0072112e-15
   3.3100000e+02   2.0309466e-04   4.2913421e-05   1.4841866e-06   2.0231585e-08   5.0343303e-10   3.7006769e-11   9.8919180e-13   9.0435472e-15
   3.3200000e+02   1.4343218e-04   4.1367995e-05   1.5073168e-06   2.3603054e-08   3.7523450e-10   3.5251701e-11   1.0589880e-12   1.3822277e-14
   3.3300000e+02   8.3798599e-05   3.9720015e-05   1.5233964e-06   2.6792997e-08   2.4351944e-10   3.3001016e-11   1.1088240e-12   1.8340798e-14
   3.3400000e+02   2.4257824e-05   3.7974731e-05   1.5324280e-06   2.9780625e-08   1.0968171e-10   3.0291488e-11   1.1380818e-12   2.2306809e-14
   3.3500000e+02   3.5127493e-05   3.6137520e-05   1.5344446e-06   3.2546907e-08   2.4889318e-11   2.7165759e-11   1.1462836e-12   2.6005673e-14
   3.3600000e+02   9.4295939e-05   3.4213874e-05   1.5295083e-06   3.5074657e-08   1.5882035e-10   2.3671252e-11   1.1335308e-12   2.9289071e-14
   3.3700000e+02   1.5318734e-04   3.2209384e-05   1.5177096e-06   3.7348590e-08   2.9076793e-10   1.9859362e-11   1.1005129e-12   3.1568498e-14
   3.3800000e+02   2.1174276e-04   3.0129732e-05   1.4991663e-06   3.9355383e-08   4.1943042e-10   1.5785499e-11   1.0477834e-12   3.3421182e-14
   3.3900000e+02   2.6990452e-04   2.7980672e-05   1.4740225e-06   4.1083709e-08   5.4355867e-10   1.1507231e-11   9.7634531e-13   3.4402169e-14
   3.4000000e+02   3.2761615e-04   2.5768024e-05   1.4424474e-06   4.2524267e-08   6.6196683e-10   7.0840122e-12   8.8765800e-13   3.4651101e-14
   3.4100000e+02   3.8482245e-04   2.3497656e-05   1.4046341e-06   4.3669794e-08   7.7354255e-10   2.5761598e-12   7.8379143e-13   3.4309361e-14
   3.4200000e+02   4.4146945e-04   2.1175476e-05   1.3607983e-06   4.4515068e-08   8.7725443e-10   1.9551392e-12   6.6624831e-13   3.3075105e-14
   3.4300000e+02   4.9750442e-04   1.8807420e-05   1.3111773e-06   4.5056900e-08   9.7216120e-10   6.4502076e-12   5.3744292e-13   3.1238033e-14
   3.4400000e+02   5.5287588e-04   1.6399438e-05   1.2560284e-06   4.5294110e-08   1.0574177e-09   1.0849866e-11   3.9952069e-13   2.8643754e-14
   3.4500000e+02   6.0753356e-04   1.3957485e-05   1.1956277e-06   4.5227499e-08   1.1322805e-09   1.5097246e-11   2.5510193e-13   2.5585003e-14
   3.4600000e+02   6.6142847e-04   1.1487512e-05   1.1302687e-06   4.4859805e-08   1.1961139e-09   1.9138284e-11   1.0653804e-13   2.1907823e-14
   3.4700000e+02   7.1451284e-04   8.9954501e-06   1.0602609e-06   4.4195649e-08   1.2483919e-09   2.2922220e-11   4.3641306e-14   1.7757497e-14
   3.4800000e+02   7.6674014e-04   6.4872053e-06   9.8592834e-07   4.3241479e-08   1.2887025e-09   2.6401959e-11   1.9287696e-13   1.3130122e-14
   3.4900000e+02   8.1806509e-04   3.9686462e-06   9.0760840e-07   4.2005496e-08   1.3167489e-09   2.9535038e-11   3.3842894e-13   8.4758589e-15
   3.5000000e+02   8.6844365e-04   1.4455944e-06   8.2565007e-07   4.0497578e-08   1.3323501e-09   3.2283703e-11   4.7813316e-13   3.4911310e-15
   3.5100000e+02   9.1783301e-04   1.0761848e-06   7.4041269e-07   3.8729193e-08   1.3354404e-09   3.4615584e-11   6.0949683e-13   1.5222199e-15
   3.5200000e+02   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   3.5300000e+02   1.0134791e-03   6.0932005e-06   5.6158092e-07   3.4464290e-08   1.3043967e-09   3.7926661e-11   8.3969507e-13   1.1328612e-14
   3.5400000e+02   1.0596565e-03   8.5772697e-06   4.6874372e-07   3.1997801e-08   1.2706943e-09   3.8869574e-11   9.3480172e-13   1.5966395e-14
   3.5500000e+02   1.1046858e-03   1.1037749e-05   3.7413897e-07   2.9330687e-08   1.2253374e-09   3.9323315e-11   1.0139589e-12   2.0168329e-14
   3.5600000e+02   1.1485305e-03   1.3469287e-05   2.7815594e-07   2.6480866e-08   1.1688026e-09   3.9284789e-11   1.0768730e-12   2.4084901e-14
   3.5700000e+02   1.1911553e-03   1.5866641e-05   1.8118560e-07   2.3467212e-08   1.1016615e-09   3.8757264e-11   1.1221649e-12   2.7558685e-14
   3.5800000e+02   1.2325259e-03   1.8224683e-05   8.3619279e-08   2.0309430e-08   1.0245751e-09   3.7749370e-11   1.1490626e-12   3.0275261e-14
   3.5900000e+02   1.2726097e-03   2.0538409e-05   1.4152725e-08   1.7027933e-08   9.3828703e-10   3.6275792e-11   1.1574101e-12   3.2539509e-14
   3.6000000e+02   1.3113748e-03   2.2802944e-05   1.1174248e-07   1.3643721e-08   8.4361549e-10   3.4357048e-11   1.1472073e-12   3.4191400e-14
   3.6100000e+02   1.3487909e-03   2.5013548e-05   2.0876574e-07   1.0178249e-08   7.4144726e-10   3.2018152e-11   1.1184560e-12   3.5069170e-14
   3.6200000e+02   1.3848288e-03   2.7165625e-05   3.0484322e-07   6.6533034e-09   6.3272708e-10   2.9289615e-11   1.0717876e-12   3.5323307e-14
   3.6300000e+02   1.4194607e-03   2.9254731e-05   3.9960186e-07   3.0908744e-09   5.1845109e-10   2.6206417e-11   1.0081571e-12   3.4791180e-14
   3.6400000e+02   1.4526598e-03   3.1276574e-05   4.9267601e-07   4.8697234e-10   3.9965690e-10   2.2807116e-11   9.2837370e-13   3.3782005e-14
   3.6500000e+02   1.4844008e-03   3.3227024e-05   5.8370868e-07   4.0582206e-09   2.7741509e-10   1.9133729e-11   8.3420684e-13   3.1816997e-14
   3.6600000e+02   1.5146594e-03   3.5102119e-05   6.7235260e-07   7.6010258e-09   1.5281921e-10   1.5232097e-11   7.2681184e-13   2.9523259e-14
   3.6700000e+02   1.5434126e-03   3.6898068e-05   7.5827138e-07   1.1093839e-08   2.6977610e-11   1.1149538e-11   6.0783540e-13   2.6420706e-14
   3.6800000e+02   1.5706389e-03   3.8611256e-05   8.4114054e-07   1.4515524e-08   9.8997623e-11   6.9359796e-12   4.7958165e-13   2.2981617e-14
   3.6900000e+02   1.5963176e-03   4.0238251e-05   9.2064850e-07   1.7845471e-08   2.2399793e-10   2.6420663e-12   3.4374066e-13   1.9203389e-14
   3.7000000e+02   1.6204295e-03   4.1775807e-05   9.9649759e-07   2.1063715e-08   3.4692926e-10   1.6803572e-12   2.0266341e-13   1.4922959e-14
   3.7100000e+02   1.6429568e-03   4.3220866e-05   1.0684049e-06   2.4151034e-08   4.6671953e-10   5.9796851e-12   5.8405104e-14   1.0458214e-14
   3.7200000e+02   1.6638825e-03   4.4570566e-05   1.1361033e-06   2.7089057e-08   5.8232853e-10   1.0204561e-11   8.6633825e-14   5.8078542e-15
   3.7300000e+02   1.6831913e-03   4.5822242e-05   1.1993420e-06   2.9860361e-08   6.9275572e-10   1.4305022e-11   2.3018870e-13   9.7057778e-16
   3.7400000e+02   1.7008688e-03   4.6973429e-05   1.2578874e-06   3.2448563e-08   7.9704842e-10   1.8232200e-11   3.6997055e-13   3.8927195e-15
   3.7500000e+02   1.7169021e-03   4.8021868e-05   1.3115239e-06   3.4838402e-08   8.9430969e-10   2.1939969e-11   5.0415401e-13   8.6194073e-15
   3.7600000e+02   1.7312793e-03   4.8965504e-05   1.3600546e-06   3.7015825e-08   9.8370466e-10   2.5384500e-11   6.3024239e-13   1.3045121e-14
   3.7700000e+02   1.7439898e-03   4.9802494e-05   1.4033015e-06   3.8968056e-08   1.0644684e-09   2.8525605e-11   7.4669394e-13   1.7330755e-14
   3.7800000e+02   1.7550244e-03   5.0531206e-05   1.4411063e-06   4.0683662e-08   1.1359106e-09   3.1326137e-11   8.5113167e-13   2.1147147e-14
   3.7900000e+02   1.7643751e-03   5.1150219e-05   1.4733312e-06   4.2152612e-08   1.1974221e-09   3.3753678e-11   9.4263356e-13   2.4654757e-14
   3.8000000e+02   1.7720349e-03   5.1658332e-05   1.4998584e-06   4.3366333e-08   1.2484788e-09   3.5779782e-11   1.0194449e-12   2.7356589e-14
   3.8100000e+02   1.7779984e-03   5.2054556e-05   1.5205915e-06   4.4317747e-08   1.2886466e-09   3.7380528e-11   1.0804547e-12   2.9907066e-14
   3.8200000e+02   1.7822611e-03   5.2338124e-05   1.5354549e-06   4.5001312e-08   1.3175838e-09   3.8537412e-11   1.1247071e-12   3.1642224e-14
   3.8300000e+02   1.7848200e-03   5.2508485e-05   1.5443947e-06   4.5413049e-08   1.3350450e-09   3.9237251e-11   1.1514036e-12   3.2887755e-14
   3.8400000e+02   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   3.8500000e+02   1.7848200e-03   5.2508488e-05   1.5443948e-06   4.5413054e-08   1.3350452e-09   3.9237611e-11   1.1510714e-12   3.3226460e-14
   3.8600000e+02   1.7822612e-03   5.2338130e-05   1.5354552e-06   4.5001322e-08   1.3175837e-09   3.8538179e-11   1.1242639e-12   3.2475758e-14
   3.8700000e+02   1.7779985e-03   5.2054565e-05   1.5205919e-06   4.4317762e-08   1.2886464e-09   3.7381610e-11   1.0798471e-12   3.1049382e-14
   3.8800000e+02   1.7720351e-03   5.1658343e-05   1.4998590e-06   4.3366353e-08   1.2484787e-09   3.5781050e-11   1.0186955e-12   2.9110395e-14
   3.8900000e+02   1.7643753e-03   5.1150234e-05   1.4733318e-06   4.2152638e-08   1.1974218e-09   3.3755555e-11   9.4152507e-13   2.6654894e-14
   3.9000000e+02   1.7550247e-03   5.0531223e-05   1.4411071e-06   4.0683692e-08   1.1359104e-09   3.1328299e-11   8.5007522e-13   2.3509840e-14
   3.9100000e+02   1.7439902e-03   4.9802515e-05   1.4033023e-06   3.8968091e-08   1.0644681e-09   2.8527986e-11   7.4525672e-13   1.9839599e-14
   3.9200000e+02   1.7312797e-03   4.8965527e-05   1.3600556e-06   3.7015865e-08   9.8370427e-10   2.5387383e-11   6.2867073e-13   1.6150276e-14
   3.9300000e+02   1.7169025e-03   4.8021894e-05   1.3115251e-06   3.4838446e-08   8.9430921e-10   2.1943028e-11   5.0244704e-13   1.1930561e-14
   3.9400000e+02   1.7008693e-03   4.6973458e-05   1.2578886e-06   3.2448611e-08   7.9704775e-10   1.8235616e-11   3.6822542e-13   7.5182915e-15
   3.9500000e+02   1.6831919e-03   4.5822273e-05   1.1993433e-06   2.9860414e-08   6.9275503e-10   1.4308504e-11   2.2834816e-13   3.0834710e-15
   3.9600000e+02   1.6638831e-03   4.4570600e-05   1.1361048e-06   2.7089113e-08   5.8232776e-10   1.0208428e-11   8.4838386e-14   1.5456386e-15
   3.9700000e+02   1.6429574e-03   4.3220903e-05   1.0684065e-06   2.4151094e-08   4.6671870e-10   5.9839859e-12   6.0432128e-14   6.0259957e-15
   3.9800000e+02   1.6204302e-03   4.1775847e-05   9.9649929e-07   2.1063779e-08   3.4692843e-10   1.6847973e-12   2.0453691e-13   1.0356299e-14
   3.9900000e+02   1.5963183e-03   4.0238294e-05   9.2065030e-07   1.7845539e-08   2.2399717e-10   2.6374554e-12   3.4555822e-13   1.4189171e-14
   4.0000000e+02   1.5706397e-03   3.8611301e-05   8.4114244e-07   1.4515594e-08   9.8996852e-11   6.9312611e-12   4.8121229e-13   1.8214596e-14
   4.0100000e+02   1.5434135e-03   3.6898116e-05   7.5827338e-07   1.1093912e-08   2.6978390e-11   1.1144594e-11   6.0954063e-13   2.1564348e-14
   4.0200000e+02   1.5146603e-03   3.5102170e-05   6.7235470e-07   7.6011017e-09   1.5282026e-10   1.5227179e-11   7.2821697e-13   2.4407559e-14
   4.0300000e+02   1.4844017e-03   3.3227077e-05   5.8371086e-07   4.0582984e-09   2.7741605e-10   1.9128773e-11   8.3541681e-13   2.6740329e-14
   4.0400000e+02   1.4526608e-03   3.1276629e-05   4.9267827e-07   4.8705236e-10   3.9965802e-10   2.2801974e-11   9.2964872e-13   2.8733960e-14
   4.0500000e+02   1.4194617e-03   2.9254789e-05   3.9960419e-07   3.0907930e-09   5.1845216e-10   2.6201385e-11   1.0090561e-12   2.9683287e-14
   4.0600000e+02   1.3848299e-03   2.7165686e-05   3.0484563e-07   6.6532207e-09   6.3272823e-10   2.9284700e-11   1.0722933e-12   3.0284802e-14
   4.0700000e+02   1.3487920e-03   2.5013611e-05   2.0876822e-07   1.0178165e-08   7.4144828e-10   3.2013100e-11   1.1187084e-12   3.0182887e-14
   4.0800000e+02   1.3113760e-03   2.2803009e-05   1.1174503e-07   1.3643636e-08   8.4361690e-10   3.4352011e-11   1.1471137e-12   2.9549280e-14
   4.0900000e+02   1.2726109e-03   2.0538477e-05   1.4155326e-08   1.7027848e-08   9.3828824e-10   3.6270801e-11   1.1570202e-12   2.8025325e-14
   4.1000000e+02   1.2325272e-03   1.8224753e-05   8.3616627e-08   2.0309345e-08   1.0245764e-09   3.7744439e-11   1.1482915e-12   2.6137946e-14
   4.1100000e+02   1.1911566e-03   1.5866713e-05   1.8118290e-07   2.3467128e-08   1.1016627e-09   3.8752666e-11   1.1207910e-12   2.3528055e-14
   4.1200000e+02   1.1485319e-03   1.3469361e-05   2.7815320e-07   2.6480782e-08   1.1688040e-09   3.9280246e-11   1.0754540e-12   2.0190447e-14
   4.1300000e+02   1.1046872e-03   1.1037825e-05   3.7413620e-07   2.9330604e-08   1.2253387e-09   3.9318987e-11   1.0119726e-12   1.6836359e-14
   4.1400000e+02   1.0596579e-03   8.5773478e-06   4.6874092e-07   3.1997719e-08   1.2706958e-09   3.8865325e-11   9.3237137e-13   1.2927159e-14
   4.1500000e+02   1.0134806e-03   6.0932805e-06   5.6157810e-07   3.4464211e-08   1.3043978e-09   3.7922712e-11   8.3671568e-13   8.8189005e-15
   4.1600000e+02   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   4.1700000e+02   9.1783464e-04   1.0762684e-06   7.4040984e-07   3.8729118e-08   1.3354417e-09   3.4611910e-11   6.0583049e-13   3.6168984e-16
   4.1800000e+02   8.6844534e-04   1.4455091e-06   8.2564723e-07   4.0497505e-08   1.3323513e-09   3.2280462e-11   4.7404355e-13   4.8945223e-15
   4.1900000e+02   8.1806683e-04   3.9685593e-06   9.0760556e-07   4.2005426e-08   1.3167503e-09   2.9532062e-11   3.3380547e-13   9.2673265e-15
   4.2000000e+02   7.6674193e-04   6.4871169e-06   9.8592551e-07   4.3241413e-08   1.2887036e-09   2.6399508e-11   1.8761034e-13   1.3478801e-14
   4.2100000e+02   7.1451467e-04   8.9953602e-06   1.0602581e-06   4.4195586e-08   1.2483929e-09   2.2919953e-11   3.8159146e-14   1.7527646e-14
   4.2200000e+02   6.6143035e-04   1.1487421e-05   1.1302659e-06   4.4859746e-08   1.1961149e-09   1.9136422e-11   1.1237018e-13   2.1046533e-14
   4.2300000e+02   6.0753549e-04   1.3957393e-05   1.1956249e-06   4.5227444e-08   1.1322817e-09   1.5095671e-11   2.6104509e-13   2.4398452e-14
   4.2400000e+02   5.5287785e-04   1.6399344e-05   1.2560257e-06   4.5294059e-08   1.0574188e-09   1.0848409e-11   4.0582468e-13   2.7030461e-14
   4.2500000e+02   4.9750645e-04   1.8807325e-05   1.3111746e-06   4.5056853e-08   9.7216227e-10   6.4491598e-12   5.4391170e-13   2.9121670e-14
   4.2600000e+02   4.4147153e-04   2.1175381e-05   1.3607957e-06   4.4515026e-08   8.7725524e-10   1.9546344e-12   6.7303715e-13   3.0483428e-14
   4.2700000e+02   3.8482458e-04   2.3497559e-05   1.4046315e-06   4.3669757e-08   7.7354316e-10   2.5766186e-12   7.9072599e-13   3.1295713e-14
   4.2800000e+02   3.2761832e-04   2.5767926e-05   1.4424449e-06   4.2524236e-08   6.6196767e-10   7.0841978e-12   8.9466629e-13   3.1369005e-14
   4.2900000e+02   2.6990674e-04   2.7980574e-05   1.4740201e-06   4.1083683e-08   5.4355917e-10   1.1506950e-11   9.8364155e-13   3.0512051e-14
   4.3000000e+02   2.1174503e-04   3.0129633e-05   1.4991639e-06   3.9355363e-08   4.1943071e-10   1.5785207e-11   1.0551195e-12   2.9277795e-14
   4.3100000e+02   1.5318966e-04   3.2209285e-05   1.5177073e-06   3.7348575e-08   2.9076817e-10   1.9858752e-11   1.1080407e-12   2.7102886e-14
   4.3200000e+02   9.4298302e-05   3.4213774e-05   1.5295061e-06   3.5074648e-08   1.5882046e-10   2.3670191e-11   1.1409623e-12   2.4355518e-14
   4.3300000e+02   3.5129903e-05   3.6137420e-05   1.5344425e-06   3.2546904e-08   2.4889243e-11   2.7164619e-11   1.1537438e-12   2.0844004e-14
   4.3400000e+02   2.4255367e-05   3.7974631e-05   1.5324260e-06   2.9780627e-08   1.0968186e-10   3.0289842e-11   1.1453035e-12   1.6939575e-14
   4.3500000e+02   8.3796094e-05   3.9719914e-05   1.5233945e-06   2.6793006e-08   2.4351981e-10   3.2999241e-11   1.1160604e-12   1.2639629e-14
   4.3600000e+02   1.4342962e-04   4.1367894e-05   1.5073151e-06   2.3603069e-08   3.7523512e-10   3.5249578e-11   1.0660604e-12   7.9415641e-15
   4.3700000e+02   2.0309206e-04   4.2913321e-05   1.4841850e-06   2.0231605e-08   5.0343383e-10   3.7004632e-11   9.9573041e-13   3.0322966e-15
   4.3800000e+02   2.6271827e-04   4.4351086e-05   1.4540326e-06   1.6701074e-08   6.2673292e-10   3.8233583e-11   9.0683190e-13   1.8995222e-15
   4.3900000e+02   3.2224188e-04   4.5676237e-05   1.4169179e-06   1.3035493e-08   7.4377299e-10   3.8912213e-11   8.0038233e-13   7.0442784e-15
   4.4000000e+02   3.8159526e-04   4.6883992e-05   1.3729332e-06   9.2603257e-09   8.5323373e-10   3.9025085e-11   6.7836362e-13   1.2021634e-14
   4.4100000e+02   4.4070956e-04   4.7969753e-05   1.3222036e-06   5.4023414e-09   9.5384754e-10   3.8563352e-11   5.4296801e-13   1.6639034e-14
   4.4200000e+02   4.9951468e-04   4.8929120e-05   1.2648878e-06   1.4894723e-09   1.0444144e-09   3.7526553e-11   3.9660029e-13   2.1085564e-14
   4.4300000e+02   5.5793928e-04   4.9757909e-05   1.2011778e-06   2.4493476e-09   1.1238157e-09   3.5923867e-11   2.4168775e-13   2.4783561e-14
   4.4400000e+02   6.1591078e-04   5.0452165e-05   1.1312997e-06   6.3843546e-09   1.1910310e-09   3.3770944e-11   8.1643026e-14   2.8305483e-14
   4.4500000e+02   6.7335536e-04   5.1008180e-05   1.0555135e-06   1.0285141e-08   1.2451479e-09   3.1094031e-11   8.0668978e-14   3.0878078e-14
   4.4600000e+02   7.3019796e-04   5.1422505e-05   9.7411320e-07   1.4120851e-08   1.2853779e-09   2.7926801e-11   2.4216393e-13   3.2688262e-14
   4.4700000e+02   7.8636227e-04   5.1691970e-05   8.8742656e-07   1.7860392e-08   1.3110689e-09   2.4311399e-11   3.9934202e-13   3.3730831e-14
   4.4800000e+02   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   4.4900000e+02   8.9634463e-04   5.1785122e-05   6.9967261e-07   2.4926720e-08   1.3169724e-09   1.5944285e-11   6.8756589e-13   3.3102861e-14
   4.5000000e+02   9.5000387e-04   5.1604007e-05   5.9942660e-07   2.8192147e-08   1.2966597e-09   1.1314972e-11   8.1263121e-13   3.1615335e-14
   4.5100000e+02   1.0026672e-03   5.1268457e-05   4.9553557e-07   3.1239171e-08   1.2607750e-09   6.4802903e-12   9.2083806e-13   2.9338511e-14
   4.5200000e+02   1.0542521e-03   5.0776943e-05   3.8848906e-07   3.4038980e-08   1.2094991e-09   1.5160477e-12   1.0101104e-12   2.6267183e-14
   4.5300000e+02   1.1046749e-03   5.0128313e-05   2.7880644e-07   3.6563968e-08   1.1432000e-09   3.4975317e-12   1.0773726e-12   2.2396147e-14
   4.5400000e+02   1.1538506e-03   4.9321816e-05   1.6703561e-07   3.8788006e-08   1.0624371e-09   8.4775407e-12   1.1216887e-12   1.7720200e-14
   4.5500000e+02   1.2016928e-03   4.8357115e-05   5.3751574e-08   4.0686704e-08   9.6796218e-10   1.3338762e-11   1.1411293e-12   1.2826112e-14
   4.5600000e+02   1.2481143e-03   4.7234311e-05   6.0445168e-08   4.2237681e-08   8.6071925e-10   1.7995824e-11   1.1351337e-12   7.1193051e-15
   4.5700000e+02   1.2930262e-03   4.5953958e-05   1.7493048e-07   4.3420836e-08   7.4184078e-10   2.2364003e-11   1.1031375e-12   1.5855373e-15
   4.5800000e+02   1.3363386e-03   4.4517081e-05   2.8905863e-07   4.4218616e-08   6.1264213e-10   2.6360628e-11   1.0453678e-12   4.3697684e-15
   4.5900000e+02   1.3779603e-03   4.2925200e-05   4.0216451e-07   4.4616278e-08   4.7461542e-10   2.9907896e-11   9.6265183e-13   9.7539164e-15
   4.6000000e+02   1.4177989e-03   4.1180347e-05   5.1356616e-07   4.4602149e-08   3.2941654e-10   3.2931739e-11   8.5682329e-13   1.5161483e-14
   4.6100000e+02   1.4557607e-03   3.9285086e-05   6.2256745e-07   4.4167872e-08   1.7885419e-10   3.5366265e-11   7.2953319e-13   2.0192615e-14
   4.6200000e+02   1.4917508e-03   3.7242534e-05   7.2846104e-07   4.3308650e-08   2.4873562e-11   3.7153861e-11   5.8365032e-13   2.4644349e-14
   4.6300000e+02   1.5256730e-03   3.5056378e-05   8.3053157e-07   4.2023469e-08   1.3046285e-10   3.8246283e-11   4.2227029e-13   2.8111194e-14
   4.6400000e+02   1.5574300e-03   3.2730902e-05   9.2805912e-07   4.0315309e-08   2.8499528e-10   3.8607187e-11   2.4932140e-13   3.0989100e-14
   4.6500000e+02   1.5869232e-03   3.0271002e-05   1.0203229e-06   3.8191331e-08   4.3649170e-10   3.8212656e-11   6.8564945e-14   3.2870841e-14
   4.6600000e+02   1.6140525e-03   2.7682213e-05   1.1066054e-06   3.5663053e-08   5.8267345e-10   3.7052756e-11   1.1519431e-13   3.3345722e-14
   4.6700000e+02   1.6387170e-03   2.4970723e-05   1.1861963e-06   3.2746489e-08   7.2124534e-10   3.5132295e-11   2.9751505e-13   3.2809692e-14
   4.6800000e+02   1.6608143e-03   2.2143404e-05   1.2583975e-06   2.9462265e-08   8.4992719e-10   3.2471588e-11   4.7290297e-13   3.1256248e-14
   4.6900000e+02   1.6802407e-03   1.9207825e-05   1.3225276e-06   2.5835699e-08   9.6648708e-10   2.9106625e-11   6.3663051e-13   2.8678882e-14
   4.7000000e+02   1.6968915e-03   1.6172280e-05   1.3779273e-06   2.1896851e-08   1.0687778e-09   2.5091066e-11   7.8413404e-13   2.4867261e-14
   4.7100000e+02   1.7106605e-03   1.3045811e-05   1.4239646e-06   1.7680524e-08   1.1547745e-09   2.0493776e-11   9.1040326e-13   2.0222105e-14
   4.7200000e+02   1.7214404e-03   9.8382267e-06   1.4600411e-06   1.3226229e-08   1.2226152e-09   1.5399997e-11   1.0114097e-12   1.4533513e-14
   4.7300000e+02   1.7291227e-03   6.5601289e-06   1.4855977e-06   8.5780893e-09   1.2706390e-09   9.9107016e-12   1.0832971e-12   8.2052420e-15
   4.7400000e+02   1.7335976e-03   3.2229349e-06   1.5001212e-06   3.7847051e-09   1.2974292e-09   4.1402793e-12   1.1227946e-12   1.8500826e-15
   4.7500000e+02   1.7347541e-03   1.6109865e-07   1.5031512e-06   1.1010549e-09   1.3018533e-09   1.7839463e-12   1.1280473e-12   5.1499603e-15
   4.7600000e+02   1.7324798e-03   3.5788521e-06   1.4942874e-06   6.0223172e-09   1.2831043e-09   7.7238632e-12   1.0980123e-12   1.1973061e-14
   4.7700000e+02   1.7266612e-03   7.0163181e-06   1.4731970e-06   1.0918540e-08   1.2407404e-09   1.3532952e-11   1.0318465e-12   1.8204188e-14
   4.7800000e+02   1.7171835e-03   1.0458578e-05   1.4396228e-06   1.5725928e-08   1.1747229e-09   1.9060770e-11   9.3077455e-13   2.4046737e-14
   4.7900000e+02   1.7039309e-03   1.3889775e-05   1.3933914e-06   2.0377923e-08   1.0854507e-09   2.4152924e-11   7.9686431e-13   2.8667173e-14
   4.8000000e+02   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   4.8100000e+02   1.6656302e-03   2.0650728e-05   1.2627359e-06   2.8939278e-08   8.4111267e-10   3.2429868e-11   4.4598786e-13   3.5044884e-14
   4.8200000e+02   1.6403440e-03   2.3943861e-05   1.1784654e-06   3.2707427e-08   6.8929313e-10   3.5333047e-11   2.3934413e-13   3.5535810e-14
   4.8300000e+02   1.6108063e-03   2.7152640e-05   1.0818646e-06   3.6039423e-08   5.2074632e-10   3.7247156e-11   2.1156254e-14   3.4771665e-14
   4.8400000e+02   1.5768949e-03   3.0256143e-05   9.7331922e-07   3.8865614e-08   3.3842069e-10   3.8071732e-11   2.0087577e-13   3.2324837e-14
   4.8500000e+02   1.5384864e-03   3.3232362e-05   8.5335804e-07   4.1118632e-08   1.4579470e-10   3.7731825e-11   4.1793609e-13   2.8184920e-14
   4.8600000e+02   1.4954562e-03   3.6058168e-05   7.2266391e-07   4.2734647e-08   5.3137580e-11   3.6182065e-11   6.2071442e-13   2.2763041e-14
   4.8700000e+02   1.4476781e-03   3.8709290e-05   5.8208579e-07   4.3654761e-08   2.5389972e-10   3.3413938e-11   7.9982418e-13   1.5840194e-14
   4.8800000e+02   1.3950252e-03   4.1160285e-05   4.3265104e-07   4.3826553e-08   4.5157634e-10   2.9457228e-11   9.4601410e-13   8.0421780e-15
   4.8900000e+02   1.3373689e-03   4.3384512e-05   2.7557833e-07   4.3205777e-08   6.4087813e-10   2.4386771e-11   1.0510186e-12   2.1206994e-16
   4.9000000e+02   1.2745797e-03   4.5354102e-05   1.1229089e-07   4.1758229e-08   8.1622579e-10   1.8324613e-11   1.1073564e-12   8.5001450e-15
   4.9100000e+02   1.2065266e-03   4.7039932e-05   5.5569531e-08   3.9461790e-08   9.7185481e-10   1.1442612e-11   1.1094034e-12   1.6822047e-14
   4.9200000e+02   1.1330775e-03   4.8411597e-05   2.2612829e-07   3.6308648e-08   1.1019487e-09   3.9625126e-12   1.0525591e-12   2.3470809e-14
   4.9300000e+02   1.0540990e-03   4.9437381e-05   3.9726294e-07   3.2307728e-08   1.2007974e-09   3.8433527e-12   9.3753347e-13   2.9077435e-14
   4.9400000e+02   9.6945657e-04   5.0084227e-05   5.6658769e-07   2.7487319e-08   1.2629893e-09   1.1656923e-11   7.6590210e-13   3.2564229e-14
   4.9500000e+02   8.7901427e-04   5.0317711e-05   7.3143735e-07   2.1897922e-08   1.2836357e-09   1.9118476e-11   5.4376425e-13   3.3488837e-14
   4.9600000e+02   7.8263503e-04   5.0102008e-05   8.8885073e-07   1.5615326e-08   1.2586364e-09   2.5837638e-11   2.8114316e-13   3.1835645e-14
   4.9700000e+02   6.8018052e-04   4.9399868e-05   1.0355534e-06   8.7439279e-09   1.1849841e-09   3.1404305e-11   7.7594181e-15   2.7373503e-14
   4.9800000e+02   5.7151115e-04   4.8172582e-05   1.1679398e-06   1.4202988e-09   1.0611165e-09   3.5406626e-11   3.0452203e-13   2.0085496e-14
   4.9900000e+02   4.5648611e-04   4.6379954e-05   1.2820549e-06   6.1829751e-09   8.8732028e-10   3.7454599e-11   5.8732793e-13   1.0603931e-14
   5.0000000e+02   3.3496335e-04   4.3980268e-05   1.3735750e-06   1.3853182e-08   6.6618759e-10   3.7208301e-11   8.3179991e-13   4.3368087e-16
   5.0100000e+02   2.0679955e-04   4.0930263e-05   1.4377884e-06   2.1333078e-08   4.0313365e-10   3.4412526e-11   1.0111937e-12   1.1732802e-14
   5.0200000e+02   7.1850185e-05   3.7185095e-05   1.4695745e-06   2.8316172e-08   1.0698074e-10   2.8944252e-11   1.1007306e-12   2.2641611e-14
   5.0300000e+02   7.0030529e-05   3.2698310e-05   1.4633831e-06   3.4441700e-08   2.0938855e-10   2.0862178e-11   1.0769645e-12   3.0757948e-14
   5.0400000e+02   2.1898961e-04   2.7421814e-05   1.4132129e-06   3.9289256e-08   5.2829965e-10   1.0474340e-11   9.2522864e-13   3.5627751e-14
   5.0500000e+02   3.7517533e-04   2.1305836e-05   1.3125888e-06   4.2373073e-08   8.2647387e-10   1.5884711e-12   6.4235292e-13   3.5041414e-14
   5.0600000e+02   5.3873719e-04   1.4298902e-05   1.1545388e-06   4.3135951e-08   1.0741224e-09   1.4281758e-11   2.4314231e-13   2.7869200e-14
   5.0700000e+02   7.0982592e-04   6.3477983e-06   9.3157061e-07   4.0942789e-08   1.2339481e-09   2.6041478e-11   2.3021038e-13   1.5171458e-14
   5.0800000e+02   8.8859352e-04   2.6024591e-06   6.3564687e-07   3.5073729e-08   1.2600399e-09   3.4664879e-11   6.9948387e-13   2.4234087e-15
   5.0900000e+02   1.0751932e-03   1.2608657e-05   2.5815990e-07   2.4716881e-08   1.0966571e-09   3.7166152e-11   1.0370533e-12   2.0087664e-14
   5.1000000e+02   1.2697794e-03   2.3729420e-05   2.1009421e-07   8.9606154e-09   6.7689216e-10   2.9616518e-11   1.0508131e-12   3.0080105e-14
   5.1100000e+02   1.4725080e-03   3.6025240e-05   7.7894238e-07   1.3214586e-08   7.8793764e-11   6.9565885e-12   4.6649100e-13   1.9280150e-14
   5.1200000e+02   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14
   5.1300000e+02   1.5769689e-03   4.2632892e-05   1.1043231e-06   2.7058969e-08   6.1128857e-10   1.1978231e-11   1.6641376e-13   1.4461089e-15
   5.1400000e+02   1.4725023e-03   3.6024918e-05   7.7892889e-07   1.3214097e-08   7.8776086e-11   6.9585314e-12   4.6421417e-13   1.9727709e-14
   5.1500000e+02   1.3701105e-03   2.9726277e-05   4.8129190e-07   1.2560040e-09   3.4656220e-10   2.0542328e-11   8.5262201e-13   3.0486681e-14
   5.1600000e+02   1.2697738e-03   2.3729110e-05   2.1008195e-07   8.9610228e-09   6.7690539e-10   2.9616747e-11   1.0493013e-12   3.3343120e-14
   5.1700000e+02   1.1714727e-03   1.8025677e-05   3.5989670e-08   1.7575137e-08   9.2349067e-10   3.4934629e-11   1.0979711e-12   3.0941395e-14
   5.1800000e+02   1.0751876e-03   1.2608359e-05   2.5817099e-07   2.4717214e-08   1.0966665e-09   3.7165211e-11   1.0356212e-12   2.4935783e-14
   5.1900000e+02   9.8089916e-04   7.4696525e-06   4.5767028e-07   3.0511123e-08   1.2059441e-09   3.6900576e-11   8.9390669e-13   1.6881028e-14
   5.2000000e+02   8.8858797e-04   2.6021724e-06   6.3565685e-07   3.5073995e-08   1.2600461e-09   3.4662976e-11   6.9830426e-13   7.7802348e-15
   5.2100000e+02   7.9823478e-04   2.0013513e-06   7.9326195e-07   3.8516480e-08   1.2669540e-09   3.0909650e-11   4.7076210e-13   1.1297387e-15
   5.2200000e+02   7.0982040e-04   6.3480735e-06   9.3157954e-07   4.0942995e-08   1.2339517e-09   2.6039296e-11   2.2898480e-13   9.6212101e-15
   5.2300000e+02   6.2332572e-04   1.0445035e-05   1.0516672e-06   4.2451974e-08   1.1676694e-09   2.0397141e-11   1.3268683e-14   1.7011132e-14
   5.2400000e+02   5.3873170e-04   1.4299166e-05   1.1545467e-06   4.3136102e-08   1.0741238e-09   1.4279404e-11   2.4474693e-13   2.3065751e-14
   5.2500000e+02   4.5601938e-04   1.7917282e-05   1.2412052e-06   4.3082545e-08   9.5875671e-10   7.9383765e-12   4.5707253e-13   2.7663418e-14
   5.2600000e+02   3.7516988e-04   2.1306089e-05   1.3125957e-06   4.2373176e-08   8.2647320e-10   1.5865477e-12   6.4408591e-13   3.0681620e-14
   5.2700000e+02   2.9616440e-04   2.4472184e-05   1.3696379e-06   4.1084789e-08   6.8167554e-10   4.5995651e-12   8.0163849e-13   3.2225524e-14
   5.2800000e+02   2.1898420e-04   2.7422055e-05   1.4132190e-06   3.9289316e-08   5.2829756e-10   1.0475995e-11   9.2738317e-13   3.2057690e-14
   5.2900000e+02   1.4361064e-04   3.0162083e-05   1.4441944e-06   3.7054025e-08   3.6983690e-10   1.5927058e-11   1.0198741e-12   3.0741902e-14
   5.3000000e+02   7.0025151e-05   3.2698541e-05   1.4633884e-06   3.4441724e-08   2.0938505e-10   2.0863333e-11   1.0791498e-12   2.8271656e-14
   5.3100000e+02   1.7907667e-06   3.5037597e-05   1.4715951e-06   3.1510951e-08   4.9656141e-11   2.5218000e-11   1.1062869e-12   2.4755588e-14
   5.3200000e+02   7.1855527e-05   3.7185315e-05   1.4695789e-06   2.8316163e-08   1.0698496e-10   2.8944524e-11   1.1028331e-12   2.0418563e-14
   5.3300000e+02   1.4018747e-04   3.9147654e-05   1.4580755e-06   2.4907915e-08   2.5849740e-10   3.2013845e-11   1.0710423e-12   1.5487178e-14
   5.3400000e+02   2.0680486e-04   4.0930472e-05   1.4377921e-06   2.1333040e-08   4.0313874e-10   3.4412344e-11   1.0136501e-12   1.0305558e-14
   5.3500000e+02   2.7172587e-04   4.2539525e-05   1.4094086e-06   1.7634812e-08   5.3944189e-10   3.6139785e-11   9.3352951e-13   4.7563949e-15
   5.3600000e+02   3.3496862e-04   4.3980468e-05   1.3735780e-06   1.3853120e-08   6.6619294e-10   3.7207116e-11   8.3392494e-13   8.1358531e-16
   5.3700000e+02   3.9655112e-04   4.5258855e-05   1.3309271e-06   1.0024620e-08   7.8241069e-10   3.7635294e-11   7.1810591e-13   6.2879389e-15
   5.3800000e+02   4.5649135e-04   4.6380143e-05   1.2820572e-06   6.1828927e-09   8.8732588e-10   3.7452926e-11   5.8936710e-13   1.1666015e-14
   5.3900000e+02   5.1480715e-04   4.7349691e-05   1.2275446e-06   2.3585950e-09   9.8036282e-10   3.6695870e-11   4.5114520e-13   1.6479656e-14
   5.4000000e+02   5.7151635e-04   4.8172762e-05   1.1679415e-06   1.4203981e-09   1.0611221e-09   3.5404375e-11   3.0631747e-13   2.0842703e-14
   5.4100000e+02   6.2663664e-04   4.8854520e-05   1.1037763e-06   5.1288526e-09   1.1293630e-09   3.3623468e-11   1.5801748e-13   2.4752552e-14
   5.4200000e+02   6.8018568e-04   4.9400038e-05   1.0355545e-06   8.7440403e-09   1.1849893e-09   3.1401237e-11   9.1671462e-15   2.8089076e-14
   5.4300000e+02   7.3218102e-04   4.9814293e-05   9.6375910e-07   1.2245608e-08   1.2280330e-09   2.8787671e-11   1.3752541e-13   3.0613533e-14
   5.4400000e+02   7.8264015e-04   5.0102168e-05   8.8885130e-07   1.5615449e-08   1.2586415e-09   2.5834092e-11   2.7992192e-13   3.2557290e-14
   5.4500000e+02   8.3158049e-04   5.0268458e-05   8.1127100e-07   1.8837588e-08   1.2770642e-09   2.2592568e-11   4.1551398e-13   3.3798919e-14
   5.4600000e+02   8.7901936e-04   5.0317862e-05   7.3143742e-07   2.1898053e-08   1.2836405e-09   1.9114498e-11   5.4284051e-13   3.4452909e-14
   5.4700000e+02   9.2497401e-04   5.0254992e-05   6.4974967e-07   2.4784771e-08   1.2787882e-09   1.5451074e-11   6.5995560e-13   3.4278786e-14
   5.4800000e+02   9.6946162e-04   5.0084369e-05   5.6658729e-07   2.7487455e-08   1.2629935e-09   1.1652210e-11   7.6537474e-13   3.3628482e-14
   5.4900000e+02   1.0124993e-03   4.9810428e-05   4.8231077e-07   2.9997497e-08   1.2368001e-09   7.7659266e-12   8.5819828e-13   3.2261303e-14
   5.5000000e+02   1.0541040e-03   4.9437514e-05   3.9726212e-07   3.2307867e-08   1.2008013e-09   3.8383359e-12   9.3752046e-13   3.0292609e-14
   5.5100000e+02   1.0942928e-03   4.8969887e-05   3.1176536e-07   3.4413018e-08   1.1556299e-09   8.6861291e-14   1.0026684e-12   2.7958105e-14
   5.5200000e+02   1.1330825e-03   4.8411721e-05   2.2612708e-07   3.6308788e-08   1.1019519e-09   3.9679197e-12   1.0532044e-12   2.5016447e-14
   5.5300000e+02   1.1704898e-03   4.7767106e-05   1.4063689e-07   3.7992311e-08   1.0404581e-09   7.7671092e-12   1.0890477e-12   2.1824122e-14
   5.5400000e+02   1.2065315e-03   4.7040047e-05   5.5567956e-08   3.9461929e-08   9.7185748e-10   1.1448231e-11   1.1098774e-12   1.8259699e-14
   5.5500000e+02   1.2412243e-03   4.6234468e-05   2.8822509e-08   4.0717110e-08   8.9687150e-10   1.4979281e-11   1.1163336e-12   1.4441573e-14
   5.5600000e+02   1.2745846e-03   4.5354209e-05   1.1229279e-07   4.1758366e-08   8.1622776e-10   1.8330562e-11   1.1085794e-12   1.0368442e-14
   5.5700000e+02   1.3066290e-03   4.4403030e-05   1.9461618e-07   4.2587175e-08   7.3065524e-10   2.1476155e-11   1.0871419e-12   6.2805663e-15
   5.5800000e+02   1.3373738e-03   4.3384611e-05   2.7558052e-07   4.3205910e-08   6.4087953e-10   2.4392867e-11   1.0526736e-12   2.0569484e-15
   5.5900000e+02   1.3668354e-03   4.2302552e-05   3.5498777e-07   4.3617762e-08   5.4761802e-10   2.7060981e-11   1.0059534e-12   2.0606346e-15
   5.6000000e+02   1.3950300e-03   4.1160376e-05   4.3265351e-07   4.3826680e-08   4.5157676e-10   2.9463324e-11   9.4800903e-13   6.0715322e-15
   5.6100000e+02   1.4219738e-03   3.9961527e-05   5.0840655e-07   4.3837300e-08   3.5344640e-10   3.1586742e-11   8.7963296e-13   1.0096741e-14
   5.6200000e+02   1.4476829e-03   3.8709373e-05   5.8208849e-07   4.3654882e-08   2.5389944e-10   3.3420072e-11   8.0186725e-13   1.3892533e-14
   5.6300000e+02   1.4721733e-03   3.7407206e-05   6.5355328e-07   4.3285257e-08   1.5358714e-10   3.4955622e-11   7.1588395e-13   1.7579688e-14
   5.6400000e+02   1.4954609e-03   3.6058243e-05   7.2266682e-07   4.2734761e-08   5.3136771e-11   3.6188347e-11   6.2286374e-13   2.0912959e-14
   5.6500000e+02   1.5175616e-03   3.4665628e-05   7.8930658e-07   4.2010189e-08   4.6849187e-11   3.7115627e-11   5.2387348e-13   2.3767880e-14
   5.6600000e+02   1.5384911e-03   3.3232430e-05   8.5336114e-07   4.1118739e-08   1.4579628e-10   3.7737784e-11   4.2023329e-13   2.6510044e-14
   5.6700000e+02   1.5582653e-03   3.1761646e-05   9.1472986e-07   4.0067960e-08   2.4315923e-10   3.8056872e-11   3.1290400e-13   2.8769955e-14
   5.6800000e+02   1.5768996e-03   3.0256204e-05   9.7332248e-07   3.8865712e-08   3.3842271e-10   3.8077682e-11   2.0322286e-13   3.0791342e-14
   5.6900000e+02   1.5944096e-03   2.8718958e-05   1.0290587e-06   3.7520115e-08   4.3110323e-10   3.7806899e-11   9.2289891e-14   3.2202756e-14
   5.7000000e+02   1.6108109e-03   2.7152693e-05   1.0818680e-06   3.6039511e-08   5.2074899e-10   3.7252877e-11   1.8787055e-14   3.3495342e-14
   5.7100000e+02   1.6261188e-03   2.5560127e-05   1.1316888e-06   3.4432421e-08   6.0694202e-10   3.6426263e-11   1.2889234e-13   3.4173185e-14
   5.7200000e+02   1.6403486e-03   2.3943908e-05   1.1784689e-06   3.2707506e-08   6.8929638e-10   3.5338661e-11   2.3715058e-13   3.4605131e-14
   5.7300000e+02   1.6535155e-03   2.2306616e-05   1.2221643e-06   3.0873535e-08   7.6746051e-10   3.4003504e-11   3.4243181e-13   3.4541380e-14
   5.7400000e+02   1.6656347e-03   2.0650767e-05   1.2627395e-06   2.8939347e-08   8.4111636e-10   3.2435199e-11   4.4384722e-13   3.4103796e-14
   5.7500000e+02   1.6767214e-03   1.8978809e-05   1.3001666e-06   2.6913822e-08   9.0997888e-10   3.0649387e-11   5.4050189e-13   3.3290428e-14
   5.7600000e+02   1.6867904e-03   1.7293126e-05   1.3344257e-06   2.4805846e-08   9.7379667e-10   2.8663197e-11   6.3161976e-13   3.1974423e-14
   5.7700000e+02   1.6958568e-03   1.5596038e-05   1.3655038e-06   2.2624289e-08   1.0323509e-09   2.6493135e-11   7.1666978e-13   3.0528531e-14
   5.7800000e+02   1.7039353e-03   1.3889802e-05   1.3933951e-06   2.0377972e-08   1.0854554e-09   2.4157834e-11   7.9511744e-13   2.8826767e-14
   5.7900000e+02   1.7110408e-03   1.2176611e-05   1.4181003e-06   1.8075646e-08   1.1329557e-09   2.1675685e-11   8.6604812e-13   2.6616730e-14
   5.8000000e+02   1.7171880e-03   1.0458598e-05   1.4396266e-06   1.5725967e-08   1.1747281e-09   1.9065340e-11   9.2904417e-13   2.4273118e-14
   5.8100000e+02   1.7223914e-03   8.7378349e-06   1.4579871e-06   1.3337473e-08   1.2106794e-09   1.6346210e-11   9.8406331e-13   2.1795283e-14
   5.8200000e+02   1.7266655e-03   7.0163325e-06   1.4732008e-06   1.0918568e-08   1.2407461e-09   1.3537469e-11   1.0304322e-12   1.8930170e-14
   5.8300000e+02   1.7300250e-03   5.2960432e-06   1.4852922e-06   8.4774979e-09   1.2648922e-09   1.0658426e-11   1.0679790e-12   1.5928665e-14
   5.8400000e+02   1.7324841e-03   3.5788605e-06   1.4942912e-06   6.0223350e-09   1.2831102e-09   7.7278895e-12   1.0967841e-12   1.2916751e-14
   5.8500000e+02   1.7340571e-03   1.8666203e-06   1.5002322e-06   3.5609635e-09   1.2954181e-09   4.7649287e-12   1.1165483e-12   9.7675774e-15
   5.8600000e+02   1.7347584e-03   1.6110140e-07   1.5031549e-06   1.1010631e-09   1.3018594e-09   1.7877267e-12   1.1274788e-12   6.6075617e-15
   5.8700000e+02   1.7346019e-03   1.5359737e-06   1.5031031e-06   1.3499043e-09   1.3025019e-09   1.1852810e-12   1.1292755e-12   3.4367040e-15
   5.8800000e+02   1.7336019e-03   3.2229377e-06   1.5001248e-06   3.7847065e-09   1.2974359e-09   4.1365531e-12   1.1224017e-12   0.0000000e+00
   5.8900000e+02   1.7317723e-03   4.8981784e-06   1.4942723e-06   6.1963520e-09   1.2867729e-09   7.0491956e-12   1.1069407e-12   3.0652564e-15
   5.9000000e+02   1.7291270e-03   6.5601371e-06   1.4856013e-06   8.5781002e-09   1.2706459e-09   9.9070968e-12   1.0829770e-12   6.2688570e-15
   5.9100000e+02   1.7256798e-03   8.2073087e-06   1.4741712e-06   1.0923470e-08   1.2492060e-09   1.2694550e-11   1.0509803e-12   9.2269942e-15
   5.9200000e+02   1.7214446e-03   9.8382402e-06   1.4600447e-06   1.3226248e-08   1.2226223e-09   1.5396771e-11   1.0115520e-12   1.2066736e-14
   5.9300000e+02   1.7164350e-03   1.1451531e-05   1.4432875e-06   1.5480496e-08   1.1910806e-09   1.7999650e-11   9.6452642e-13   1.4916020e-14
   5.9400000e+02   1.7106646e-03   1.3045830e-05   1.4239681e-06   1.7680553e-08   1.1547818e-09   2.0490531e-11   9.1076756e-13   1.7517238e-14
   5.9500000e+02   1.7041470e-03   1.4619837e-05   1.4021580e-06   1.9821045e-08   1.1139407e-09   2.2857065e-11   8.5075827e-13   1.9869089e-14
   5.9600000e+02   1.6968955e-03   1.6172304e-05   1.3779307e-06   2.1896887e-08   1.0687849e-09   2.5087984e-11   7.8472645e-13   2.2099510e-14
   5.9700000e+02   1.6889237e-03   1.7702027e-05   1.3513623e-06   2.3903286e-08   1.0195532e-09   2.7173376e-11   7.1354901e-13   2.3948942e-14
   5.9800000e+02   1.6802447e-03   1.9207853e-05   1.3225309e-06   2.5835743e-08   9.6649448e-10   2.9103784e-11   6.3759024e-13   2.5804445e-14
   5.9900000e+02   1.6708719e-03   2.0688676e-05   1.2915165e-06   2.7690055e-08   9.0986631e-10   3.0871252e-11   5.5760670e-13   2.7146471e-14
   6.0000000e+02   1.6608183e-03   2.2143436e-05   1.2584007e-06   2.9462316e-08   8.4993458e-10   3.2468689e-11   4.7396982e-13   2.8362729e-14
   6.0100000e+02   1.6500970e-03   2.3571121e-05   1.2232668e-06   3.1148917e-08   7.8697095e-10   3.3889742e-11   3.8744463e-13   2.9322248e-14
   6.0200000e+02   1.6387210e-03   2.4970760e-05   1.1861994e-06   3.2746547e-08   7.2125280e-10   3.5129588e-11   2.9867081e-13   3.0023727e-14
   6.0300000e+02   1.6267032e-03   2.6341432e-05   1.1472843e-06   3.4252187e-08   6.5306117e-10   3.6184163e-11   2.0829237e-13   3.0335109e-14
   6.0400000e+02   1.6140564e-03   2.7682254e-05   1.1066084e-06   3.5663116e-08   5.8268070e-10   3.7050169e-11   1.1669572e-13   3.0516388e-14
   6.0500000e+02   1.6007935e-03   2.8992391e-05   1.0642593e-06   3.6976901e-08   5.1039750e-10   3.7725997e-11   2.4794619e-14   3.0435723e-14
   6.0600000e+02   1.5869270e-03   3.0271048e-05   1.0203258e-06   3.8191399e-08   4.3649885e-10   3.8210297e-11   6.6885299e-14   2.9960409e-14
   6.0700000e+02   1.5724697e-03   3.1517472e-05   9.7489672e-07   3.9304752e-08   3.6127185e-10   3.8502899e-11   1.5794657e-13   2.9220116e-14
   6.0800000e+02   1.5574339e-03   3.2730951e-05   9.2806180e-07   4.0315382e-08   2.8500253e-10   3.8604564e-11   2.4759361e-13   2.8477221e-14
   6.0900000e+02   1.5418321e-03   3.3910814e-05   8.7991090e-07   4.1221990e-08   2.0797485e-10   3.8517515e-11   3.3528974e-13   2.7203500e-14
   6.1000000e+02   1.5256768e-03   3.5056431e-05   8.3053410e-07   4.2023547e-08   1.3047005e-10   3.8243731e-11   4.2062707e-13   2.5793170e-14
   6.1100000e+02   1.5089802e-03   3.6167207e-05   7.8002158e-07   4.2719294e-08   5.2765270e-11   3.7787067e-11   5.0306265e-13   2.4245580e-14
   6.1200000e+02   1.4917545e-03   3.7242590e-05   7.2846342e-07   4.3308732e-08   2.4866515e-11   3.7151274e-11   5.8205003e-13   2.2427372e-14
   6.1300000e+02   1.4740119e-03   3.8282063e-05   6.7594958e-07   4.3791617e-08   1.0215785e-10   3.6341731e-11   6.5703931e-13   2.0470171e-14
   6.1400000e+02   1.4557644e-03   3.9285146e-05   6.2256968e-07   4.4167957e-08   1.7884726e-10   3.5363855e-11   7.2787653e-13   1.8373324e-14
   6.1500000e+02   1.4370240e-03   4.0251398e-05   5.6841298e-07   4.4438001e-08   2.5468041e-10   3.4224040e-11   7.9414014e-13   1.6136181e-14
   6.1600000e+02   1.4178025e-03   4.1180411e-05   5.1356823e-07   4.4602236e-08   3.2940986e-10   3.2929258e-11   8.5527245e-13   1.3758092e-14
   6.1700000e+02   1.3981119e-03   4.2071813e-05   4.5812356e-07   4.4661378e-08   4.0279611e-10   3.1486937e-11   9.1124742e-13   1.1372197e-14
   6.1800000e+02   1.3779639e-03   4.2925266e-05   4.0216641e-07   4.4616367e-08   4.7460901e-10   2.9905357e-11   9.6136901e-13   8.8444876e-15
   6.1900000e+02   1.3573701e-03   4.3740469e-05   3.4578343e-07   4.4468356e-08   5.4462622e-10   2.8192725e-11   1.0057421e-12   6.1743145e-15
   6.2000000e+02   1.3363421e-03   4.4517150e-05   2.8906036e-07   4.4218706e-08   6.1263599e-10   2.6358247e-11   1.0440693e-12   3.4954678e-15
   6.2100000e+02   1.3148915e-03   4.5255072e-05   2.3208199e-07   4.3868979e-08   6.7843617e-10   2.4411190e-11   1.0763207e-12   9.4260537e-16
   6.2200000e+02   1.2930297e-03   4.5954030e-05   1.7493205e-07   4.3420927e-08   7.4183473e-10   2.2361289e-11   1.1020616e-12   1.7533718e-15
   6.2300000e+02   1.2707680e-03   4.6613849e-05   1.1769311e-07   4.2876487e-08   8.0265047e-10   2.0218483e-11   1.1215304e-12   4.4580225e-15
   6.2400000e+02   1.2481178e-03   4.7234387e-05   6.0446557e-08   4.2237772e-08   8.6071344e-10   1.7993045e-11   1.1345612e-12   6.9007300e-15
   6.2500000e+02   1.2250901e-03   4.7815529e-05   3.2724871e-09   4.1507061e-08   9.1586474e-10   1.5695453e-11   1.1408517e-12   9.6222943e-15
   6.2600000e+02   1.2016963e-03   4.8357193e-05   5.3750359e-08   4.0686795e-08   9.6795664e-10   1.3335984e-11   1.1409125e-12   1.1809564e-14
   6.2700000e+02   1.1779472e-03   4.8859324e-05   1.1054466e-07   3.9779562e-08   1.0168537e-09   1.0925389e-11   1.1344415e-12   1.4275690e-14
   6.2800000e+02   1.1538540e-03   4.9321896e-05   1.6703457e-07   3.8788097e-08   1.0624318e-09   8.4746281e-12   1.1216800e-12   1.6613447e-14
   6.2900000e+02   1.1294274e-03   4.9744910e-05   2.2314577e-07   3.7715264e-08   1.1045790e-09   5.9940471e-12   1.1028708e-12   1.8549398e-14
   6.3000000e+02   1.1046783e-03   5.0128395e-05   2.7880557e-07   3.6564057e-08   1.1431951e-09   3.4946069e-12   1.0779854e-12   2.0491421e-14
   6.3100000e+02   1.0796174e-03   5.0472407e-05   3.3394289e-07   3.5337585e-08   1.1781922e-09   9.8679138e-13   1.0471318e-12   2.2302689e-14
   6.3200000e+02   1.0542554e-03   5.0777027e-05   3.8848837e-07   3.4039067e-08   1.2094944e-09   1.5191234e-12   1.0108303e-12   2.3845509e-14
   6.3300000e+02   1.0286030e-03   5.1042362e-05   4.4237437e-07   3.2671820e-08   1.2370380e-09   4.0123842e-12   9.6905556e-13   2.5393099e-14
   6.3400000e+02   1.0026705e-03   5.1268544e-05   4.9553505e-07   3.1239256e-08   1.2607706e-09   6.4834076e-12   9.2205714e-13   2.6670506e-14
   6.3500000e+02   9.7646838e-04   5.1455728e-05   5.4790640e-07   2.9744869e-08   1.2806527e-09   8.9217240e-12   8.7036173e-13   2.7676429e-14
   6.3600000e+02   9.5000708e-04   5.1604095e-05   5.9942626e-07   2.8192230e-08   1.2966555e-09   1.1317902e-11   8.1422369e-13   2.8547477e-14
   6.3700000e+02   9.2329681e-04   5.1713848e-05   6.5003438e-07   2.6584974e-08   1.3087626e-09   1.3663006e-11   7.5362286e-13   2.9144872e-14
   6.3800000e+02   8.9634779e-04   5.1785212e-05   6.9967244e-07   2.4926799e-08   1.3169684e-09   1.5947489e-11   6.8964582e-13   2.9467314e-14
   6.3900000e+02   8.6917013e-04   5.1818436e-05   7.4828407e-07   2.3221452e-08   1.3212795e-09   1.8162858e-11   6.2200050e-13   2.9790623e-14
   6.4000000e+02   8.4177387e-04   5.1813789e-05   7.9581490e-07   2.1472725e-08   1.3217125e-09   2.0300983e-11   5.5122573e-13   2.9976022e-14
   6.4100000e+02   8.1416898e-04   5.1771561e-05   8.4221256e-07   1.9684444e-08   1.3182950e-09   2.2354104e-11   4.7786384e-13   2.9744870e-14
   6.4200000e+02   7.8636534e-04   5.1692063e-05   8.8742673e-07   1.7860464e-08   1.3110656e-09   2.4314552e-11   4.0218219e-13   2.9234427e-14
   6.4300000e+02   7.5837276e-04   5.1575625e-05   9.3140912e-07   1.6004659e-08   1.3000728e-09   2.6175172e-11   3.2458931e-13   2.8722250e-14
   6.4400000e+02   7.3020098e-04   5.1422599e-05   9.7411353e-07   1.4120919e-08   1.2853749e-09   2.7929886e-11   2.4549633e-13   2.7789403e-14
   6.4500000e+02   7.0185964e-04   5.1233354e-05   1.0154958e-06   1.2213136e-08   1.2670398e-09   2.9572298e-11   1.6531698e-13   2.6853519e-14
   6.4600000e+02   6.7335833e-04   5.1008276e-05   1.0555140e-06   1.0285204e-08   1.2451451e-09   3.1097100e-11   8.4467589e-14   2.5774521e-14
   6.4700000e+02   6.4470655e-04   5.0747771e-05   1.0941281e-06   8.3410064e-09   1.2197764e-09   3.2499232e-11   3.5073940e-15   2.4271167e-14
   6.4800000e+02   6.1591371e-04   5.0452262e-05   1.1313003e-06   6.3844130e-09   1.1910284e-09   3.3774030e-11   7.7281931e-14   2.2622529e-14
   6.4900000e+02   5.8698915e-04   5.0122189e-05   1.1669950e-06   4.4192712e-09   1.1590042e-09   3.4917648e-11   1.5775770e-13   2.1109416e-14
   6.5000000e+02   5.5794216e-04   4.9758006e-05   1.2011786e-06   2.4494011e-09   1.1238136e-09   3.5926785e-11   2.3707165e-13   1.9168694e-14
   6.5100000e+02   5.2878191e-04   4.9360187e-05   1.2338196e-06   4.7858759e-10   1.0855749e-09   3.6798121e-11   3.1507609e-13   1.7221901e-14
   6.5200000e+02   4.9951751e-04   4.8929218e-05   1.2648887e-06   1.4894239e-09   1.0444122e-09   3.7529594e-11   3.9148112e-13   1.5269036e-14
   6.5300000e+02   4.7015800e-04   4.8465601e-05   1.2943588e-06   3.4509349e-09   1.0004569e-09   3.8119276e-11   4.6571189e-13   1.3026906e-14
   6.5400000e+02   4.4071234e-04   4.7969852e-05   1.3222047e-06   5.4022985e-09   9.5384594e-10   3.8565937e-11   5.3747371e-13   1.0777837e-14
   6.5500000e+02   4.1118941e-04   4.7442501e-05   1.3484035e-06   7.3399251e-09   9.0472183e-10   3.8868773e-11   6.0661220e-13   8.3797986e-15
   6.5600000e+02   3.8159800e-04   4.6884092e-05   1.3729344e-06   9.2602883e-09   8.5323246e-10   3.9027545e-11   6.7268760e-13   5.9743877e-15
   6.5700000e+02   3.5194684e-04   4.6295181e-05   1.3957785e-06   1.1159929e-08   7.9953027e-10   3.9042732e-11   7.3525756e-13   3.4191400e-15
   6.5800000e+02   3.2224457e-04   4.5676337e-05   1.4169193e-06   1.3035461e-08   7.4377183e-10   3.8914675e-11   7.9444784e-13   9.9876704e-16
   6.5900000e+02   2.9249977e-04   4.5028141e-05   1.4363420e-06   1.4883576e-08   6.8611786e-10   3.8645151e-11   8.4938480e-13   1.5718763e-15
   6.6000000e+02   2.6272092e-04   4.4351186e-05   1.4540341e-06   1.6701047e-08   6.2673199e-10   3.8235665e-11   9.0033449e-13   4.0072112e-15
   6.6100000e+02   2.3291644e-04   4.3646075e-05   1.4699852e-06   1.8484734e-08   5.6578071e-10   3.7688738e-11   9.4713473e-13   6.4499187e-15
   6.6200000e+02   2.0309466e-04   4.2913421e-05   1.4841866e-06   2.0231585e-08   5.0343303e-10   3.7006769e-11   9.8919180e-13   9.0435472e-15
   6.6300000e+02   1.7326385e-04   4.2153850e-05   1.4966320e-06   2.1938645e-08   4.3986015e-10   3.6193322e-11   1.0264836e-12   1.1501217e-14
   6.6400000e+02   1.4343218e-04   4.1367995e-05   1.5073168e-06   2.3603054e-08   3.7523450e-10   3.5251701e-11   1.0589880e-12   1.3822277e-14
   6.6500000e+02   1.1360775e-04   4.0556499e-05   1.5162385e-06   2.5222056e-08   3.0972941e-10   3.4186096e-11   1.0865386e-12   1.6006077e-14
   6.6600000e+02   8.3798599e-05   3.9720015e-05   1.5233964e-06   2.6792997e-08   2.4351944e-10   3.3001016e-11   1.1088240e-12   1.8340798e-14
   6.6700000e+02   5.4012666e-05   3.8859203e-05   1.5287918e-06   2.8313332e-08   1.7677875e-10   3.1701145e-11   1.1261092e-12   2.0393192e-14
   6.6800000e+02   2.4257824e-05   3.7974731e-05   1.5324280e-06   2.9780625e-08   1.0968171e-10   3.0291488e-11   1.1380818e-12   2.2306809e-14
   6.6900000e+02   5.4581343e-06   3.7067276e-05   1.5343100e-06   3.1192552e-08   4.2401414e-11   2.8777808e-11   1.1448629e-12   2.4226064e-14
   6.7000000e+02   3.5127493e-05   3.6137520e-05   1.5344446e-06   3.2546907e-08   2.4889318e-11   2.7165759e-11   1.1462836e-12   2.6005673e-14
   6.7100000e+02   6.4742615e-05   3.5186154e-05   1.5328405e-06   3.3841599e-08   9.2019540e-11   2.5461470e-11   1.1426110e-12   2.7790487e-14
   6.7200000e+02   9.4295939e-05   3.4213874e-05   1.5295083e-06   3.5074657e-08   1.5882035e-10   2.3671252e-11   1.1335308e-12   2.9289071e-14
   6.7300000e+02   1.2377998e-04   3.3221381e-05   1.5244600e-06   3.6244230e-08   2.2512463e-10   2.1801606e-11   1.1196027e-12   3.0500125e-14
   6.7400000e+02   1.5318734e-04   3.2209384e-05   1.5177096e-06   3.7348590e-08   2.9076793e-10   1.9859362e-11   1.1005129e-12   3.1568498e-14
   6.7500000e+02   1.8251068e-04   3.1178595e-05   1.5092726e-06   3.8386134e-08   3.5558924e-10   1.7851833e-11   1.0763851e-12   3.2639906e-14
   6.7600000e+02   2.1174276e-04   3.0129732e-05   1.4991663e-06   3.9355383e-08   4.1943042e-10   1.5785499e-11   1.0477834e-12   3.3421182e-14
   6.7700000e+02   2.4087641e-04   2.9063516e-05   1.4874095e-06   4.0254984e-08   4.8213682e-10   1.3668198e-11   1.0143947e-12   3.3911025e-14
   6.7800000e+02   2.6990452e-04   2.7980672e-05   1.4740225e-06   4.1083709e-08   5.4355867e-10   1.1507231e-11   9.7634531e-13   3.4402169e-14
   6.7900000e+02   2.9882008e-04   2.6881931e-05   1.4590273e-06   4.1840461e-08   6.0354916e-10   9.3097945e-12   9.3405665e-13   3.4600144e-14
   6.8000000e+02   3.2761615e-04   2.5768024e-05   1.4424474e-06   4.2524267e-08   6.6196683e-10   7.0840122e-12   8.8765800e-13   3.4651101e-14
   6.8100000e+02   3.5628587e-04   2.4639687e-05   1.4243075e-06   4.3134283e-08   7.1867536e-10   4.8368763e-12   8.3757480e-13   3.4702059e-14
   6.8200000e+02   3.8482245e-04   2.3497656e-05   1.4046341e-06   4.3669794e-08   7.7354255e-10   2.5761598e-12   7.8379143e-13   3.4309361e-14
   6.8300000e+02   4.1321919e-04   2.2342672e-05   1.3834546e-06   4.4130209e-08   8.2644243e-10   3.0968132e-13   7.2658849e-13   3.3767260e-14
   6.8400000e+02   4.4146945e-04   2.1175476e-05   1.3607983e-06   4.4515068e-08   8.7725443e-10   1.9551392e-12   6.6624831e-13   3.3075105e-14
   6.8500000e+02   4.6956669e-04   1.9996811e-05   1.3366953e-06   4.4824034e-08   9.2586370e-10   4.2111356e-12   6.0305493e-13   3.2380782e-14
   6.8600000e+02   4.9750442e-04   1.8807420e-05   1.3111773e-06   4.5056900e-08   9.7216120e-10   6.4502076e-12   5.3744292e-13   3.1238033e-14
   6.8700000e+02   5.2527626e-04   1.7608048e-05   1.2842770e-06   4.5213578e-08   1.0160446e-09   8.6655487e-12   4.6955148e-13   2.9942845e-14
   6.8800000e+02   5.5287588e-04   1.6399438e-05   1.2560284e-06   4.5294110e-08   1.0574177e-09   1.0849866e-11   3.9952069e-13   2.8643754e-14
   6.8900000e+02   5.8029703e-04   1.5182336e-05   1.2264666e-06   4.5298656e-08   1.0961907e-09   1.2996124e-11   3.2793972e-13   2.7191357e-14
   6.9000000e+02   6.0753356e-04   1.3957485e-05   1.1956277e-06   4.5227499e-08   1.1322805e-09   1.5097246e-11   2.5510193e-13   2.5585003e-14
   6.9100000e+02   6.3457938e-04   1.2725630e-05   1.1635490e-06   4.5081042e-08   1.1656115e-09   1.7146867e-11   1.8100278e-13   2.3824042e-14
   6.9200000e+02   6.6142847e-04   1.1487512e-05   1.1302687e-06   4.4859805e-08   1.1961139e-09   1.9138284e-11   1.0653804e-13   2.1907823e-14
   6.9300000e+02   6.8807491e-04   1.0243872e-05   1.0958259e-06   4.4564424e-08   1.2237257e-09   2.1065509e-11   3.1556788e-14   1.9835696e-14
   6.9400000e+02   7.1451284e-04   8.9954501e-06   1.0602609e-06   4.4195649e-08   1.2483919e-09   2.2922220e-11   4.3641306e-14   1.7757497e-14
   6.9500000e+02   7.4073648e-04   7.7429828e-06   1.0236144e-06   4.3754343e-08   1.2700642e-09   2.4702814e-11   1.1845342e-13   1.5371818e-14
   6.9600000e+02   7.6674014e-04   6.4872053e-06   9.8592834e-07   4.3241479e-08   1.2887025e-09   2.6401959e-11   1.9287696e-13   1.3130122e-14
   6.9700000e+02   7.9251819e-04   5.2288500e-06   9.4724525e-07   4.2658135e-08   1.3042728e-09   2.8014295e-11   2.6600250e-13   1.0881920e-14
   6.9800000e+02   8.1806509e-04   3.9686462e-06   9.0760840e-07   4.2005496e-08   1.3167489e-09   2.9535038e-11   3.3842894e-13   8.4758589e-15
   6.9900000e+02   8.4337538e-04   2.7073201e-06   8.6706180e-07   4.1284848e-08   1.3261119e-09   3.0959532e-11   4.0909138e-13   5.9112871e-15
   7.0000000e+02   8.6844365e-04   1.4455944e-06   8.2565007e-07   4.0497578e-08   1.3323501e-09   3.2283703e-11   4.7813316e-13   3.4911310e-15
   7.0100000e+02   8.9326460e-04   1.8418782e-07   7.8341844e-07   3.9645167e-08   1.3354587e-09   3.3503454e-11   5.4509045e-13   1.0640360e-15
   7.0200000e+02   9.1783301e-04   1.0761848e-06   7.4041269e-07   3.8729193e-08   1.3354404e-09   3.4615584e-11   6.0949683e-13   1.5222199e-15
   7.0300000e+02   9.4214370e-04   2.3348131e-06   6.9667910e-07   3.7751322e-08   1.3323048e-09   3.5616417e-11   6.7164546e-13   4.1158483e-15
   7.0400000e+02   9.6619160e-04   3.5909915e-06   6.5226443e-07   3.6713308e-08   1.3260688e-09   3.6503481e-11   7.3076267e-13   6.4115380e-15
   7.0500000e+02   9.8997171e-04   4.8440192e-06   6.0721586e-07   3.5616991e-08   1.3167559e-09   3.7274292e-11   7.8683479e-13   9.0194779e-15
   7.0600000e+02   1.0134791e-03   6.0932005e-06   5.6158092e-07   3.4464290e-08   1.3043967e-09   3.7926661e-11   8.3969507e-13   1.1328612e-14
   7.0700000e+02   1.0367089e-03   7.3378455e-06   5.1540749e-07   3.3257203e-08   1.2890283e-09   3.8458850e-11   8.8902258e-13   1.3644251e-14
   7.0800000e+02   1.0596565e-03   8.5772697e-06   4.6874372e-07   3.1997801e-08   1.2706943e-09   3.8869574e-11   9.3480172e-13   1.5966395e-14
   7.0900000e+02   1.0823169e-03   9.8107948e-06   4.2163802e-07   3.0688226e-08   1.2494453e-09   3.9158006e-11   9.7655564e-13   1.7987565e-14
   7.1000000e+02   1.1046858e-03   1.1037749e-05   3.7413897e-07   2.9330687e-08   1.2253374e-09   3.9323315e-11   1.0139589e-12   2.0168329e-14
   7.1100000e+02   1.1267585e-03   1.2257466e-05   3.2629533e-07   2.7927456e-08   1.1984337e-09   3.9365749e-11   1.0476093e-12   2.2355165e-14
   7.1200000e+02   1.1485305e-03   1.3469287e-05   2.7815594e-07   2.6480866e-08   1.1688026e-09   3.9284789e-11   1.0768730e-12   2.4084901e-14
   7.1300000e+02   1.1699976e-03   1.4672560e-05   2.2976972e-07   2.4993305e-08   1.1365187e-09   3.9081770e-11   1.1018857e-12   2.5819407e-14
   7.1400000e+02   1.1911553e-03   1.5866641e-05   1.8118560e-07   2.3467212e-08   1.1016615e-09   3.8757264e-11   1.1221649e-12   2.7558685e-14
   7.1500000e+02   1.2119995e-03   1.7050892e-05   1.3245250e-07   2.1905076e-08   1.0643169e-09   3.8312625e-11   1.1380003e-12   2.8837609e-14
   7.1600000e+02   1.2325259e-03   1.8224683e-05   8.3619279e-08   2.0309430e-08   1.0245751e-09   3.7749370e-11   1.1490626e-12   3.0275261e-14
   7.1700000e+02   1.2527307e-03   1.9387394e-05   3.4734670e-08   1.8682845e-08   9.8253179e-10   3.7069651e-11   1.1556426e-12   3.1561342e-14
   7.1800000e+02   1.2726097e-03   2.0538409e-05   1.4152725e-08   1.7027933e-08   9.3828703e-10   3.6275792e-11   1.1574101e-12   3.2539509e-14
   7.1900000e+02   1.2921590e-03   2.1677125e-05   6.2994502e-08   1.5347334e-08   8.9194530e-10   3.5370598e-11   1.1548126e-12   3.3364370e-14
   7.2000000e+02   1.3113748e-03   2.2802944e-05   1.1174248e-07   1.3643721e-08   8.4361549e-10   3.4357048e-11   1.1472073e-12   3.4191400e-14
   7.2100000e+02   1.3302533e-03   2.3915278e-05   1.6034876e-07   1.1919787e-08   7.9341071e-10   3.3238299e-11   1.1350426e-12   3.4707914e-14
   7.2200000e+02   1.3487909e-03   2.5013548e-05   2.0876574e-07   1.0178249e-08   7.4144726e-10   3.2018152e-11   1.1184560e-12   3.5069170e-14
   7.2300000e+02   1.3669839e-03   2.6097184e-05   2.5694618e-07   8.4218391e-09   6.8784494e-10   3.0700745e-11   1.0972727e-12   3.5274518e-14
   7.2400000e+02   1.3848288e-03   2.7165625e-05   3.0484322e-07   6.6533034e-09   6.3272708e-10   2.9289615e-11   1.0717876e-12   3.5323307e-14
   7.2500000e+02   1.4023222e-03   2.8218322e-05   3.5241043e-07   4.8753956e-09   5.7621962e-10   2.7790048e-11   1.0421405e-12   3.5057677e-14
   7.2600000e+02   1.4194607e-03   2.9254731e-05   3.9960186e-07   3.0908744e-09   5.1845109e-10   2.6206417e-11   1.0081571e-12   3.4791180e-14
   7.2700000e+02   1.4362410e-03   3.0274322e-05   4.4637202e-07   1.3024996e-09   4.5955251e-10   2.4543753e-11   9.7029264e-13   3.4366173e-14
   7.2800000e+02   1.4526598e-03   3.1276574e-05   4.9267601e-07   4.8697234e-10   3.9965690e-10   2.2807116e-11   9.2837370e-13   3.3782005e-14
   7.2900000e+02   1.4687141e-03   3.2260974e-05   5.3846948e-07   2.2747921e-09   3.3889916e-10   2.1001751e-11   8.8317439e-13   3.2879949e-14
   7.3000000e+02   1.4844008e-03   3.3227024e-05   5.8370868e-07   4.0582206e-09   2.7741509e-10   1.9133729e-11   8.3420684e-13   3.1816997e-14
   7.3100000e+02   1.4997168e-03   3.4174232e-05   6.2835053e-07   5.8345337e-09   2.1534250e-10   1.7208677e-11   7.8193159e-13   3.0751009e-14
   7.3200000e+02   1.5146594e-03   3.5102119e-05   6.7235260e-07   7.6010258e-09   1.5281921e-10   1.5232097e-11   7.2681184e-13   2.9523259e-14
   7.3300000e+02   1.5292256e-03   3.6010217e-05   7.1567321e-07   9.3550136e-09   8.9984578e-11   1.3210316e-11   6.6867757e-13   2.8133095e-14
   7.3400000e+02   1.5434126e-03   3.6898068e-05   7.5827138e-07   1.1093839e-08   2.6977610e-11   1.1149538e-11   6.0783540e-13   2.6420706e-14
   7.3500000e+02   1.5572179e-03   3.7765226e-05   8.0010695e-07   1.2814874e-08   3.6062715e-11   9.0558420e-12   5.4491242e-13   2.4862924e-14
   7.3600000e+02   1.5706389e-03   3.8611256e-05   8.4114054e-07   1.4515524e-08   9.8997623e-11   6.9359796e-12   4.7958165e-13   2.2981617e-14
   7.3700000e+02   1.5836729e-03   3.9435735e-05   8.8133361e-07   1.6193229e-08   1.6168839e-10   4.7956205e-12   4.1247322e-13   2.1095105e-14
   7.3800000e+02   1.5963176e-03   4.0238251e-05   9.2064850e-07   1.7845471e-08   2.2399793e-10   2.6420663e-12   3.4374066e-13   1.9203389e-14
   7.3900000e+02   1.6085706e-03   4.1018404e-05   9.5904844e-07   1.9469776e-08   2.8578989e-10   4.8121598e-13   2.7353835e-13   1.7146224e-14
   7.4000000e+02   1.6204295e-03   4.1775807e-05   9.9649759e-07   2.1063715e-08   3.4692926e-10   1.6803572e-12   2.0266341e-13   1.4922959e-14
   7.4100000e+02   1.6318923e-03   4.2510082e-05   1.0329611e-06   2.2624909e-08   4.0728274e-10   3.8362054e-12   1.3095319e-13   1.2693622e-14
   7.4200000e+02   1.6429568e-03   4.3220866e-05   1.0684049e-06   2.4151034e-08   4.6671953e-10   5.9796851e-12   5.8405104e-14   1.0458214e-14
   7.4300000e+02   1.6536209e-03   4.3907807e-05   1.1027963e-06   2.5639819e-08   5.2511008e-10   8.1046003e-12   1.4016783e-14   8.0556221e-15
   7.4400000e+02   1.6638825e-03   4.4570566e-05   1.1361033e-06   2.7089057e-08   5.8232853e-10   1.0204561e-11   8.6633825e-14   5.8078542e-15
   7.4500000e+02   1.6737400e-03   4.5208816e-05   1.1682951e-06   2.8496598e-08   6.3825032e-10   1.2273628e-11   1.5863829e-13   3.3924686e-15
   7.4600000e+02   1.6831913e-03   4.5822242e-05   1.1993420e-06   2.9860361e-08   6.9275572e-10   1.4305022e-11   2.3018870e-13   9.7057778e-16
   7.4700000e+02   1.6922348e-03   4.6410542e-05   1.2292152e-06   3.1178331e-08   7.4572619e-10   1.6293063e-11   3.0063452e-13   1.4578182e-15
   7.4800000e+02   1.7008688e-03   4.6973429e-05   1.2578874e-06   3.2448563e-08   7.9704842e-10   1.8232200e-11   3.6997055e-13   3.8927195e-15
   7.4900000e+02   1.7090918e-03   4.7510625e-05   1.2853320e-06   3.3669185e-08   8.4661164e-10   2.0116209e-11   4.3802917e-13   6.1717124e-15
   7.5000000e+02   1.7169021e-03   4.8021868e-05   1.3115239e-06   3.4838402e-08   8.9430969e-10   2.1939969e-11   5.0415401e-13   8.6194073e-15
   7.5100000e+02   1.7242984e-03   4.8506906e-05   1.3364391e-06   3.5954495e-08   9.4003999e-10   2.3697682e-11   5.6849946e-13   1.0747913e-14
   7.5200000e+02   1.7312793e-03   4.8965504e-05   1.3600546e-06   3.7015825e-08   9.8370466e-10   2.5384500e-11   6.3024239e-13   1.3045121e-14
   7.5300000e+02   1.7378435e-03   4.9397437e-05   1.3823488e-06   3.8020837e-08   1.0252104e-09   2.6995386e-11   6.8986158e-13   1.5185119e-14
   7.5400000e+02   1.7439898e-03   4.9802494e-05   1.4033015e-06   3.8968056e-08   1.0644684e-09   2.8525605e-11   7.4669394e-13   1.7330755e-14
   7.5500000e+02   1.7497171e-03   5.0180478e-05   1.4228933e-06   3.9856098e-08   1.1013947e-09   2.9970564e-11   8.0056404e-13   1.9318314e-14
   7.5600000e+02   1.7550244e-03   5.0531206e-05   1.4411063e-06   4.0683662e-08   1.1359106e-09   3.1326137e-11   8.5113167e-13   2.1147147e-14
   7.5700000e+02   1.7599107e-03   5.0854505e-05   1.4579241e-06   4.1449540e-08   1.1679424e-09   3.2588344e-11   8.9887559e-13   2.2816601e-14
   7.5800000e+02   1.7643751e-03   5.1150219e-05   1.4733312e-06   4.2152612e-08   1.1974221e-09   3.3753678e-11   9.4263356e-13   2.4654757e-14
   7.5900000e+02   1.7684167e-03   5.1418205e-05   1.4873135e-06   4.2791854e-08   1.2242867e-09   3.4818451e-11   9.8304763e-13   2.6003939e-14
   7.6000000e+02   1.7720349e-03   5.1658332e-05   1.4998584e-06   4.3366333e-08   1.2484788e-09   3.5779782e-11   1.0194449e-12   2.7356589e-14
   7.6100000e+02   1.7752290e-03   5.1870483e-05   1.5109545e-06   4.3875211e-08   1.2699475e-09   3.6634447e-11   1.0519743e-12   2.8712709e-14
   7.6200000e+02   1.7779984e-03   5.2054556e-05   1.5205915e-06   4.4317747e-08   1.2886466e-09   3.7380528e-11   1.0804547e-12   2.9907066e-14
   7.6300000e+02   1.7803426e-03   5.2210462e-05   1.5287608e-06   4.4693296e-08   1.3045367e-09   3.8015440e-11   1.1045392e-12   3.0773561e-14
   7.6400000e+02   1.7822611e-03   5.2338124e-05   1.5354549e-06   4.5001312e-08   1.3175838e-09   3.8537412e-11   1.1247071e-12   3.1642224e-14
   7.6500000e+02   1.7837537e-03   5.2437481e-05   1.5406678e-06   4.5241346e-08   1.3277605e-09   3.8945165e-11   1.1401134e-12   3.2347172e-14
   7.6600000e+02   1.7848200e-03   5.2508485e-05   1.5443947e-06   4.5413049e-08   1.3350450e-09   3.9237251e-11   1.1514036e-12   3.2887755e-14
   7.6700000e+02   1.7854599e-03   5.2551102e-05   1.5466322e-06   4.5516171e-08   1.3394219e-09   3.9412879e-11   1.1578963e-12   3.3263323e-14
   7.6800000e+02   1.7856732e-03   5.2565310e-05   1.5473783e-06   4.5550563e-08   1.3408819e-09   3.9471593e-11   1.1602386e-12   3.3473224e-14
   7.6900000e+02   1.7854599e-03   5.2551103e-05   1.5466322e-06   4.5516174e-08   1.3394221e-09   3.9412933e-11   1.1579140e-12   3.3350059e-14
   7.7000000e+02   1.7848200e-03   5.2508488e-05   1.5443948e-06   4.5413054e-08   1.3350452e-09   3.9237611e-11   1.1510714e-12   3.3226460e-14
   7.7100000e+02   1.7837537e-03   5.2437486e-05   1.5406680e-06   4.5241354e-08   1.3277604e-09   3.8945841e-11   1.1396932e-12   3.2935243e-14
   7.7200000e+02   1.7822612e-03   5.2338130e-05   1.5354552e-06   4.5001322e-08   1.3175837e-09   3.8538179e-11   1.1242639e-12   3.2475758e-14
   7.7300000e+02   1.7803427e-03   5.2210469e-05   1.5287611e-06   4.4693309e-08   1.3045365e-09   3.8016187e-11   1.1042651e-12   3.1679737e-14
   7.7400000e+02   1.7779985e-03   5.2054565e-05   1.5205919e-06   4.4317762e-08   1.2886464e-09   3.7381610e-11   1.0798471e-12   3.1049382e-14
   7.7500000e+02   1.7752292e-03   5.1870493e-05   1.5109549e-06   4.3875229e-08   1.2699471e-09   3.6635864e-11   1.0513292e-12   3.0081189e-14
   7.7600000e+02   1.7720351e-03   5.1658343e-05   1.4998590e-06   4.3366353e-08   1.2484787e-09   3.5781050e-11   1.0186955e-12   2.9110395e-14
   7.7700000e+02   1.7684170e-03   5.1418218e-05   1.4873141e-06   4.2791878e-08   1.2242863e-09   3.4820125e-11   9.8193068e-13   2.7968513e-14
   7.7800000e+02   1.7643753e-03   5.1150234e-05   1.4733318e-06   4.2152638e-08   1.1974218e-09   3.3755555e-11   9.4152507e-13   2.6654894e-14
   7.7900000e+02   1.7599110e-03   5.0854521e-05   1.4579248e-06   4.1449568e-08   1.1679422e-09   3.2590667e-11   8.9746504e-13   2.5168886e-14
   7.8000000e+02   1.7550247e-03   5.0531223e-05   1.4411071e-06   4.0683692e-08   1.1359104e-09   3.1328299e-11   8.5007522e-13   2.3509840e-14
   7.8100000e+02   1.7497175e-03   5.0180497e-05   1.4228941e-06   3.9856130e-08   1.1013944e-09   2.9973000e-11   7.9917388e-13   2.1846457e-14
   7.8200000e+02   1.7439902e-03   4.9802515e-05   1.4033023e-06   3.8968091e-08   1.0644681e-09   2.8527986e-11   7.4525672e-13   1.9839599e-14
   7.8300000e+02   1.7378438e-03   4.9397459e-05   1.3823498e-06   3.8020874e-08   1.0252102e-09   2.6998021e-11   6.8848247e-13   1.7997322e-14
   7.8400000e+02   1.7312797e-03   4.8965527e-05   1.3600556e-06   3.7015865e-08   9.8370427e-10   2.5387383e-11   6.2867073e-13   1.6150276e-14
   7.8500000e+02   1.7242988e-03   4.8506931e-05   1.3364401e-06   3.5954537e-08   9.4003954e-10   2.3700716e-11   5.6666152e-13   1.4128239e-14
   7.8600000e+02   1.7169025e-03   4.8021894e-05   1.3115251e-06   3.4838446e-08   8.9430921e-10   2.1943028e-11   5.0244704e-13   1.1930561e-14
   7.8700000e+02   1.7090922e-03   4.7510653e-05   1.2853332e-06   3.3669231e-08   8.4661128e-10   2.0119526e-11   4.3619015e-13   9.7272451e-15
   7.8800000e+02   1.7008693e-03   4.6973458e-05   1.2578886e-06   3.2448611e-08   7.9704775e-10   1.8235616e-11   3.6822542e-13   7.5182915e-15
   7.8900000e+02   1.6922354e-03   4.6410573e-05   1.2292165e-06   3.1178382e-08   7.4572574e-10   1.6296902e-11   2.9888917e-13   5.3037002e-15
   7.9000000e+02   1.6831919e-03   4.5822273e-05   1.1993433e-06   2.9860414e-08   6.9275503e-10   1.4308504e-11   2.2834816e-13   3.0834710e-15
   7.9100000e+02   1.6737406e-03   4.5208849e-05   1.1682965e-06   2.8496653e-08   6.3824993e-10   1.2277115e-11   1.5694152e-13   6.8608313e-16
   7.9200000e+02   1.6638831e-03   4.4570600e-05   1.1361048e-06   2.7089113e-08   5.8232776e-10   1.0208428e-11   8.4838386e-14   1.5456386e-15
   7.9300000e+02   1.6536215e-03   4.3907843e-05   1.1027979e-06   2.5639878e-08   5.2510939e-10   8.1086847e-12   1.2208767e-14   3.7829982e-15
   7.9400000e+02   1.6429574e-03   4.3220903e-05   1.0684065e-06   2.4151094e-08   4.6671870e-10   5.9839859e-12   6.0432128e-14   6.0259957e-15
   7.9500000e+02   1.6318930e-03   4.2510121e-05   1.0329627e-06   2.2624972e-08   4.0728199e-10   3.8404631e-12   1.3256648e-13   8.1022428e-15
   7.9600000e+02   1.6204302e-03   4.1775847e-05   9.9649929e-07   2.1063779e-08   3.4692843e-10   1.6847973e-12   2.0453691e-13   1.0356299e-14
   7.9700000e+02   1.6085713e-03   4.1018446e-05   9.5905019e-07   1.9469842e-08   2.8578906e-10   4.7664260e-13   2.7565081e-13   1.2270350e-14
   7.9800000e+02   1.5963183e-03   4.0238294e-05   9.2065030e-07   1.7845539e-08   2.2399717e-10   2.6374554e-12   3.4555822e-13   1.4189171e-14
   7.9900000e+02   1.5836737e-03   3.9435779e-05   8.8133546e-07   1.6193298e-08   1.6168776e-10   4.7910345e-12   4.1408066e-13   1.6286018e-14
   8.0000000e+02   1.5706397e-03   3.8611301e-05   8.4114244e-07   1.4515594e-08   9.8996852e-11   6.9312611e-12   4.8121229e-13   1.8214596e-14
   8.0100000e+02   1.5572188e-03   3.7765273e-05   8.0010890e-07   1.2814946e-08   3.6062044e-11   9.0512910e-12   5.4642619e-13   1.9974257e-14
   8.0200000e+02   1.5434135e-03   3.6898116e-05   7.5827338e-07   1.1093912e-08   2.6978390e-11   1.1144594e-11   6.0954063e-13   2.1564348e-14
   8.0300000e+02   1.5292264e-03   3.6010266e-05   7.1567525e-07   9.3550881e-09   8.9985654e-11   1.3205304e-11   6.7019892e-13   2.2984219e-14
   8.0400000e+02   1.5146603e-03   3.5102170e-05   6.7235470e-07   7.6011017e-09   1.5282026e-10   1.5227179e-11   7.2821697e-13   2.4407559e-14
   8.0500000e+02   1.4997178e-03   3.4174284e-05   6.2835266e-07   5.8346105e-09   2.1534343e-10   1.7203595e-11   7.8323524e-13   2.5659813e-14
   8.0600000e+02   1.4844017e-03   3.3227077e-05   5.8371086e-07   4.0582984e-09   2.7741605e-10   1.9128773e-11   8.3541681e-13   2.6740329e-14
   8.0700000e+02   1.4687151e-03   3.2261029e-05   5.3847170e-07   2.2748711e-09   3.3890008e-10   2.0996728e-11   8.8422564e-13   2.7823447e-14
   8.0800000e+02   1.4526608e-03   3.1276629e-05   4.9267827e-07   4.8705236e-10   3.9965802e-10   2.2801974e-11   9.2964872e-13   2.8733960e-14
   8.0900000e+02   1.4362420e-03   3.0274379e-05   4.4637432e-07   1.3024189e-09   4.5955381e-10   2.4538472e-11   9.7132220e-13   2.9120369e-14
   8.1000000e+02   1.4194617e-03   2.9254789e-05   3.9960419e-07   3.0907930e-09   5.1845216e-10   2.6201385e-11   1.0090561e-12   2.9683287e-14
   8.1100000e+02   1.4023233e-03   2.8218381e-05   3.5241281e-07   4.8753134e-09   5.7622061e-10   2.7784972e-11   1.0426597e-12   3.0247506e-14
   8.1200000e+02   1.3848299e-03   2.7165686e-05   3.0484563e-07   6.6532207e-09   6.3272823e-10   2.9284700e-11   1.0722933e-12   3.0284802e-14
   8.1300000e+02   1.3669850e-03   2.6097246e-05   2.5694863e-07   8.4217557e-09   6.8784606e-10   3.0695484e-11   1.0975895e-12   3.0498390e-14
   8.1400000e+02   1.3487920e-03   2.5013611e-05   2.0876822e-07   1.0178165e-08   7.4144828e-10   3.2013100e-11   1.1187084e-12   3.0182887e-14
   8.1500000e+02   1.3302545e-03   2.3915342e-05   1.6035127e-07   1.1919702e-08   7.9341198e-10   3.3233304e-11   1.1351044e-12   3.0043242e-14
   8.1600000e+02   1.3113760e-03   2.2803009e-05   1.1174503e-07   1.3643636e-08   8.4361690e-10   3.4352011e-11   1.1471137e-12   2.9549280e-14
   8.1700000e+02   1.2921602e-03   2.1677192e-05   6.2997074e-08   1.5347250e-08   8.9194660e-10   3.5365470e-11   1.1543657e-12   2.8876858e-14
   8.1800000e+02   1.2726109e-03   2.0538477e-05   1.4155326e-08   1.7027848e-08   9.3828824e-10   3.6270801e-11   1.1570202e-12   2.8025325e-14
   8.1900000e+02   1.2527319e-03   1.9387463e-05   3.4732044e-08   1.8682760e-08   9.8253304e-10   3.7064759e-11   1.1550604e-12   2.7171624e-14
   8.2000000e+02   1.2325272e-03   1.8224753e-05   8.3616627e-08   2.0309345e-08   1.0245764e-09   3.7744439e-11   1.1482915e-12   2.6137946e-14
   8.2100000e+02   1.2120008e-03   1.7050963e-05   1.3244983e-07   2.1904992e-08   1.0643181e-09   3.8307812e-11   1.1370520e-12   2.4745614e-14
   8.2200000e+02   1.1911566e-03   1.5866713e-05   1.8118290e-07   2.3467128e-08   1.1016627e-09   3.8752666e-11   1.1207910e-12   2.3528055e-14
   8.2300000e+02   1.1699989e-03   1.4672633e-05   2.2976700e-07   2.4993221e-08   1.1365199e-09   3.9077137e-11   1.1003824e-12   2.1950540e-14
   8.2400000e+02   1.1485319e-03   1.3469361e-05   2.7815320e-07   2.6480782e-08   1.1688040e-09   3.9280246e-11   1.0754540e-12   2.0190447e-14
   8.2500000e+02   1.1267599e-03   1.2257541e-05   3.2629257e-07   2.7927373e-08   1.1984349e-09   3.9361190e-11   1.0458106e-12   1.8604909e-14
   8.2600000e+02   1.1046872e-03   1.1037825e-05   3.7413620e-07   2.9330604e-08   1.2253387e-09   3.9318987e-11   1.0119726e-12   1.6836359e-14
   8.2700000e+02   1.0823184e-03   9.8108719e-06   4.2163523e-07   3.0688144e-08   1.2494464e-09   3.9153728e-11   9.7410448e-13   1.4884144e-14
   8.2800000e+02   1.0596579e-03   8.5773478e-06   4.6874092e-07   3.1997719e-08   1.2706958e-09   3.8865325e-11   9.3237137e-13   1.2927159e-14
   8.2900000e+02   1.0367105e-03   7.3379246e-06   5.1540467e-07   3.3257122e-08   1.2890296e-09   3.8454773e-11   8.8640011e-13   1.0785643e-14
   8.3000000e+02   1.0134806e-03   6.0932805e-06   5.6157810e-07   3.4464211e-08   1.3043978e-09   3.7922712e-11   8.3671568e-13   8.8189005e-15
   8.3100000e+02   9.8997328e-04   4.8441001e-06   6.0721303e-07   3.5616912e-08   1.3167573e-09   3.7270509e-11   7.8384564e-13   6.4869984e-15
   8.3200000e+02   9.6619319e-04   3.5910734e-06   6.5226160e-07   3.6713231e-08   1.3260703e-09   3.6499720e-11   7.2741813e-13   4.3298698e-15
   8.3300000e+02   9.4214531e-04   2.3348959e-06   6.9667626e-07   3.7751245e-08   1.3323062e-09   3.5612813e-11   6.6814328e-13   1.8062808e-15
   8.3400000e+02   9.1783464e-04   1.0762684e-06   7.4040984e-07   3.8729118e-08   1.3354417e-09   3.4611910e-11   6.0583049e-13   3.6168984e-16
   8.3500000e+02   8.9326627e-04   1.8410338e-07   7.8341559e-07   3.9645093e-08   1.3354600e-09   3.3500228e-11   5.4119361e-13   2.5348647e-15
   8.3600000e+02   8.6844534e-04   1.4455091e-06   8.2564723e-07   4.0497505e-08   1.3323513e-09   3.2280462e-11   4.7404355e-13   4.8945223e-15
   8.3700000e+02   8.4337709e-04   2.7072340e-06   8.6705896e-07   4.1284777e-08   1.3261133e-09   3.0956407e-11   4.0473484e-13   7.2598177e-15
   8.3800000e+02   8.1806683e-04   3.9685593e-06   9.0760556e-07   4.2005426e-08   1.3167503e-09   2.9532062e-11   3.3380547e-13   9.2673265e-15
   8.3900000e+02   7.9251995e-04   5.2287623e-06   9.4724241e-07   4.2658067e-08   1.3042741e-09   2.8011627e-11   2.6143215e-13   1.1461535e-14
   8.4000000e+02   7.6674193e-04   6.4871169e-06   9.8592551e-07   4.3241413e-08   1.2887036e-09   2.6399508e-11   1.8761034e-13   1.3478801e-14
   8.4100000e+02   7.4073829e-04   7.7428937e-06   1.0236116e-06   4.3754279e-08   1.2700656e-09   2.4700313e-11   1.1342966e-13   1.5865564e-14
   8.4200000e+02   7.1451467e-04   8.9953602e-06   1.0602581e-06   4.4195586e-08   1.2483929e-09   2.2919953e-11   3.8159146e-14   1.7527646e-14
   8.4300000e+02   6.8807677e-04   1.0243782e-05   1.0958231e-06   4.4564362e-08   1.2237267e-09   2.1063274e-11   3.7107687e-14   1.9376428e-14
   8.4400000e+02   6.6143035e-04   1.1487421e-05   1.1302659e-06   4.4859746e-08   1.1961149e-09   1.9136422e-11   1.1237018e-13   2.1046533e-14
   8.4500000e+02   6.3458128e-04   1.2725538e-05   1.1635462e-06   4.5080985e-08   1.1656125e-09   1.7144847e-11   1.8689477e-13   2.2903771e-14
   8.4600000e+02   6.0753549e-04   1.3957393e-05   1.1956249e-06   4.5227444e-08   1.1322817e-09   1.5095671e-11   2.6104509e-13   2.4398452e-14
   8.4700000e+02   5.8029898e-04   1.5182243e-05   1.2264638e-06   4.5298603e-08   1.0961918e-09   1.2994401e-11   3.3408454e-13   2.5896603e-14
   8.4800000e+02   5.5287785e-04   1.6399344e-05   1.2560257e-06   4.5294059e-08   1.0574188e-09   1.0848409e-11   4.0582468e-13   2.7030461e-14
   8.4900000e+02   5.2527826e-04   1.7607953e-05   1.2842743e-06   4.5213530e-08   1.0160457e-09   8.6643661e-12   4.7589211e-13   2.8166922e-14
   8.5000000e+02   4.9750645e-04   1.8807325e-05   1.3111746e-06   4.5056853e-08   9.7216227e-10   6.4491598e-12   5.4391170e-13   2.9121670e-14
   8.5100000e+02   4.6956874e-04   1.9996716e-05   1.3366927e-06   4.4823991e-08   9.2586449e-10   4.2100796e-12   6.0987565e-13   2.9894056e-14
   8.5200000e+02   4.4147153e-04   2.1175381e-05   1.3607957e-06   4.4515026e-08   8.7725524e-10   1.9546344e-12   6.7303715e-13   3.0483428e-14
   8.5300000e+02   4.1322129e-04   2.2342576e-05   1.3834520e-06   4.4130170e-08   8.2644348e-10   3.1037109e-13   7.3357076e-13   3.1074102e-14
   8.5400000e+02   3.8482458e-04   2.3497559e-05   1.4046315e-06   4.3669757e-08   7.7354316e-10   2.5766186e-12   7.9072599e-13   3.1295713e-14
   8.5500000e+02   3.5628802e-04   2.4639589e-05   1.4243050e-06   4.3134250e-08   7.1867587e-10   4.8370487e-12   8.4467589e-13   3.1332359e-14
   8.5600000e+02   3.2761832e-04   2.5767926e-05   1.4424449e-06   4.2524236e-08   6.6196767e-10   7.0841978e-12   8.9466629e-13   3.1369005e-14
   8.5700000e+02   2.9882227e-04   2.6881833e-05   1.4590249e-06   4.1840432e-08   6.0354971e-10   9.3100100e-12   9.4124036e-13   3.1219818e-14
   8.5800000e+02   2.6990674e-04   2.7980574e-05   1.4740201e-06   4.1083683e-08   5.4355917e-10   1.1506950e-11   9.8364155e-13   3.0512051e-14
   8.5900000e+02   2.4087865e-04   2.9063417e-05   1.4874071e-06   4.0254960e-08   4.8213745e-10   1.3668008e-11   1.0214824e-12   2.9988815e-14
   8.6000000e+02   2.1174503e-04   3.0129633e-05   1.4991639e-06   3.9355363e-08   4.1943071e-10   1.5785207e-11   1.0551195e-12   2.9277795e-14
   8.6100000e+02   1.8251297e-04   3.1178496e-05   1.5092703e-06   3.8386117e-08   3.5558939e-10   1.7851097e-11   1.0837913e-12   2.8191642e-14
   8.6200000e+02   1.5318966e-04   3.2209285e-05   1.5177073e-06   3.7348575e-08   2.9076817e-10   1.9858752e-11   1.1080407e-12   2.7102886e-14
   8.6300000e+02   1.2378232e-04   3.3221282e-05   1.5244578e-06   3.6244218e-08   2.2512472e-10   2.1800842e-11   1.1271038e-12   2.5824395e-14
   8.6400000e+02   9.4298302e-05   3.4213774e-05   1.5295061e-06   3.5074648e-08   1.5882046e-10   2.3670191e-11   1.1409623e-12   2.4355518e-14
   8.6500000e+02   6.4745001e-05   3.5186054e-05   1.5328384e-06   3.3841593e-08   9.2019608e-11   2.5460154e-11   1.1499731e-12   2.2695604e-14
   8.6600000e+02   3.5129903e-05   3.6137420e-05   1.5344425e-06   3.2546904e-08   2.4889243e-11   2.7164619e-11   1.1537438e-12   2.0844004e-14
   8.6700000e+02   5.4605678e-06   3.7067175e-05   1.5343079e-06   3.1192552e-08   4.2401480e-11   2.8776509e-11   1.1520680e-12   1.8988066e-14
   8.6800000e+02   2.4255367e-05   3.7974631e-05   1.5324260e-06   2.9780627e-08   1.0968186e-10   3.0289842e-11   1.1453035e-12   1.6939575e-14
   8.6900000e+02   5.4010185e-05   3.8859102e-05   1.5287899e-06   2.8313337e-08   1.7677892e-10   3.1699366e-11   1.1332441e-12   1.4886313e-14
   8.7000000e+02   8.3796094e-05   3.9719914e-05   1.5233945e-06   2.6793006e-08   2.4351981e-10   3.2999241e-11   1.1160604e-12   1.2639629e-14
   8.7100000e+02   1.1360522e-04   4.0556399e-05   1.5162367e-06   2.5222068e-08   3.0972995e-10   3.4184167e-11   1.0935458e-12   1.0387741e-14
   8.7200000e+02   1.4342962e-04   4.1367894e-05   1.5073151e-06   2.3603069e-08   3.7523512e-10   3.5249578e-11   1.0660604e-12   7.9415641e-15
   8.7300000e+02   1.7326127e-04   4.2153749e-05   1.4966303e-06   2.1938662e-08   4.3986086e-10   3.6191077e-11   1.0333980e-12   5.4897493e-15
   8.7400000e+02   2.0309206e-04   4.2913321e-05   1.4841850e-06   2.0231605e-08   5.0343383e-10   3.7004632e-11   9.9573041e-13   3.0322966e-15
   8.7500000e+02   2.3291382e-04   4.3645974e-05   1.4699836e-06   1.8484757e-08   5.6578142e-10   3.7686380e-11   9.5361002e-13   3.7947076e-16
   8.7600000e+02   2.6271827e-04   4.4351086e-05   1.4540326e-06   1.6701074e-08   6.2673292e-10   3.8233583e-11   9.0683190e-13   1.8995222e-15
   8.7700000e+02   2.9249710e-04   4.5028041e-05   1.4363405e-06   1.4883605e-08   6.8611894e-10   3.8642734e-11   8.5576077e-13   4.5640575e-15
   8.7800000e+02   3.2224188e-04   4.5676237e-05   1.4169179e-06   1.3035493e-08   7.4377299e-10   3.8912213e-11   8.0038233e-13   7.0442784e-15
   8.7900000e+02   3.5194412e-04   4.6295081e-05   1.3957772e-06   1.1159964e-08   7.9953161e-10   3.9040016e-11   7.4125406e-13   9.5301371e-15
   8.8000000e+02   3.8159526e-04   4.6883992e-05   1.3729332e-06   9.2603257e-09   8.5323373e-10   3.9025085e-11   6.7836362e-13   1.2021634e-14
   8.8100000e+02   4.1118664e-04   4.7442401e-05   1.3484024e-06   7.3399653e-09   9.0472328e-10   3.8866169e-11   6.1227174e-13   1.4327732e-14
   8.8200000e+02   4.4070956e-04   4.7969753e-05   1.3222036e-06   5.4023414e-09   9.5384754e-10   3.8563352e-11   5.4296801e-13   1.6639034e-14
   8.8300000e+02   4.7015519e-04   4.8465502e-05   1.2943578e-06   3.4509808e-09   1.0004589e-09   3.8116528e-11   4.7120793e-13   1.8955540e-14
   8.8400000e+02   4.9951468e-04   4.8929120e-05   1.2648878e-06   1.4894723e-09   1.0444144e-09   3.7526553e-11   3.9660029e-13   2.1085564e-14
   8.8500000e+02   5.2877905e-04   4.9360089e-05   1.2338187e-06   4.7853665e-10   1.0855771e-09   3.6795248e-11   3.2009551e-13   2.3028454e-14
   8.8600000e+02   5.5793928e-04   4.9757909e-05   1.2011778e-06   2.4493476e-09   1.1238157e-09   3.5923867e-11   2.4168775e-13   2.4783561e-14
   8.8700000e+02   5.8698625e-04   5.0122092e-05   1.1669943e-06   4.4192152e-09   1.1590063e-09   3.4914828e-11   1.6214048e-13   2.6542570e-14
   8.8800000e+02   6.1591078e-04   5.0452165e-05   1.1312997e-06   6.3843546e-09   1.1910310e-09   3.3770944e-11   8.1643026e-14   2.8305483e-14
   8.8900000e+02   6.4470360e-04   5.0747675e-05   1.0941275e-06   8.3409455e-09   1.2197791e-09   3.2496010e-11   7.7108459e-16   2.9686757e-14
   8.9000000e+02   6.7335536e-04   5.1008180e-05   1.0555135e-06   1.0285141e-08   1.2451479e-09   3.1094031e-11   8.0668978e-14   3.0878078e-14
   8.9100000e+02   7.0185665e-04   5.1233259e-05   1.0154954e-06   1.2213071e-08   1.2670429e-09   2.9569226e-11   1.6171244e-13   3.2072001e-14
   8.9200000e+02   7.3019796e-04   5.1422505e-05   9.7411320e-07   1.4120851e-08   1.2853779e-09   2.7926801e-11   2.4216393e-13   3.2688262e-14
   8.9300000e+02   7.5836972e-04   5.1575532e-05   9.3140887e-07   1.6004590e-08   1.3000760e-09   2.6172181e-11   3.2143992e-13   3.3305823e-14
   8.9400000e+02   7.8636227e-04   5.1691970e-05   8.8742656e-07   1.7860392e-08   1.3110689e-09   2.4311399e-11   3.9934202e-13   3.3730831e-14
   8.9500000e+02   8.1416589e-04   5.1771468e-05   8.4221248e-07   1.9684370e-08   1.3182984e-09   2.2351100e-11   4.7528279e-13   3.3768561e-14
   8.9600000e+02   8.4177076e-04   5.1813697e-05   7.9581490e-07   2.1472649e-08   1.3217158e-09   2.0298152e-11   5.4867222e-13   3.3806291e-14
   8.9700000e+02   8.6916700e-04   5.1818346e-05   7.4828415e-07   2.3221375e-08   1.3212832e-09   1.8159846e-11   6.1969570e-13   3.3844021e-14
   8.9800000e+02   8.9634463e-04   5.1785122e-05   6.9967261e-07   2.4926720e-08   1.3169724e-09   1.5944285e-11   6.8756589e-13   3.3102861e-14
   8.9900000e+02   9.2329363e-04   5.1713759e-05   6.5003464e-07   2.6584893e-08   1.3087664e-09   1.3659804e-11   7.5207679e-13   3.2554905e-14
   9.0000000e+02   9.5000387e-04   5.1604007e-05   5.9942660e-07   2.8192147e-08   1.2966597e-09   1.1314972e-11   8.1263121e-13   3.1615335e-14
   9.0100000e+02   9.7646516e-04   5.1455641e-05   5.4790683e-07   2.9744786e-08   1.2806569e-09   8.9185926e-12   8.6902013e-13   3.0673597e-14
   9.0200000e+02   1.0026672e-03   5.1268457e-05   4.9553557e-07   3.1239171e-08   1.2607750e-09   6.4802903e-12   9.2083806e-13   2.9338511e-14
   9.0300000e+02   1.0285997e-03   5.1042277e-05   4.4237497e-07   3.2671734e-08   1.2370425e-09   4.0095381e-12   9.6806937e-13   2.7804582e-14
   9.0400000e+02   1.0542521e-03   5.0776943e-05   3.8848906e-07   3.4038980e-08   1.2094991e-09   1.5160477e-12   1.0101104e-12   2.6267183e-14
   9.0500000e+02   1.0796141e-03   5.0472324e-05   3.3394367e-07   3.5337497e-08   1.1781971e-09   9.8964131e-13   1.0465511e-12   2.4333834e-14
   9.0600000e+02   1.1046749e-03   5.0128313e-05   2.7880644e-07   3.6563968e-08   1.1432000e-09   3.4975317e-12   1.0773726e-12   2.2396147e-14
   9.0700000e+02   1.1294240e-03   4.9744829e-05   2.2314673e-07   3.7715175e-08   1.1045841e-09   5.9969920e-12   1.1025560e-12   2.0060776e-14
   9.0800000e+02   1.1538506e-03   4.9321816e-05   1.6703561e-07   3.8788006e-08   1.0624371e-09   8.4775407e-12   1.1216887e-12   1.7720200e-14
   9.0900000e+02   1.1779438e-03   4.8859245e-05   1.1054579e-07   3.9779472e-08   1.0168590e-09   1.0928256e-11   1.1347505e-12   1.5177313e-14
   9.1000000e+02   1.2016928e-03   4.8357115e-05   5.3751574e-08   4.0686704e-08   9.6796218e-10   1.3338762e-11   1.1411293e-12   1.2826112e-14
   9.1100000e+02   1.2250867e-03   4.7815453e-05   3.2711854e-09   4.1506970e-08   9.1587039e-10   1.5698041e-11   1.1413956e-12   1.0074623e-14
   9.1200000e+02   1.2481143e-03   4.7234311e-05   6.0445168e-08   4.2237681e-08   8.6071925e-10   1.7995824e-11   1.1351337e-12   7.1193051e-15
   9.1300000e+02   1.2707645e-03   4.6613775e-05   1.1769163e-07   4.2876396e-08   8.0265647e-10   2.0221199e-11   1.1223221e-12   4.3554570e-15
   9.1400000e+02   1.2930262e-03   4.5953958e-05   1.7493048e-07   4.3420836e-08   7.4184078e-10   2.2364003e-11   1.1031375e-12   1.5855373e-15
   9.1500000e+02   1.3148880e-03   4.5255001e-05   2.3208035e-07   4.3868888e-08   6.7844231e-10   2.4413830e-11   1.0773609e-12   1.3888630e-15
   9.1600000e+02   1.3363386e-03   4.4517081e-05   2.8905863e-07   4.4218616e-08   6.1264213e-10   2.6360628e-11   1.0453678e-12   4.3697684e-15
   9.1700000e+02   1.3573665e-03   4.3740401e-05   3.4578161e-07   4.4468267e-08   5.4463248e-10   2.8195295e-11   1.0071382e-12   6.9594937e-15
   9.1800000e+02   1.3779603e-03   4.2925200e-05   4.0216451e-07   4.4616278e-08   4.7461542e-10   2.9907896e-11   9.6265183e-13   9.7539164e-15
   9.1900000e+02   1.3981083e-03   4.2071748e-05   4.5812158e-07   4.4661290e-08   4.0280269e-10   3.1489451e-11   9.1248645e-13   1.2554411e-14
   9.2000000e+02   1.4177989e-03   4.1180347e-05   5.1356616e-07   4.4602149e-08   3.2941654e-10   3.2931739e-11   8.5682329e-13   1.5161483e-14
   9.2100000e+02   1.4370203e-03   4.0251336e-05   5.6841084e-07   4.4437915e-08   2.5468722e-10   3.4226506e-11   7.9564480e-13   1.7774194e-14
   9.2200000e+02   1.4557607e-03   3.9285086e-05   6.2256745e-07   4.4167872e-08   1.7885419e-10   3.5366265e-11   7.2953319e-13   2.0192615e-14
   9.2300000e+02   1.4740082e-03   3.8282005e-05   6.7594727e-07   4.3791534e-08   1.0216456e-10   3.6344098e-11   6.5887313e-13   2.2616240e-14
   9.2400000e+02   1.4917508e-03   3.7242534e-05   7.2846104e-07   4.3308650e-08   2.4873562e-11   3.7153861e-11   5.8365032e-13   2.4644349e-14
   9.2500000e+02   1.5089765e-03   3.6167153e-05   7.8001912e-07   4.2719215e-08   5.2758275e-11   3.7789384e-11   5.0465274e-13   2.6476217e-14
   9.2600000e+02   1.5256730e-03   3.5056378e-05   8.3053157e-07   4.2023469e-08   1.3046285e-10   3.8246283e-11   4.2227029e-13   2.8111194e-14
   9.2700000e+02   1.5418283e-03   3.3910763e-05   8.7990829e-07   4.1221914e-08   2.0796767e-10   3.8519754e-11   3.3709559e-13   2.9749640e-14
   9.2800000e+02   1.5574300e-03   3.2730902e-05   9.2805912e-07   4.0315309e-08   2.8499528e-10   3.8607187e-11   2.4932140e-13   3.0989100e-14
   9.2900000e+02   1.5724658e-03   3.1517424e-05   9.7489396e-07   3.9304681e-08   3.6126459e-10   3.8505159e-11   1.5954425e-13   3.2029717e-14
   9.3000000e+02   1.5869232e-03   3.0271002e-05   1.0203229e-06   3.8191331e-08   4.3649170e-10   3.8212656e-11   6.8564945e-14   3.2870841e-14
   9.3100000e+02   1.6007896e-03   2.8992348e-05   1.0642564e-06   3.6976835e-08   5.1039009e-10   3.7728659e-11   2.3216021e-14   3.3108065e-14
   9.3200000e+02   1.6140525e-03   2.7682213e-05   1.1066054e-06   3.5663053e-08   5.8267345e-10   3.7052756e-11   1.1519431e-13   3.3345722e-14
   9.3300000e+02   1.6266992e-03   2.6341392e-05   1.1472813e-06   3.4252127e-08   6.5305383e-10   3.6186761e-11   2.0676299e-13   3.3381501e-14
   9.3400000e+02   1.6387170e-03   2.4970723e-05   1.1861963e-06   3.2746489e-08   7.2124534e-10   3.5132295e-11   2.9751505e-13   3.2809692e-14
   9.3500000e+02   1.6500930e-03   2.3571086e-05   1.2232637e-06   3.1148863e-08   7.8696352e-10   3.3892408e-11   3.8623076e-13   3.2236583e-14
   9.3600000e+02   1.6608143e-03   2.2143404e-05   1.2583975e-06   2.9462265e-08   8.4992719e-10   3.2471588e-11   4.7290297e-13   3.1256248e-14
   9.3700000e+02   1.6708679e-03   2.0688645e-05   1.2915133e-06   2.7690007e-08   9.0985887e-10   3.0874139e-11   5.5671179e-13   3.0070564e-14
   9.3800000e+02   1.6802407e-03   1.9207825e-05   1.3225276e-06   2.5835699e-08   9.6648708e-10   2.9106625e-11   6.3663051e-13   2.8678882e-14
   9.3900000e+02   1.6889196e-03   1.7702001e-05   1.3513590e-06   2.3903246e-08   1.0195457e-09   2.7176250e-11   7.1284970e-13   2.6673325e-14
   9.4000000e+02   1.6968915e-03   1.6172280e-05   1.3779273e-06   2.1896851e-08   1.0687778e-09   2.5091066e-11   7.8413404e-13   2.4867261e-14
   9.4100000e+02   1.7041429e-03   1.4619816e-05   1.4021545e-06   1.9821013e-08   1.1139336e-09   2.2859981e-11   8.5005917e-13   2.2649200e-14
   9.4200000e+02   1.7106605e-03   1.3045811e-05   1.4239646e-06   1.7680524e-08   1.1547745e-09   2.0493776e-11   9.1040326e-13   2.0222105e-14
   9.4300000e+02   1.7164308e-03   1.1451515e-05   1.4432839e-06   1.5480472e-08   1.1910733e-09   1.8003079e-11   9.6433018e-13   1.7176364e-14
   9.4400000e+02   1.7214404e-03   9.8382267e-06   1.4600411e-06   1.3226229e-08   1.2226152e-09   1.5399997e-11   1.0114097e-12   1.4533513e-14
   9.4500000e+02   1.7256756e-03   8.2072978e-06   1.4741676e-06   1.0923455e-08   1.2491988e-09   1.2698124e-11   1.0512099e-12   1.1475196e-14
   9.4600000e+02   1.7291227e-03   6.5601289e-06   1.4855977e-06   8.5780893e-09   1.2706390e-09   9.9107016e-12   1.0832971e-12   8.2052420e-15
   9.4700000e+02   1.7317680e-03   4.8981729e-06   1.4942686e-06   6.1963459e-09   1.2867664e-09   7.0528787e-12   1.1072358e-12   4.9283494e-15
   9.4800000e+02   1.7335976e-03   3.2229349e-06   1.5001212e-06   3.7847051e-09   1.2974292e-09   4.1402793e-12   1.1227946e-12   1.8500826e-15
   9.4900000e+02   1.7345977e-03   1.5359736e-06   1.5030994e-06   1.3499078e-09   1.3024955e-09   1.1890059e-12   1.1299466e-12   1.8520342e-15
   9.5000000e+02   1.7347541e-03   1.6109865e-07   1.5031512e-06   1.1010549e-09   1.3018533e-09   1.7839463e-12   1.1280473e-12   5.1499603e-15
   9.5100000e+02   1.7340528e-03   1.8666147e-06   1.5002285e-06   3.5609506e-09   1.2954121e-09   4.7606853e-12   1.1176867e-12   8.4548254e-15
   9.5200000e+02   1.7324798e-03   3.5788521e-06   1.4942874e-06   6.0223172e-09   1.2831043e-09   7.7238632e-12   1.0980123e-12   1.1973061e-14
   9.5300000e+02   1.7300206e-03   5.2960318e-06   1.4852885e-06   8.4774749e-09   1.2648866e-09   1.0653992e-11   1.0694082e-12   1.5292021e-14
   9.5400000e+02   1.7266612e-03   7.0163181e-06   1.4731970e-06   1.0918540e-08   1.2407404e-09   1.3532952e-11   1.0318465e-12   1.8204188e-14
   9.5500000e+02   1.7223870e-03   8.7378175e-06   1.4579833e-06   1.3337441e-08   1.2106741e-09   1.6341717e-11   9.8571325e-13   2.1329509e-14
   9.5600000e+02   1.7171835e-03   1.0458578e-05   1.4396228e-06   1.5725928e-08   1.1747229e-09   1.9060770e-11   9.3077455e-13   2.4046737e-14
   9.5700000e+02   1.7110364e-03   1.2176588e-05   1.4180966e-06   1.8075603e-08   1.1329506e-09   2.1670719e-11   8.6783315e-13   2.6562086e-14
   9.5800000e+02   1.7039309e-03   1.3889775e-05   1.3933914e-06   2.0377923e-08   1.0854507e-09   2.4152924e-11   7.9686431e-13   2.8667173e-14
   9.5900000e+02   1.6958523e-03   1.5596009e-05   1.3655001e-06   2.2624235e-08   1.0323462e-09   2.6488252e-11   7.1888307e-13   3.0776597e-14
   9.6000000e+02   1.6867859e-03   1.7293093e-05   1.3344220e-06   2.4805787e-08   9.7379230e-10   2.8657909e-11   6.3386796e-13   3.2474023e-14
   9.6100000e+02   1.6767169e-03   1.8978773e-05   1.3001630e-06   2.6913758e-08   9.0997476e-10   3.0644276e-11   5.4263104e-13   3.3966536e-14
   9.6200000e+02   1.6656302e-03   2.0650728e-05   1.2627359e-06   2.8939278e-08   8.4111267e-10   3.2429868e-11   4.4598786e-13   3.5044884e-14
   9.6300000e+02   1.6535109e-03   2.2306573e-05   1.2221608e-06   3.0873461e-08   7.6745718e-10   3.3997969e-11   3.4454861e-13   3.5498948e-14
   9.6400000e+02   1.6403440e-03   2.3943861e-05   1.1784654e-06   3.2707427e-08   6.8929313e-10   3.5333047e-11   2.3934413e-13   3.5535810e-14
   9.6500000e+02   1.6261142e-03   2.5560077e-05   1.1316854e-06   3.4432337e-08   6.0693907e-10   3.6420768e-11   1.3120039e-13   3.5363422e-14
   9.6600000e+02   1.6108063e-03   2.7152640e-05   1.0818646e-06   3.6039423e-08   5.2074632e-10   3.7247156e-11   2.1156254e-14   3.4771665e-14
   9.6700000e+02   1.5944050e-03   2.8718901e-05   1.0290554e-06   3.7520022e-08   4.3110084e-10   3.7800909e-11   8.9954736e-14   3.3759237e-14
   9.6800000e+02   1.5768949e-03   3.0256143e-05   9.7331922e-07   3.8865614e-08   3.3842069e-10   3.8071732e-11   2.0087577e-13   3.2324837e-14
   9.6900000e+02   1.5582606e-03   3.1761582e-05   9.1472668e-07   4.0067858e-08   2.4315740e-10   3.8050968e-11   3.1055497e-13   3.0257047e-14
   9.7000000e+02   1.5384864e-03   3.3232362e-05   8.5335804e-07   4.1118632e-08   1.4579470e-10   3.7731825e-11   4.1793609e-13   2.8184920e-14
   9.7100000e+02   1.5175569e-03   3.4665556e-05   7.8930357e-07   4.2010079e-08   4.6848044e-11   3.7109590e-11   5.2174801e-13   2.5476799e-14
   9.7200000e+02   1.4954562e-03   3.6058168e-05   7.2266391e-07   4.2734647e-08   5.3137580e-11   3.6182065e-11   6.2071442e-13   2.2763041e-14
   9.7300000e+02   1.4721685e-03   3.7407127e-05   6.5355047e-07   4.3285139e-08   1.5358749e-10   3.4949577e-11   7.1397575e-13   1.9410688e-14
   9.7400000e+02   1.4476781e-03   3.8709290e-05   5.8208579e-07   4.3654761e-08   2.5389972e-10   3.3413938e-11   7.9982418e-13   1.5840194e-14
   9.7500000e+02   1.4219690e-03   3.9961440e-05   5.0840396e-07   4.3837175e-08   3.5344613e-10   3.1580565e-11   8.7781345e-13   1.2050907e-14
   9.7600000e+02   1.3950252e-03   4.1160285e-05   4.3265104e-07   4.3826553e-08   4.5157634e-10   2.9457228e-11   9.4601410e-13   8.0421780e-15
   9.7700000e+02   1.3668305e-03   4.2302457e-05   3.5498543e-07   4.3617632e-08   5.4761718e-10   2.7054701e-11   1.0043956e-12   4.0252090e-15
   9.7800000e+02   1.3373689e-03   4.3384512e-05   2.7557833e-07   4.3205777e-08   6.4087813e-10   2.4386771e-11   1.0510186e-12   2.1206994e-16
   9.7900000e+02   1.3066241e-03   4.4402927e-05   1.9461412e-07   4.2587041e-08   7.3065375e-10   2.1470261e-11   1.0858469e-12   4.4580225e-15
   9.8000000e+02   1.2745797e-03   4.5354102e-05   1.1229089e-07   4.1758229e-08   8.1622579e-10   1.8324613e-11   1.1073564e-12   8.5001450e-15
   9.8100000e+02   1.2412194e-03   4.6234357e-05   2.8820767e-08   4.0716972e-08   8.9686926e-10   1.4973394e-11   1.1152934e-12   1.2763228e-14
   9.8200000e+02   1.2065266e-03   4.7039932e-05   5.5569531e-08   3.9461790e-08   9.7185481e-10   1.1442612e-11   1.1094034e-12   1.6822047e-14
   9.8300000e+02   1.1704849e-03   4.7766986e-05   1.4063829e-07   3.7992171e-08   1.0404551e-09   7.7613688e-12   1.0885782e-12   2.0462798e-14
   9.8400000e+02   1.1330775e-03   4.8411597e-05   2.2612829e-07   3.6308648e-08   1.1019487e-09   3.9625126e-12   1.0525591e-12   2.3470809e-14
   9.8500000e+02   1.0942878e-03   4.8969758e-05   3.1176639e-07   3.4412878e-08   1.1556263e-09   8.1376962e-14   1.0023677e-12   2.6484891e-14
   9.8600000e+02   1.0540990e-03   4.9437381e-05   3.9726294e-07   3.2307728e-08   1.2007974e-09   3.8433527e-12   9.3753347e-13   2.9077435e-14
   9.8700000e+02   1.0124943e-03   4.9810290e-05   4.8231139e-07   2.9997359e-08   1.2367963e-09   7.7709070e-12   8.5844027e-13   3.1033119e-14
   9.8800000e+02   9.6945657e-04   5.0084227e-05   5.6658769e-07   2.7487319e-08   1.2629893e-09   1.1656923e-11   7.6590210e-13   3.2564229e-14
   9.8900000e+02   9.2496894e-04   5.0254845e-05   6.4974984e-07   2.4784638e-08   1.2787839e-09   1.5455571e-11   6.6052198e-13   3.3240554e-14
   9.9000000e+02   8.7901427e-04   5.0317711e-05   7.3143735e-07   2.1897922e-08   1.2836357e-09   1.9118476e-11   5.4376425e-13   3.3488837e-14
   9.9100000e+02   8.3157538e-04   5.0268302e-05   8.1127068e-07   1.8837461e-08   1.2770592e-09   2.2596424e-11   4.1666952e-13   3.3092886e-14
   9.9200000e+02   7.8263503e-04   5.0102008e-05   8.8885073e-07   1.5615326e-08   1.2586364e-09   2.5837638e-11   2.8114316e-13   3.1835645e-14
   9.9300000e+02   7.3217588e-04   4.9814128e-05   9.6375827e-07   1.2245490e-08   1.2280278e-09   2.8790994e-11   1.3888305e-13   2.9929835e-14
   9.9400000e+02   6.8018052e-04   4.9399868e-05   1.0355534e-06   8.7439279e-09   1.1849841e-09   3.1404305e-11   7.7594181e-15   2.7373503e-14
   9.9500000e+02   6.2663146e-04   4.8854346e-05   1.1037749e-06   5.1287466e-09   1.1293577e-09   3.3626256e-11   1.5642327e-13   2.3733186e-14
   9.9600000e+02   5.7151115e-04   4.8172582e-05   1.1679398e-06   1.4202988e-09   1.0611165e-09   3.5406626e-11   3.0452203e-13   2.0085496e-14
   9.9700000e+02   5.1480194e-04   4.7349507e-05   1.2275426e-06   2.3586862e-09   9.8035748e-10   3.6697805e-11   4.4924264e-13   1.5565674e-14
   9.9800000e+02   4.5648611e-04   4.6379954e-05   1.2820549e-06   6.1829751e-09   8.8732028e-10   3.7454599e-11   5.8732793e-13   1.0603931e-14
   9.9900000e+02   3.9654587e-04   4.5258661e-05   1.3309245e-06   1.0024692e-08   7.8240543e-10   3.7636616e-11   7.1615760e-13   5.1989663e-15
   1.0000000e+03   3.3496335e-04   4.3980268e-05   1.3735750e-06   1.3853182e-08   6.6618759e-10   3.7208301e-11   8.3179991e-13   4.3368087e-16
   1.0010000e+03   2.7172058e-04   4.2539321e-05   1.4094053e-06   1.7634863e-08   5.3943660e-10   3.6140253e-11   9.3139277e-13   6.2946610e-15
   1.0020000e+03   2.0679955e-04   4.0930263e-05   1.4377884e-06   2.1333078e-08   4.0313365e-10   3.4412526e-11   1.0111937e-12   1.1732802e-14
   1.0030000e+03   1.4018215e-04   3.9147439e-05   1.4580714e-06   2.4907940e-08   2.5849279e-10   3.2013581e-11   1.0687506e-12   1.7399276e-14
   1.0040000e+03   7.1850185e-05   3.7185095e-05   1.4695745e-06   2.8316172e-08   1.0698074e-10   2.8944252e-11   1.1007306e-12   2.2641611e-14
   1.0050000e+03   1.7854067e-06   3.5037371e-05   1.4715902e-06   3.1510944e-08   4.9660012e-11   2.5217149e-11   1.1042241e-12   2.7240580e-14
   1.0060000e+03   7.0030529e-05   3.2698310e-05   1.4633831e-06   3.4441700e-08   2.0938855e-10   2.0862178e-11   1.0769645e-12   3.0757948e-14
   1.0070000e+03   1.4361604e-04   3.0161847e-05   1.4441887e-06   3.7053984e-08   3.6983981e-10   1.5925746e-11   1.0177681e-12   3.4063898e-14
   1.0080000e+03   2.1898961e-04   2.7421814e-05   1.4132129e-06   3.9289256e-08   5.2829965e-10   1.0474340e-11   9.2522864e-13   3.5627751e-14
   1.0090000e+03   2.9616983e-04   2.4471937e-05   1.3696314e-06   4.1084708e-08   6.8167688e-10   4.5976951e-12   7.9990355e-13   3.5881888e-14
   1.0100000e+03   3.7517533e-04   2.1305836e-05   1.3125888e-06   4.2373073e-08   8.2647387e-10   1.5884711e-12   6.4235292e-13   3.5041414e-14
   1.0110000e+03   4.5602485e-04   1.7917023e-05   1.2411978e-06   4.3082419e-08   9.5875654e-10   7.9405733e-12   4.5533174e-13   3.2226175e-14
   1.0120000e+03   5.3873719e-04   1.4298902e-05   1.1545388e-06   4.3135951e-08   1.0741224e-09   1.4281758e-11   2.4314231e-13   2.7869200e-14
   1.0130000e+03   6.2333122e-04   1.0444766e-05   1.0516587e-06   4.2451797e-08   1.1676670e-09   2.0399325e-11   1.1861605e-14   2.2185595e-14
   1.0140000e+03   7.0982592e-04   6.3477983e-06   9.3157061e-07   4.0942789e-08   1.2339481e-09   2.6041478e-11   2.3021038e-13   1.5171458e-14
   1.0150000e+03   7.9824032e-04   2.0010704e-06   7.9325250e-07   3.8516245e-08   1.2669491e-09   3.0911848e-11   4.7209957e-13   6.6027912e-15
   1.0160000e+03   8.8859352e-04   2.6024591e-06   6.3564687e-07   3.5073729e-08   1.2600399e-09   3.4664879e-11   6.9948387e-13   2.4234087e-15
   1.0170000e+03   9.8090473e-04   7.4699451e-06   4.5765975e-07   3.0510824e-08   1.2059363e-09   3.6902060e-11   8.9511796e-13   1.1467390e-14
   1.0180000e+03   1.0751932e-03   1.2608657e-05   2.5815990e-07   2.4716881e-08   1.0966571e-09   3.7166152e-11   1.0370533e-12   2.0087664e-14
   1.0190000e+03   1.1714783e-03   1.8025982e-05   3.5977999e-08   1.7574768e-08   9.2347948e-10   3.4935165e-11   1.0994990e-12   2.6957169e-14
   1.0200000e+03   1.2697794e-03   2.3729420e-05   2.1009421e-07   8.9606154e-09   6.7689216e-10   2.9616518e-11   1.0508131e-12   3.0080105e-14
   1.0210000e+03   1.3701161e-03   2.9726593e-05   4.8130477e-07   1.2564511e-09   3.4654683e-10   2.0541164e-11   8.5435977e-13   2.8338443e-14
   1.0220000e+03   1.4725080e-03   3.6025240e-05   7.7894238e-07   1.3214586e-08   7.8793764e-11   6.9565885e-12   4.6649100e-13   1.9280150e-14
   1.0230000e+03   1.5769745e-03   4.2633221e-05   1.1043373e-06   2.7059502e-08   6.1130874e-10   1.1981583e-11   1.6393072e-13   2.2182776e-16
   1.0240000e+03   1.6835300e-03   4.9558180e-05   1.4588473e-06   4.2944181e-08   1.2641526e-09   3.7210679e-11   1.0986767e-12   3.6748382e-14


==> correction_factor.dat <==
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   9.5693780e-01
   1.2000000e+00   9.2592593e-01
   1.3000000e+00   9.0497738e-01
   1.4000000e+00   8.9285714e-01
   1.5000000e+00   8.8888889e-01
   1.6000000e+00   8.9285714e-01
   1.7000000e+00   9.0497738e-01
   1.8000000e+00   9.2592593e-01
   1.9000000e+00   9.5693780e-01
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   9.7680098e-01
   2.2000000e+00   9.5693780e-01
   2.3000000e+00   9.4007051e-01
   2.4000000e+00   9.2592593e-01
   2.5000000e+00   9.1428571e-01
   2.6000000e+00   9.0497738e-01
   2.7000000e+00   8.9786756e-01
   2.8000000e+00   8.9285714e-01
   2.9000000e+00   8.8987764e-01
   3.0000000e+00   8.8888889e-01
   3.1000000e+00   8.8987764e-01
   3.2000000e+00   8.9285714e-01
   3.3000000e+00   8.9786756e-01
   3.4000000e+00   9.0497738e-01
   3.5000000e+00   9.1428571e-01
   3.6000000e+00   9.2592593e-01
   3.7000000e+00   9.4007051e-01
   3.8000000e+00   9.5693780e-01
   3.9000000e+00   9.7680098e-01
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   9.8795925e-01
   4.2000000e+00   9.7680098e-01
   4.3000000e+00   9.6647539e-01
   4.4000000e+00   9.5693780e-01
   4.5000000e+00   9.4814815e-01
   4.6000000e+00   9.4007051e-01
   4.7000000e+00   9.3267269e-01
   4.8000000e+00   9.2592593e-01
   4.9000000e+00   9.1980454e-01
   5.0000000e+00   9.1428571e-01
   5.1000000e+00   9.0934925e-01
   5.2000000e+00   9.0497738e-01
   5.3000000e+00   9.0115460e-01
   5.4000000e+00   8.9786756e-01
   5.5000000e+00   8.9510490e-01
   5.6000000e+00   8.9285714e-01
   5.7000000e+00   8.9111668e-01
   5.8000000e+00   8.8987764e-01
   5.9000000e+00   8.8913587e-01
   6.0000000e+00   8.8888889e-01
   6.1000000e+00   8.8913587e-01
   6.2000000e+00   8.8987764e-01
   6.3000000e+00   8.9111668e-01
   6.4000000e+00   8.9285714e-01
   6.5000000e+00   8.9510490e-01
   6.6000000e+00   8.9786756e-01
   6.7000000e+00   9.0115460e-01
   6.8000000e+00   9.0497738e-01
   6.9000000e+00   9.0934925e-01
   7.0000000e+00   9.1428571e-01
   7.1000000e+00   9.1980454e-01
   7.2000000e+00   9.2592593e-01
   7.3000000e+00   9.3267269e-01
   7.4000000e+00   9.4007051e-01
   7.5000000e+00   9.4814815e-01
   7.6000000e+00   9.5693780e-01
   7.7000000e+00   9.6647539e-01
   7.8000000e+00   9.7680098e-01
   7.9000000e+00   9.8795925e-01
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   9.9386598e-01
   8.2000000e+00   9.8795925e-01
   8.3000000e+00   9.8227304e-01
   8.4000000e+00   9.7680098e-01
   8.5000000e+00   9.7153700e-01
   8.6000000e+00   9.6647539e-01
   8.7000000e+00   9.6161070e-01
   8.8000000e+00   9.5693780e-01
   8.9000000e+00   9.5245182e-01
   9.0000000e+00   9.4814815e-01
   9.1000000e+00   9.4402242e-01
   9.2000000e+00   9.4007051e-01
   9.3000000e+00   9.3628849e-01
   9.4000000e+00   9.3267269e-01
   9.5000000e+00   9.2921960e-01
   9.6000000e+00   9.2592593e-01
   9.7000000e+00   9.2278855e-01
   9.8000000e+00   9.1980454e-01
   9.9000000e+00   9.1697113e-01
   1.0000000e+01   9.1428571e-01
   1.0100000e+01   9.1174585e-01
   1.0200000e+01   9.0934925e-01
   1.0300000e+01   9.0709376e-01
   1.0400000e+01   9.0497738e-01
   1.0500000e+01   9.0299824e-01
   1.0600000e+01   9.0115460e-01
   1.0700000e+01   8.9944487e-01
   1.0800000e+01   8.9786756e-01
   1.0900000e+01   8.9642132e-01
   1.1000000e+01   8.9510490e-01
   1.1100000e+01   8.9391717e-01
   1.1200000e+01   8.9285714e-01
   1.1300000e+01   8.9192391e-01
   1.1400000e+01   8.9111668e-01
   1.1500000e+01   8.9043478e-01
   1.1600000e+01   8.8987764e-01
   1.1700000e+01   8.8944479e-01
   1.1800000e+01   8.8913587e-01
   1.1900000e+01   8.8895062e-01
   1.2000000e+01   8.8888889e-01
   1.2100000e+01   8.8895062e-01
   1.2200000e+01   8.8913587e-01
   1.2300000e+01   8.8944479e-01
   1.2400000e+01   8.8987764e-01
   1.2500000e+01   8.9043478e-01
   1.2600000e+01   8.9111668e-01
   1.2700000e+01   8.9192391e-01
   1.2800000e+01   8.9285714e-01
   1.2900000e+01   8.9391717e-01
   1.3000000e+01   8.9510490e-01
   1.3100000e+01   8.9642132e-01
   1.3200000e+01   8.9786756e-01
   1.3300000e+01   8.9944487e-01
   1.3400000e+01   9.0115460e-01
   1.3500000e+01   9.0299824e-01
   1.3600000e+01   9.0497738e-01
   1.3700000e+01   9.0709376e-01
   1.3800000e+01   9.0934925e-01
   1.3900000e+01   9.1174585e-01
   1.4000000e+01   9.1428571e-01
   1.4100000e+01   9.1697113e-01
   1.4200000e+01   9.1980454e-01
   1.4300000e+01   9.2278855e-01
   1.4400000e+01   9.2592593e-01
   1.4500000e+01   9.2921960e-01
   1.4600000e+01   9.3267269e-01
   1.4700000e+01   9.3628849e-01
   1.4800000e+01   9.4007051e-01
   1.4900000e+01   9.4402242e-01
   1.5000000e+01   9.4814815e-01
   1.5100000e+01   9.5245182e-01
   1.5200000e+01   9.5693780e-01
   1.5300000e+01   9.6161070e-01
   1.5400000e+01   9.6647539e-01
   1.5500000e+01   9.7153700e-01
   1.5600000e+01   9.7680098e-01
   1.5700000e+01   9.8227304e-01
   1.5800000e+01   9.8795925e-01
   1.5900000e+01   9.9386598e-01
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   9.9690415e-01
   1.6200000e+01   9.9386598e-01
   1.6300000e+01   9.9088464e-01
   1.6400000e+01   9.8795925e-01
   1.6500000e+01   9.8508899e-01
   1.6600000e+01   9.8227304e-01
   1.6700000e+01   9.7951063e-01
   1.6800000e+01   9.7680098e-01
   1.6900000e+01   9.7414334e-01
   1.7000000e+01   9.7153700e-01
   1.7100000e+01   9.6898124e-01
   1.7200000e+01   9.6647539e-01
   1.7300000e+01   9.6401875e-01
   1.7400000e+01   9.6161070e-01
   1.7500000e+01   9.5925059e-01
   1.7600000e+01   9.5693780e-01
   1.7700000e+01   9.5467174e-01
   1.7800000e+01   9.5245182e-01
   1.7900000e+01   9.5027747e-01
   1.8000000e+01   9.4814815e-01
   1.8100000e+01   9.4606330e-01
   1.8200000e+01   9.4402242e-01
   1.8300000e+01   9.4202499e-01
   1.8400000e+01   9.4007051e-01
   1.8500000e+01   9.3815850e-01
   1.8600000e+01   9.3628849e-01
   1.8700000e+01   9.3446004e-01
   1.8800000e+01   9.3267269e-01
   1.8900000e+01   9.3092602e-01
   1.9000000e+01   9.2921960e-01
   1.9100000e+01   9.2755304e-01
   1.9200000e+01   9.2592593e-01
   1.9300000e+01   9.2433789e-01
   1.9400000e+01   9.2278855e-01
   1.9500000e+01   9.2127755e-01
   1.9600000e+01   9.1980454e-01
   1.9700000e+01   9.1836918e-01
   1.9800000e+01   9.1697113e-01
   1.9900000e+01   9.1561008e-01
   2.0000000e+01   9.1428571e-01
   2.0100000e+01   9.1299774e-01
   2.0200000e+01   9.1174585e-01
   2.0300000e+01   9.1052978e-01
   2.0400000e+01   9.0934925e-01
   2.0500000e+01   9.0820399e-01
   2.0600000e+01   9.0709376e-01
   2.0700000e+01   9.0601830e-01
   2.0800000e+01   9.0497738e-01
   2.0900000e+01   9.0397076e-01
   2.1000000e+01   9.0299824e-01
   2.1100000e+01   9.0205959e-01
   2.1200000e+01   9.0115460e-01
   2.1300000e+01   9.0028310e-01
   2.1400000e+01   8.9944487e-01
   2.1500000e+01   8.9863975e-01
   2.1600000e+01   8.9786756e-01
   2.1700000e+01   8.9712814e-01
   2.1800000e+01   8.9642132e-01
   2.1900000e+01   8.9574695e-01
   2.2000000e+01   8.9510490e-01
   2.2100000e+01   8.9449501e-01
   2.2200000e+01   8.9391717e-01
   2.2300000e+01   8.9337126e-01
   2.2400000e+01   8.9285714e-01
   2.2500000e+01   8.9237473e-01
   2.2600000e+01   8.9192391e-01
   2.2700000e+01   8.9150459e-01
   2.2800000e+01   8.9111668e-01
   2.2900000e+01   8.9076010e-01
   2.3000000e+01   8.9043478e-01
   2.3100000e+01   8.9014065e-01
   2.3200000e+01   8.8987764e-01
   2.3300000e+01   8.8964571e-01
   2.3400000e+01   8.8944479e-01
   2.3500000e+01   8.8927486e-01
   2.3600000e+01   8.8913587e-01
   2.3700000e+01   8.8902780e-01
   2.3800000e+01   8.8895062e-01
   2.3900000e+01   8.8890432e-01
   2.4000000e+01   8.8888889e-01
   2.4100000e+01   8.8890432e-01
   2.4200000e+01   8.8895062e-01
   2.4300000e+01   8.8902780e-01
   2.4400000e+01   8.8913587e-01
   2.4500000e+01   8.8927486e-01
   2.4600000e+01   8.8944479e-01
   2.4700000e+01   8.8964571e-01
   2.4800000e+01   8.8987764e-01
   2.4900000e+01   8.9014065e-01
   2.5000000e+01   8.9043478e-01
   2.5100000e+01   8.9076010e-01
   2.5200000e+01   8.9111668e-01
   2.5300000e+01   8.9150459e-01
   2.5400000e+01   8.9192391e-01
   2.5500000e+01   8.9237473e-01
   2.5600000e+01   8.9285714e-01
   2.5700000e+01   8.9337126e-01
   2.5800000e+01   8.9391717e-01
   2.5900000e+01   8.9449501e-01
   2.6000000e+01   8.9510490e-01
   2.6100000e+01   8.9574695e-01
   2.6200000e+01   8.9642132e-01
   2.6300000e+01   8.9712814e-01
   2.6400000e+01   8.9786756e-01
   2.6500000e+01   8.9863975e-01
   2.6600000e+01   8.9944487e-01
   2.6700000e+01   9.0028310e-01
   2.6800000e+01   9.0115460e-01
   2.6900000e+01   9.0205959e-01
   2.7000000e+01   9.0299824e-01
   2.7100000e+01   9.0397076e-01
   2.7200000e+01   9.0497738e-01
   2.7300000e+01   9.0601830e-01
   2.7400000e+01   9.0709376e-01
   2.7500000e+01   9.0820399e-01
   2.7600000e+01   9.0934925e-01
   2.7700000e+01   9.1052978e-01
   2.7800000e+01   9.1174585e-01
   2.7900000e+01   9.1299774e-01
   2.8000000e+01   9.1428571e-01
   2.8100000e+01   9.1561008e-01
   2.8200000e+01   9.1697113e-01
   2.8300000e+01   9.1836918e-01
   2.8400000e+01   9.1980454e-01
   2.8500000e+01   9.2127755e-01
   2.8600000e+01   9.2278855e-01
   2.8700000e+01   9.2433789e-01
   2.8800000e+01   9.2592593e-01
   2.8900000e+01   9.2755304e-01
   2.9000000e+01   9.2921960e-01
   2.9100000e+01   9.3092602e-01
   2.9200000e+01   9.3267269e-01
   2.9300000e+01   9.3446004e-01
   2.9400000e+01   9.3628849e-01
   2.9500000e+01   9.3815850e-01
   2.9600000e+01   9.4007051e-01
   2.9700000e+01   9.4202499e-01
   2.9800000e+01   9.4402242e-01
   2.9900000e+01   9.4606330e-01
   3.0000000e+01   9.4814815e-01
   3.0100000e+01   9.5027747e-01
   3.0200000e+01   9.5245182e-01
   3.0300000e+01   9.5467174e-01
   3.0400000e+01   9.5693780e-01
   3.0500000e+01   9.5925059e-01
   3.0600000e+01   9.6161070e-01
   3.0700000e+01   9.6401875e-01
   3.0800000e+01   9.6647539e-01
   3.0900000e+01   9.6898124e-01
   3.1000000e+01   9.7153700e-01
   3.1100000e+01   9.7414334e-01
   3.1200000e+01   9.7680098e-01
   3.1300000e+01   9.7951063e-01
   3.1400000e+01   9.8227304e-01
   3.1500000e+01   9.8508899e-01
   3.1600000e+01   9.8795925e-01
   3.1700000e+01   9.9088464e-01
   3.1800000e+01   9.9386598e-01
   3.1900000e+01   9.9690415e-01
   3.2000000e+01   1.0000000e+00
   3.2100000e+01   9.9844481e-01
   3.2200000e+01   9.9690415e-01
   3.2300000e+01   9.9537791e-01
   3.2400000e+01   9.9386598e-01
   3.2500000e+01   9.9236826e-01
   3.2600000e+01   9.9088464e-01
   3.2700000e+01   9.8941500e-01
   3.2800000e+01   9.8795925e-01
   3.2900000e+01   9.8651728e-01
   3.3000000e+01   9.8508899e-01
   3.3100000e+01   9.8367427e-01
   3.3200000e+01   9.8227304e-01
   3.3300000e+01   9.8088519e-01
   3.3400000e+01   9.7951063e-01
   3.3500000e+01   9.7814925e-01
   3.3600000e+01   9.7680098e-01
   3.3700000e+01   9.7546570e-01
   3.3800000e+01   9.7414334e-01
   3.3900000e+01   9.7283381e-01
   3.4000000e+01   9.7153700e-01
   3.4100000e+01   9.7025284e-01
   3.4200000e+01   9.6898124e-01
   3.4300000e+01   9.6772212e-01
   3.4400000e+01   9.6647539e-01
   3.4500000e+01   9.6524096e-01
   3.4600000e+01   9.6401875e-01
   3.4700000e+01   9.6280869e-01
   3.4800000e+01   9.6161070e-01
   3.4900000e+01   9.6042469e-01
   3.5000000e+01   9.5925059e-01
   3.5100000e+01   9.5808831e-01
   3.5200000e+01   9.5693780e-01
   3.5300000e+01   9.5579896e-01
   3.5400000e+01   9.5467174e-01
   3.5500000e+01   9.5355605e-01
   3.5600000e+01   9.5245182e-01
   3.5700000e+01   9.5135898e-01
   3.5800000e+01   9.5027747e-01
   3.5900000e+01   9.4920722e-01
   3.6000000e+01   9.4814815e-01
   3.6100000e+01   9.4710020e-01
   3.6200000e+01   9.4606330e-01
   3.6300000e+01   9.4503740e-01
   3.6400000e+01   9.4402242e-01
   3.6500000e+01   9.4301830e-01
   3.6600000e+01   9.4202499e-01
   3.6700000e+01   9.4104241e-01
   3.6800000e+01   9.4007051e-01
   3.6900000e+01   9.3910922e-01
   3.7000000e+01   9.3815850e-01
   3.7100000e+01   9.3721827e-01
   3.7200000e+01   9.3628849e-01
   3.7300000e+01   9.3536910e-01
   3.7400000e+01   9.3446004e-01
   3.7500000e+01   9.3356125e-01
   3.7600000e+01   9.3267269e-01
   3.7700000e+01   9.3179430e-01
   3.7800000e+01   9.3092602e-01
   3.7900000e+01   9.3006780e-01
   3.8000000e+01   9.2921960e-01
   3.8100000e+01   9.2838136e-01
   3.8200000e+01   9.2755304e-01
   3.8300000e+01   9.2673457e-01
   3.8400000e+01   9.2592593e-01
   3.8500000e+01   9.2512705e-01
   3.8600000e+01   9.2433789e-01
   3.8700000e+01   9.2355841e-01
   3.8800000e+01   9.2278855e-01
   3.8900000e+01   9.2202828e-01
   3.9000000e+01   9.2127755e-01
   3.9100000e+01   9.2053632e-01
   3.9200000e+01   9.1980454e-01
   3.9300000e+01   9.1908217e-01
   3.9400000e+01   9.1836918e-01
   3.9500000e+01   9.1766551e-01
   3.9600000e+01   9.1697113e-01
   3.9700000e+01   9.1628600e-01
   3.9800000e+01   9.1561008e-01
   3.9900000e+01   9.1494333e-01
   4.0000000e+01   9.1428571e-01
   4.0100000e+01   9.1363720e-01
   4.0200000e+01   9.1299774e-01
   4.0300000e+01   9.1236730e-01
   4.0400000e+01   9.1174585e-01
   4.0500000e+01   9.1113336e-01
   4.0600000e+01   9.1052978e-01
   4.0700000e+01   9.0993509e-01
   4.0800000e+01   9.0934925e-01
   4.0900000e+01   9.0877223e-01
   4.1000000e+01   9.0820399e-01
   4.1100000e+01   9.0764451e-01
   4.1200000e+01   9.0709376e-01
   4.1300000e+01   9.0655170e-01
   4.1400000e+01   9.0601830e-01
   4.1500000e+01   9.0549353e-01
   4.1600000e+01   9.0497738e-01
   4.1700000e+01   9.0446979e-01
   4.1800000e+01   9.0397076e-01
   4.1900000e+01   9.0348025e-01
   4.2000000e+01   9.0299824e-01
   4.2100000e+01   9.0252469e-01
   4.2200000e+01   9.0205959e-01
   4.2300000e+01   9.0160290e-01
   4.2400000e+01   9.0115460e-01
   4.2500000e+01   9.0071468e-01
   4.2600000e+01   9.0028310e-01
   4.2700000e+01   8.9985984e-01
   4.2800000e+01   8.9944487e-01
   4.2900000e+01   8.9903819e-01
   4.3000000e+01   8.9863975e-01
   4.3100000e+01   8.9824955e-01
   4.3200000e+01   8.9786756e-01
   4.3300000e+01   8.9749377e-01
   4.3400000e+01   8.9712814e-01
   4.3500000e+01   8.9677066e-01
   4.3600000e+01   8.9642132e-01
   4.3700000e+01   8.9608009e-01
   4.3800000e+01   8.9574695e-01
   4.3900000e+01   8.9542189e-01
   4.4000000e+01   8.9510490e-01
   4.4100000e+01   8.9479594e-01
   4.4200000e+01   8.9449501e-01
   4.4300000e+01   8.9420209e-01
   4.4400000e+01   8.9391717e-01
   4.4500000e+01   8.9364023e-01
   4.4600000e+01   8.9337126e-01
   4.4700000e+01   8.9311023e-01
   4.4800000e+01   8.9285714e-01
   4.4900000e+01   8.9261198e-01
   4.5000000e+01   8.9237473e-01
   4.5100000e+01   8.9214537e-01
   4.5200000e+01   8.9192391e-01
   4.5300000e+01   8.9171032e-01
   4.5400000e+01   8.9150459e-01
   4.5500000e+01   8.9130671e-01
   4.5600000e+01   8.9111668e-01
   4.5700000e+01   8.9093448e-01
   4.5800000e+01   8.9076010e-01
   4.5900000e+01   8.9059354e-01
   4.6000000e+01   8.9043478e-01
   4.6100000e+01   8.9028382e-01
   4.6200000e+01   8.9014065e-01
   4.6300000e+01   8.9000526e-01
   4.6400000e+01   8.8987764e-01
   4.6500000e+01   8.8975779e-01
   4.6600000e+01   8.8964571e-01
   4.6700000e+01   8.8954137e-01
   4.6800000e+01   8.8944479e-01
   4.6900000e+01   8.8935596e-01
   4.7000000e+01   8.8927486e-01
   4.7100000e+01   8.8920150e-01
   4.7200000e+01   8.8913587e-01
   4.7300000e+01   8.8907797e-01
   4.7400000e+01   8.8902780e-01
   4.7500000e+01   8.8898535e-01
   4.7600000e+01   8.8895062e-01
   4.7700000e+01   8.8892361e-01
   4.7800000e+01   8.8890432e-01
   4.7900000e+01   8.8889275e-01
   4.8000000e+01   8.8888889e-01
   4.8100000e+01   8.8889275e-01
   4.8200000e+01   8.8890432e-01
   4.8300000e+01   8.8892361e-01
   4.8400000e+01   8.8895062e-01
   4.8500000e+01   8.8898535e-01
   4.8600000e+01   8.8902780e-01
   4.8700000e+01   8.8907797e-01
   4.8800000e+01   8.8913587e-01
   4.8900000e+01   8.8920150e-01
   4.9000000e+01   8.8927486e-01
   4.9100000e+01   8.8935596e-01
   4.9200000e+01   8.8944479e-01
   4.9300000e+01   8.8954137e-01
   4.9400000e+01   8.8964571e-01
   4.9500000e+01   8.8975779e-01
   4.9600000e+01   8.8987764e-01
   4.9700000e+01   8.9000526e-01
   4.9800000e+01   8.9014065e-01
   4.9900000e+01   8.9028382e-01
   5.0000000e+01   8.9043478e-01
   5.0100000e+01   8.9059354e-01
   5.0200000e+01   8.9076010e-01
   5.0300000e+01   8.9093448e-01
   5.0400000e+01   8.9111668e-01
   5.0500000e+01   8.9130671e-01
   5.0600000e+01   8.9150459e-01
   5.0700000e+01   8.9171032e-01
   5.0800000e+01   8.9192391e-01
   5.0900000e+01   8.9214537e-01
   5.1000000e+01   8.9237473e-01
   5.1100000e+01   8.9261198e-01
   5.1200000e+01   8.9285714e-01
   5.1300000e+01   8.9311023e-01
   5.1400000e+01   8.9337126e-01
   5.1500000e+01   8.9364023e-01
   5.1600000e+01   8.9391717e-01
   5.1700000e+01   8.9420209e-01
   5.1800000e+01   8.9449501e-01
   5.1900000e+01   8.9479594e-01
   5.2000000e+01   8.9510490e-01
   5.2100000e+01   8.9542189e-01
   5.2200000e+01   8.9574695e-01
   5.2300000e+01   8.9608009e-01
   5.2400000e+01   8.9642132e-01
   5.2500000e+01   8.9677066e-01
   5.2600000e+01   8.9712814e-01
   5.2700000e+01   8.9749377e-01
   5.2800000e+01   8.9786756e-01
   5.2900000e+01   8.9824955e-01
   5.3000000e+01   8.9863975e-01
   5.3100000e+01   8.9903819e-01
   5.3200000e+01   8.9944487e-01
   5.3300000e+01   8.9985984e-01
   5.3400000e+01   9.0028310e-01
   5.3500000e+01   9.0071468e-01
   5.3600000e+01   9.0115460e-01
   5.3700000e+01   9.0160290e-01
   5.3800000e+01   9.0205959e-01
   5.3900000e+01   9.0252469e-01
   5.4000000e+01   9.0299824e-01
   5.4100000e+01   9.0348025e-01
   5.4200000e+01   9.0397076e-01
   5.4300000e+01   9.0446979e-01
   5.4400000e+01   9.0497738e-01
   5.4500000e+01   9.0549353e-01
   5.4600000e+01   9.0601830e-01
   5.4700000e+01   9.0655170e-01
   5.4800000e+01   9.0709376e-01
   5.4900000e+01   9.0764451e-01
   5.5000000e+01   9.0820399e-01
   5.5100000e+01   9.0877223e-01
   5.5200000e+01   9.0934925e-01
   5.5300000e+01   9.0993509e-01
   5.5400000e+01   9.1052978e-01
   5.5500000e+01   9.1113336e-01
   5.5600000e+01   9.1174585e-01
   5.5700000e+01   9.1236730e-01
   5.5800000e+01   9.1299774e-01
   5.5900000e+01   9.1363720e-01
   5.6000000e+01   9.1428571e-01
   5.6100000e+01   9.1494333e-01
   5.6200000e+01   9.1561008e-01
   5.6300000e+01   9.1628600e-01
   5.6400000e+01   9.1697113e-01
   5.6500000e+01   9.1766551e-01
   5.6600000e+01   9.1836918e-01
   5.6700000e+01   9.1908217e-01
   5.6800000e+01   9.1980454e-01
   5.6900000e+01   9.2053632e-01
   5.7000000e+01   9.2127755e-01
   5.7100000e+01   9.2202828e-01
   5.7200000e+01   9.2278855e-01
   5.7300000e+01   9.2355841e-01
   5.7400000e+01   9.2433789e-01
   5.7500000e+01   9.2512705e-01
   5.7600000e+01   9.2592593e-01
   5.7700000e+01   9.2673457e-01
   5.7800000e+01   9.2755304e-01
   5.7900000e+01   9.2838136e-01
   5.8000000e+01   9.2921960e-01
   5.8100000e+01   9.3006780e-01
   5.8200000e+01   9.3092602e-01
   5.8300000e+01   9.3179430e-01
   5.8400000e+01   9.3267269e-01
   5.8500000e+01   9.3356125e-01
   5.8600000e+01   9.3446004e-01
   5.8700000e+01   9.3536910e-01
   5.8800000e+01   9.3628849e-01
   5.8900000e+01   9.3721827e-01
   5.9000000e+01   9.3815850e-01
   5.9100000e+01   9.3910922e-01
   5.9200000e+01   9.4007051e-01
   5.9300000e+01   9.4104241e-01
   5.9400000e+01   9.4202499e-01
   5.9500000e+01   9.4301830e-01
   5.9600000e+01   9.4402242e-01
   5.9700000e+01   9.4503740e-01
   5.9800000e+01   9.4606330e-01
   5.9900000e+01   9.4710020e-01
   6.0000000e+01   9.4814815e-01
   6.0100000e+01   9.4920722e-01
   6.0200000e+01   9.5027747e-01
   6.0300000e+01   9.5135898e-01
   6.0400000e+01   9.5245182e-01
   6.0500000e+01   9.5355605e-01
   6.0600000e+01   9.5467174e-01
   6.0700000e+01   9.5579896e-01
   6.0800000e+01   9.5693780e-01
   6.0900000e+01   9.5808831e-01
   6.1000000e+01   9.5925059e-01
   6.1100000e+01   9.6042469e-01
   6.1200000e+01   9.6161070e-01
   6.1300000e+01   9.6280869e-01
   6.1400000e+01   9.6401875e-01
   6.1500000e+01   9.6524096e-01
   6.1600000e+01   9.6647539e-01
   6.1700000e+01   9.6772212e-01
   6.1800000e+01   9.6898124e-01
   6.1900000e+01   9.7025284e-01
   6.2000000e+01   9.7153700e-01
   6.2100000e+01   9.7283381e-01
   6.2200000e+01   9.7414334e-01
   6.2300000e+01   9.7546570e-01
   6.2400000e+01   9.7680098e-01
   6.2500000e+01   9.7814925e-01
   6.2600000e+01   9.7951063e-01
   6.2700000e+01   9.8088519e-01
   6.2800000e+01   9.8227304e-01
   6.2900000e+01   9.8367427e-01
   6.3000000e+01   9.8508899e-01
   6.3100000e+01   9.8651728e-01
   6.3200000e+01   9.8795925e-01
   6.3300000e+01   9.8941500e-01
   6.3400000e+01   9.9088464e-01
   6.3500000e+01   9.9236826e-01
   6.3600000e+01   9.9386598e-01
   6.3700000e+01   9.9537791e-01
   6.3800000e+01   9.9690415e-01
   6.3900000e+01   9.9844481e-01
   6.4000000e+01   1.0000000e+00
   6.4100000e+01   9.9922058e-01
   6.4200000e+01   9.9844481e-01
   6.4300000e+01   9.9767267e-01
   6.4400000e+01   9.9690415e-01
   6.4500000e+01   9.9613923e-01
   6.4600000e+01   9.9537791e-01
   6.4700000e+01   9.9462016e-01
   6.4800000e+01   9.9386598e-01
   6.4900000e+01   9.9311535e-01
   6.5000000e+01   9.9236826e-01
   6.5100000e+01   9.9162469e-01
   6.5200000e+01   9.9088464e-01
   6.5300000e+01   9.9014808e-01
   6.5400000e+01   9.8941500e-01
   6.5500000e+01   9.8868539e-01
   6.5600000e+01   9.8795925e-01
   6.5700000e+01   9.8723655e-01
   6.5800000e+01   9.8651728e-01
   6.5900000e+01   9.8580143e-01
   6.6000000e+01   9.8508899e-01
   6.6100000e+01   9.8437994e-01
   6.6200000e+01   9.8367427e-01
   6.6300000e+01   9.8297198e-01
   6.6400000e+01   9.8227304e-01
   6.6500000e+01   9.8157745e-01
   6.6600000e+01   9.8088519e-01
   6.6700000e+01   9.8019625e-01
   6.6800000e+01   9.7951063e-01
   6.6900000e+01   9.7882830e-01
   6.7000000e+01   9.7814925e-01
   6.7100000e+01   9.7747348e-01
   6.7200000e+01   9.7680098e-01
   6.7300000e+01   9.7613172e-01
   6.7400000e+01   9.7546570e-01
   6.7500000e+01   9.7480292e-01
   6.7600000e+01   9.7414334e-01
   6.7700000e+01   9.7348698e-01
   6.7800000e+01   9.7283381e-01
   6.7900000e+01   9.7218382e-01
   6.8000000e+01   9.7153700e-01
   6.8100000e+01   9.7089335e-01
   6.8200000e+01   9.7025284e-01
   6.8300000e+01   9.6961548e-01
   6.8400000e+01   9.6898124e-01
   6.8500000e+01   9.6835013e-01
   6.8600000e+01   9.6772212e-01
   6.8700000e+01   9.6709721e-01
   6.8800000e+01   9.6647539e-01
   6.8900000e+01   9.6585664e-01
   6.9000000e+01   9.6524096e-01
   6.9100000e+01   9.6462833e-01
   6.9200000e+01   9.6401875e-01
   6.9300000e+01   9.6341221e-01
   6.9400000e+01   9.6280869e-01
   6.9500000e+01   9.6220819e-01
   6.9600000e+01   9.6161070e-01
   6.9700000e+01   9.6101620e-01
   6.9800000e+01   9.6042469e-01
   6.9900000e+01   9.5983615e-01
   7.0000000e+01   9.5925059e-01
   7.0100000e+01   9.5866798e-01
   7.0200000e+01   9.5808831e-01
   7.0300000e+01   9.5751159e-01
   7.0400000e+01   9.5693780e-01
   7.0500000e+01   9.5636693e-01
   7.0600000e+01   9.5579896e-01
   7.0700000e+01   9.5523391e-01
   7.0800000e+01   9.5467174e-01
   7.0900000e+01   9.5411246e-01
   7.1000000e+01   9.5355605e-01
   7.1100000e+01   9.5300250e-01
   7.1200000e+01   9.5245182e-01
   7.1300000e+01   9.5190398e-01
   7.1400000e+01   9.5135898e-01
   7.1500000e+01   9.5081682e-01
   7.1600000e+01   9.5027747e-01
   7.1700000e+01   9.4974094e-01
   7.1800000e+01   9.4920722e-01
   7.1900000e+01   9.4867629e-01
   7.2000000e+01   9.4814815e-01
   7.2100000e+01   9.4762279e-01
   7.2200000e+01   9.4710020e-01
   7.2300000e+01   9.4658037e-01
   7.2400000e+01   9.4606330e-01
   7.2500000e+01   9.4554898e-01
   7.2600000e+01   9.4503740e-01
   7.2700000e+01   9.4452855e-01
   7.2800000e+01   9.4402242e-01
   7.2900000e+01   9.4351901e-01
   7.3000000e+01   9.4301830e-01
   7.3100000e+01   9.4252030e-01
   7.3200000e+01   9.4202499e-01
   7.3300000e+01   9.4153236e-01
   7.3400000e+01   9.4104241e-01
   7.3500000e+01   9.4055513e-01
   7.3600000e+01   9.4007051e-01
   7.3700000e+01   9.3958854e-01
   7.3800000e+01   9.3910922e-01
   7.3900000e+01   9.3863254e-01
   7.4000000e+01   9.3815850e-01
   7.4100000e+01   9.3768708e-01
   7.4200000e+01   9.3721827e-01
   7.4300000e+01   9.3675208e-01
   7.4400000e+01   9.3628849e-01
   7.4500000e+01   9.3582750e-01
   7.4600000e+01   9.3536910e-01
   7.4700000e+01   9.3491328e-01
   7.4800000e+01   9.3446004e-01
   7.4900000e+01   9.3400937e-01
   7.5000000e+01   9.3356125e-01
   7.5100000e+01   9.3311570e-01
   7.5200000e+01   9.3267269e-01
   7.5300000e+01   9.3223223e-01
   7.5400000e+01   9.3179430e-01
   7.5500000e+01   9.3135889e-01
   7.5600000e+01   9.3092602e-01
   7.5700000e+01   9.3049565e-01
   7.5800000e+01   9.3006780e-01
   7.5900000e+01   9.2964245e-01
   7.6000000e+01   9.2921960e-01
   7.6100000e+01   9.2879924e-01
   7.6200000e+01   9.2838136e-01
   7.6300000e+01   9.2796596e-01
   7.6400000e+01   9.2755304e-01
   7.6500000e+01   9.2714257e-01
   7.6600000e+01   9.2673457e-01
   7.6700000e+01   9.2632903e-01
   7.6800000e+01   9.2592593e-01
   7.6900000e+01   9.2552527e-01
   7.7000000e+01   9.2512705e-01
   7.7100000e+01   9.2473126e-01
   7.7200000e+01   9.2433789e-01
   7.7300000e+01   9.2394694e-01
   7.7400000e+01   9.2355841e-01
   7.7500000e+01   9.2317228e-01
   7.7600000e+01   9.2278855e-01
   7.7700000e+01   9.2240722e-01
   7.7800000e+01   9.2202828e-01
   7.7900000e+01   9.2165173e-01
   7.8000000e+01   9.2127755e-01
   7.8100000e+01   9.2090575e-01
   7.8200000e+01   9.2053632e-01
   7.8300000e+01   9.2016925e-01
   7.8400000e+01   9.1980454e-01
   7.8500000e+01   9.1944218e-01
   7.8600000e+01   9.1908217e-01
   7.8700000e+01   9.1872451e-01
   7.8800000e+01   9.1836918e-01
   7.8900000e+01   9.1801618e-01
   7.9000000e+01   9.1766551e-01
   7.9100000e+01   9.1731716e-01
   7.9200000e+01   9.1697113e-01
   7.9300000e+01   9.1662741e-01
   7.9400000e+01   9.1628600e-01
   7.9500000e+01   9.1594689e-01
   7.9600000e+01   9.1561008e-01
   7.9700000e+01   9.1527556e-01
   7.9800000e+01   9.1494333e-01
   7.9900000e+01   9.1461338e-01
   8.0000000e+01   9.1428571e-01
   8.0100000e+01   9.1396032e-01
   8.0200000e+01   9.1363720e-01
   8.0300000e+01   9.1331634e-01
   8.0400000e+01   9.1299774e-01
   8.0500000e+01   9.1268139e-01
   8.0600000e+01   9.1236730e-01
   8.0700000e+01   9.1205545e-01
   8.0800000e+01   9.1174585e-01
   8.0900000e+01   9.1143849e-01
   8.1000000e+01   9.1113336e-01
   8.1100000e+01   9.1083045e-01
   8.1200000e+01   9.1052978e-01
   8.1300000e+01   9.1023132e-01
   8.1400000e+01   9.0993509e-01
   8.1500000e+01   9.0964106e-01
   8.1600000e+01   9.0934925e-01
   8.1700000e+01   9.0905964e-01
   8.1800000e+01   9.0877223e-01
   8.1900000e+01   9.0848701e-01
   8.2000000e+01   9.0820399e-01
   8.2100000e+01   9.0792316e-01
   8.2200000e+01   9.0764451e-01
   8.2300000e+01   9.0736805e-01
   8.2400000e+01   9.0709376e-01
   8.2500000e+01   9.0682164e-01
   8.2600000e+01   9.0655170e-01
   8.2700000e+01   9.0628392e-01
   8.2800000e+01   9.0601830e-01
   8.2900000e+01   9.0575484e-01
   8.3000000e+01   9.0549353e-01
   8.3100000e+01   9.0523438e-01
   8.3200000e+01   9.0497738e-01
   8.3300000e+01   9.0472251e-01
   8.3400000e+01   9.0446979e-01
   8.3500000e+01   9.0421921e-01
   8.3600000e+01   9.0397076e-01
   8.3700000e+01   9.0372444e-01
   8.3800000e+01   9.0348025e-01
   8.3900000e+01   9.0323818e-01
   8.4000000e+01   9.0299824e-01
   8.4100000e+01   9.0276041e-01
   8.4200000e+01   9.0252469e-01
   8.4300000e+01   9.0229108e-01
   8.4400000e+01   9.0205959e-01
   8.4500000e+01   9.0183019e-01
   8.4600000e+01   9.0160290e-01
   8.4700000e+01   9.0137770e-01
   8.4800000e+01   9.0115460e-01
   8.4900000e+01   9.0093360e-01
   8.5000000e+01   9.0071468e-01
   8.5100000e+01   9.0049785e-01
   8.5200000e+01   9.0028310e-01
   8.5300000e+01   9.0007043e-01
   8.5400000e+01   8.9985984e-01
   8.5500000e+01   8.9965132e-01
   8.5600000e+01   8.9944487e-01
   8.5700000e+01   8.9924050e-01
   8.5800000e+01   8.9903819e-01
   8.5900000e+01   8.9883794e-01
   8.6000000e+01   8.9863975e-01
   8.6100000e+01   8.9844363e-01
   8.6200000e+01   8.9824955e-01
   8.6300000e+01   8.9805753e-01
   8.6400000e+01   8.9786756e-01
   8.6500000e+01   8.9767964e-01
   8.6600000e+01   8.9749377e-01
   8.6700000e+01   8.9730993e-01
   8.6800000e+01   8.9712814e-01
   8.6900000e+01   8.9694838e-01
   8.7000000e+01   8.9677066e-01
   8.7100000e+01   8.9659497e-01
   8.7200000e+01   8.9642132e-01
   8.7300000e+01   8.9624969e-01
   8.7400000e+01   8.9608009e-01
   8.7500000e+01   8.9591251e-01
   8.7600000e+01   8.9574695e-01
   8.7700000e+01   8.9558341e-01
   8.7800000e+01   8.9542189e-01
   8.7900000e+01   8.9526239e-01
   8.8000000e+01   8.9510490e-01
   8.8100000e+01   8.9494941e-01
   8.8200000e+01   8.9479594e-01
   8.8300000e+01   8.9464447e-01
   8.8400000e+01   8.9449501e-01
   8.8500000e+01   8.9434755e-01
   8.8600000e+01   8.9420209e-01
   8.8700000e+01   8.9405864e-01
   8.8800000e+01   8.9391717e-01
   8.8900000e+01   8.9377771e-01
   8.9000000e+01   8.9364023e-01
   8.9100000e+01   8.9350475e-01
   8.9200000e+01   8.9337126e-01
   8.9300000e+01   8.9323975e-01
   8.9400000e+01   8.9311023e-01
   8.9500000e+01   8.9298270e-01
   8.9600000e+01   8.9285714e-01
   8.9700000e+01   8.9273357e-01
   8.9800000e+01   8.9261198e-01
   8.9900000e+01   8.9249237e-01
   9.0000000e+01   8.9237473e-01
   9.0100000e+01   8.9225906e-01
   9.0200000e+01   8.9214537e-01
   9.0300000e+01   8.9203366e-01
   9.0400000e+01   8.9192391e-01
   9.0500000e+01   8.9181613e-01
   9.0600000e+01   8.9171032e-01
   9.0700000e+01   8.9160647e-01
   9.0800000e+01   8.9150459e-01
   9.0900000e+01   8.9140467e-01
   9.1000000e+01   8.9130671e-01
   9.1100000e+01   8.9121072e-01
   9.1200000e+01   8.9111668e-01
   9.1300000e+01   8.9102460e-01
   9.1400000e+01   8.9093448e-01
   9.1500000e+01   8.9084631e-01
   9.1600000e+01   8.9076010e-01
   9.1700000e+01   8.9067585e-01
   9.1800000e+01   8.9059354e-01
   9.1900000e+01   8.9051319e-01
   9.2000000e+01   8.9043478e-01
   9.2100000e+01   8.9035833e-01
   9.2200000e+01   8.9028382e-01
   9.2300000e+01   8.9021126e-01
   9.2400000e+01   8.9014065e-01
   9.2500000e+01   8.9007198e-01
   9.2600000e+01   8.9000526e-01
   9.2700000e+01   8.8994048e-01
   9.2800000e+01   8.8987764e-01
   9.2900000e+01   8.8981675e-01
   9.3000000e+01   8.8975779e-01
   9.3100000e+01   8.8970078e-01
   9.3200000e+01   8.8964571e-01
   9.3300000e+01   8.8959257e-01
   9.3400000e+01   8.8954137e-01
   9.3500000e+01   8.8949211e-01
   9.3600000e+01   8.8944479e-01
   9.3700000e+01   8.8939941e-01
   9.3800000e+01   8.8935596e-01
   9.3900000e+01   8.8931444e-01
   9.4000000e+01   8.8927486e-01
   9.4100000e+01   8.8923721e-01
   9.4200000e+01   8.8920150e-01
   9.4300000e+01   8.8916772e-01
   9.4400000e+01   8.8913587e-01
   9.4500000e+01   8.8910596e-01
   9.4600000e+01   8.8907797e-01
   9.4700000e+01   8.8905192e-01
   9.4800000e+01   8.8902780e-01
   9.4900000e+01   8.8900561e-01
   9.5000000e+01   8.8898535e-01
   9.5100000e+01   8.8896702e-01
   9.5200000e+01   8.8895062e-01
   9.5300000e+01   8.8893615e-01
   9.5400000e+01   8.8892361e-01
   9.5500000e+01   8.8891300e-01
   9.5600000e+01   8.8890432e-01
   9.5700000e+01   8.8889757e-01
   9.5800000e+01   8.8889275e-01
   9.5900000e+01   8.8888985e-01
   9.6000000e+01   8.8888889e-01
   9.6100000e+01   8.8888985e-01
   9.6200000e+01   8.8889275e-01
   9.6300000e+01   8.8889757e-01
   9.6400000e+01   8.8890432e-01
   9.6500000e+01   8.8891300e-01
   9.6600000e+01   8.8892361e-01
   9.6700000e+01   8.8893615e-01
   9.6800000e+01   8.8895062e-01
   9.6900000e+01   8.8896702e-01
   9.7000000e+01   8.8898535e-01
   9.7100000e+01   8.8900561e-01
   9.7200000e+01   8.8902780e-01
   9.7300000e+01   8.8905192e-01
   9.7400000e+01   8.8907797e-01
   9.7500000e+01   8.8910596e-01
   9.7600000e+01   8.8913587e-01
   9.7700000e+01   8.8916772e-01
   9.7800000e+01   8.8920150e-01
   9.7900000e+01   8.8923721e-01
   9.8000000e+01   8.8927486e-01
   9.8100000e+01   8.8931444e-01
   9.8200000e+01   8.8935596e-01
   9.8300000e+01   8.8939941e-01
   9.8400000e+01   8.8944479e-01
   9.8500000e+01   8.8949211e-01
   9.8600000e+01   8.8954137e-01
   9.8700000e+01   8.8959257e-01
   9.8800000e+01   8.8964571e-01
   9.8900000e+01   8.8970078e-01
   9.9000000e+01   8.8975779e-01
   9.9100000e+01   8.8981675e-01
   9.9200000e+01   8.8987764e-01
   9.9300000e+01   8.8994048e-01
   9.9400000e+01   8.9000526e-01
   9.9500000e+01   8.9007198e-01
   9.9600000e+01   8.9014065e-01
   9.9700000e+01   8.9021126e-01
   9.9800000e+01   8.9028382e-01
   9.9900000e+01   8.9035833e-01
   1.0000000e+02   8.9043478e-01
   1.0010000e+02   8.9051319e-01
   1.0020000e+02   8.9059354e-01
   1.0030000e+02   8.9067585e-01
   1.0040000e+02   8.9076010e-01
   1.0050000e+02   8.9084631e-01
   1.0060000e+02   8.9093448e-01
   1.0070000e+02   8.9102460e-01
   1.0080000e+02   8.9111668e-01
   1.0090000e+02   8.9121072e-01
   1.0100000e+02   8.9130671e-01
   1.0110000e+02   8.9140467e-01
   1.0120000e+02   8.9150459e-01
   1.0130000e+02   8.9160647e-01
   1.0140000e+02   8.9171032e-01
   1.0150000e+02   8.9181613e-01
   1.0160000e+02   8.9192391e-01
   1.0170000e+02   8.9203366e-01
   1.0180000e+02   8.9214537e-01
   1.0190000e+02   8.9225906e-01
   1.0200000e+02   8.9237473e-01
   1.0210000e+02   8.9249237e-01
   1.0220000e+02   8.9261198e-01
   1.0230000e+02   8.9273357e-01
   1.0240000e+02   8.9285714e-01
   1.0250000e+02   8.9298270e-01
   1.0260000e+02   8.9311023e-01
   1.0270000e+02   8.9323975e-01
   1.0280000e+02   8.9337126e-01
   1.0290000e+02   8.9350475e-01
   1.0300000e+02   8.9364023e-01
   1.0310000e+02   8.9377771e-01
   1.0320000e+02   8.9391717e-01
   1.0330000e+02   8.9405864e-01
   1.0340000e+02   8.9420209e-01
   1.0350000e+02   8.9434755e-01
   1.0360000e+02   8.9449501e-01
   1.0370000e+02   8.9464447e-01
   1.0380000e+02   8.9479594e-01
   1.0390000e+02   8.9494941e-01
   1.0400000e+02   8.9510490e-01
   1.0410000e+02   8.9526239e-01
   1.0420000e+02   8.9542189e-01
   1.0430000e+02   8.9558341e-01
   1.0440000e+02   8.9574695e-01
   1.0450000e+02   8.9591251e-01
   1.0460000e+02   8.9608009e-01
   1.0470000e+02   8.9624969e-01
   1.0480000e+02   8.9642132e-01
   1.0490000e+02   8.9659497e-01
   1.0500000e+02   8.9677066e-01
   1.0510000e+02   8.9694838e-01
   1.0520000e+02   8.9712814e-01
   1.0530000e+02   8.9730993e-01
   1.0540000e+02   8.9749377e-01
   1.0550000e+02   8.9767964e-01
   1.0560000e+02   8.9786756e-01
   1.0570000e+02   8.9805753e-01
   1.0580000e+02   8.9824955e-01
   1.0590000e+02   8.9844363e-01
   1.0600000e+02   8.9863975e-01
   1.0610000e+02   8.9883794e-01
   1.0620000e+02   8.9903819e-01
   1.0630000e+02   8.9924050e-01
   1.0640000e+02   8.9944487e-01
   1.0650000e+02   8.9965132e-01
   1.0660000e+02   8.9985984e-01
   1.0670000e+02   9.0007043e-01
   1.0680000e+02   9.0028310e-01
   1.0690000e+02   9.0049785e-01
   1.0700000e+02   9.0071468e-01
   1.0710000e+02   9.0093360e-01
   1.0720000e+02   9.0115460e-01
   1.0730000e+02   9.0137770e-01
   1.0740000e+02   9.0160290e-01
   1.0750000e+02   9.0183019e-01
   1.0760000e+02   9.0205959e-01
   1.0770000e+02   9.0229108e-01
   1.0780000e+02   9.0252469e-01
   1.0790000e+02   9.0276041e-01
   1.0800000e+02   9.0299824e-01
   1.0810000e+02   9.0323818e-01
   1.0820000e+02   9.0348025e-01
   1.0830000e+02   9.0372444e-01
   1.0840000e+02   9.0397076e-01
   1.0850000e+02   9.0421921e-01
   1.0860000e+02   9.0446979e-01
   1.0870000e+02   9.0472251e-01
   1.0880000e+02   9.0497738e-01
   1.0890000e+02   9.0523438e-01
   1.0900000e+02   9.0549353e-01
   1.0910000e+02   9.0575484e-01
   1.0920000e+02   9.0601830e-01
   1.0930000e+02   9.0628392e-01
   1.0940000e+02   9.0655170e-01
   1.0950000e+02   9.0682164e-01
   1.0960000e+02   9.0709376e-01
   1.0970000e+02   9.0736805e-01
   1.0980000e+02   9.0764451e-01
   1.0990000e+02   9.0792316e-01
   1.1000000e+02   9.0820399e-01
   1.1010000e+02   9.0848701e-01
   1.1020000e+02   9.0877223e-01
   1.1030000e+02   9.0905964e-01
   1.1040000e+02   9.0934925e-01
   1.1050000e+02   9.0964106e-01
   1.1060000e+02   9.0993509e-01
   1.1070000e+02   9.1023132e-01
   1.1080000e+02   9.1052978e-01
   1.1090000e+02   9.1083045e-01
   1.1100000e+02   9.1113336e-01
   1.1110000e+02   9.1143849e-01
   1.1120000e+02   9.1174585e-01
   1.1130000e+02   9.1205545e-01
   1.1140000e+02   9.1236730e-01
   1.1150000e+02   9.1268139e-01
   1.1160000e+02   9.1299774e-01
   1.1170000e+02   9.1331634e-01
   1.1180000e+02   9.1363720e-01
   1.1190000e+02   9.1396032e-01
   1.1200000e+02   9.1428571e-01
   1.1210000e+02   9.1461338e-01
   1.1220000e+02   9.1494333e-01
   1.1230000e+02   9.1527556e-01
   1.1240000e+02   9.1561008e-01
   1.1250000e+02   9.1594689e-01
   1.1260000e+02   9.1628600e-01
   1.1270000e+02   9.1662741e-01
   1.1280000e+02   9.1697113e-01
   1.1290000e+02   9.1731716e-01
   1.1300000e+02   9.1766551e-01
   1.1310000e+02   9.1801618e-01
   1.1320000e+02   9.1836918e-01
   1.1330000e+02   9.1872451e-01
   1.1340000e+02   9.1908217e-01
   1.1350000e+02   9.1944218e-01
   1.1360000e+02   9.1980454e-01
   1.1370000e+02   9.2016925e-01
   1.1380000e+02   9.2053632e-01
   1.1390000e+02   9.2090575e-01
   1.1400000e+02   9.2127755e-01
   1.1410000e+02   9.2165173e-01
   1.1420000e+02   9.2202828e-01
   1.1430000e+02   9.2240722e-01
   1.1440000e+02   9.2278855e-01
   1.1450000e+02   9.2317228e-01
   1.1460000e+02   9.2355841e-01
   1.1470000e+02   9.2394694e-01
   1.1480000e+02   9.2433789e-01
   1.1490000e+02   9.2473126e-01
   1.1500000e+02   9.2512705e-01
   1.1510000e+02   9.2552527e-01
   1.1520000e+02   9.2592593e-01
   1.1530000e+02   9.2632903e-01
   1.1540000e+02   9.2673457e-01
   1.1550000e+02   9.2714257e-01
   1.1560000e+02   9.2755304e-01
   1.1570000e+02   9.2796596e-01
   1.1580000e+02   9.2838136e-01
   1.1590000e+02   9.2879924e-01
   1.1600000e+02   9.2921960e-01
   1.1610000e+02   9.2964245e-01
   1.1620000e+02   9.3006780e-01
   1.1630000e+02   9.3049565e-01
   1.1640000e+02   9.3092602e-01
   1.1650000e+02   9.3135889e-01
   1.1660000e+02   9.3179430e-01
   1.1670000e+02   9.3223223e-01
   1.1680000e+02   9.3267269e-01
   1.1690000e+02   9.3311570e-01
   1.1700000e+02   9.3356125e-01
   1.1710000e+02   9.3400937e-01
   1.1720000e+02   9.3446004e-01
   1.1730000e+02   9.3491328e-01
   1.1740000e+02   9.3536910e-01
   1.1750000e+02   9.3582750e-01
   1.1760000e+02   9.3628849e-01
   1.1770000e+02   9.3675208e-01
   1.1780000e+02   9.3721827e-01
   1.1790000e+02   9.3768708e-01
   1.1800000e+02   9.3815850e-01
   1.1810000e+02   9.3863254e-01
   1.1820000e+02   9.3910922e-01
   1.1830000e+02   9.3958854e-01
   1.1840000e+02   9.4007051e-01
   1.1850000e+02   9.4055513e-01
   1.1860000e+02   9.4104241e-01
   1.1870000e+02   9.4153236e-01
   1.1880000e+02   9.4202499e-01
   1.1890000e+02   9.4252030e-01
   1.1900000e+02   9.4301830e-01
   1.1910000e+02   9.4351901e-01
   1.1920000e+02   9.4402242e-01
   1.1930000e+02   9.4452855e-01
   1.1940000e+02   9.4503740e-01
   1.1950000e+02   9.4554898e-01
   1.1960000e+02   9.4606330e-01
   1.1970000e+02   9.4658037e-01
   1.1980000e+02   9.4710020e-01
   1.1990000e+02   9.4762279e-01
   1.2000000e+02   9.4814815e-01
   1.2010000e+02   9.4867629e-01
   1.2020000e+02   9.4920722e-01
   1.2030000e+02   9.4974094e-01
   1.2040000e+02   9.5027747e-01
   1.2050000e+02   9.5081682e-01
   1.2060000e+02   9.5135898e-01
   1.2070000e+02   9.5190398e-01
   1.2080000e+02   9.5245182e-01
   1.2090000e+02   9.5300250e-01
   1.2100000e+02   9.5355605e-01
   1.2110000e+02   9.5411246e-01
   1.2120000e+02   9.5467174e-01
   1.2130000e+02   9.5523391e-01
   1.2140000e+02   9.5579896e-01
   1.2150000e+02   9.5636693e-01
   1.2160000e+02   9.5693780e-01
   1.2170000e+02   9.5751159e-01
   1.2180000e+02   9.5808831e-01
   1.2190000e+02   9.5866798e-01
   1.2200000e+02   9.5925059e-01
   1.2210000e+02   9.5983615e-01
   1.2220000e+02   9.6042469e-01
   1.2230000e+02   9.6101620e-01
   1.2240000e+02   9.6161070e-01
   1.2250000e+02   9.6220819e-01
   1.2260000e+02   9.6280869e-01
   1.2270000e+02   9.6341221e-01
   1.2280000e+02   9.6401875e-01
   1.2290000e+02   9.6462833e-01
   1.2300000e+02   9.6524096e-01
   1.2310000e+02   9.6585664e-01
   1.2320000e+02   9.6647539e-01
   1.2330000e+02   9.6709721e-01
   1.2340000e+02   9.6772212e-01
   1.2350000e+02   9.6835013e-01
   1.2360000e+02   9.6898124e-01
   1.2370000e+02   9.6961548e-01
   1.2380000e+02   9.7025284e-01
   1.2390000e+02   9.7089335e-01
   1.2400000e+02   9.7153700e-01
   1.2410000e+02   9.7218382e-01
   1.2420000e+02   9.7283381e-01
   1.2430000e+02   9.7348698e-01
   1.2440000e+02   9.7414334e-01
   1.2450000e+02   9.7480292e-01
   1.2460000e+02   9.7546570e-01
   1.2470000e+02   9.7613172e-01
   1.2480000e+02   9.7680098e-01
   1.2490000e+02   9.7747348e-01
   1.2500000e+02   9.7814925e-01
   1.2510000e+02   9.7882830e-01
   1.2520000e+02   9.7951063e-01
   1.2530000e+02   9.8019625e-01
   1.2540000e+02   9.8088519e-01
   1.2550000e+02   9.8157745e-01
   1.2560000e+02   9.8227304e-01
   1.2570000e+02   9.8297198e-01
   1.2580000e+02   9.8367427e-01
   1.2590000e+02   9.8437994e-01
   1.2600000e+02   9.8508899e-01
   1.2610000e+02   9.8580143e-01
   1.2620000e+02   9.8651728e-01
   1.2630000e+02   9.8723655e-01
   1.2640000e+02   9.8795925e-01
   1.2650000e+02   9.8868539e-01
   1.2660000e+02   9.8941500e-01
   1.2670000e+02   9.9014808e-01
   1.2680000e+02   9.9088464e-01
   1.2690000e+02   9.9162469e-01
   1.2700000e+02   9.9236826e-01
   1.2710000e+02   9.9311535e-01
   1.2720000e+02   9.9386598e-01
   1.2730000e+02   9.9462016e-01
   1.2740000e+02   9.9537791e-01
   1.2750000e+02   9.9613923e-01
   1.2760000e+02   9.9690415e-01
   1.2770000e+02   9.9767267e-01
   1.2780000e+02   9.9844481e-01
   1.2790000e+02   9.9922058e-01
   1.2800000e+02   1.0000000e+00
   1.2810000e+02   9.9960983e-01
   1.2820000e+02   9.9922058e-01
   1.2830000e+02   9.9883224e-01
   1.2840000e+02   9.9844481e-01
   1.2850000e+02   9.9805828e-01
   1.2860000e+02   9.9767267e-01
   1.2870000e+02   9.9728795e-01
   1.2880000e+02   9.9690415e-01
   1.2890000e+02   9.9652124e-01
   1.2900000e+02   9.9613923e-01
   1.2910000e+02   9.9575812e-01
   1.2920000e+02   9.9537791e-01
   1.2930000e+02   9.9499859e-01
   1.2940000e+02   9.9462016e-01
   1.2950000e+02   9.9424263e-01
   1.2960000e+02   9.9386598e-01
   1.2970000e+02   9.9349023e-01
   1.2980000e+02   9.9311535e-01
   1.2990000e+02   9.9274137e-01
   1.3000000e+02   9.9236826e-01
   1.3010000e+02   9.9199604e-01
   1.3020000e+02   9.9162469e-01
   1.3030000e+02   9.9125423e-01
   1.3040000e+02   9.9088464e-01
   1.3050000e+02   9.9051592e-01
   1.3060000e+02   9.9014808e-01
   1.3070000e+02   9.8978110e-01
   1.3080000e+02   9.8941500e-01
   1.3090000e+02   9.8904976e-01
   1.3100000e+02   9.8868539e-01
   1.3110000e+02   9.8832189e-01
   1.3120000e+02   9.8795925e-01
   1.3130000e+02   9.8759747e-01
   1.3140000e+02   9.8723655e-01
   1.3150000e+02   9.8687648e-01
   1.3160000e+02   9.8651728e-01
   1.3170000e+02   9.8615892e-01
   1.3180000e+02   9.8580143e-01
   1.3190000e+02   9.8544478e-01
   1.3200000e+02   9.8508899e-01
   1.3210000e+02   9.8473404e-01
   1.3220000e+02   9.8437994e-01
   1.3230000e+02   9.8402668e-01
   1.3240000e+02   9.8367427e-01
   1.3250000e+02   9.8332271e-01
   1.3260000e+02   9.8297198e-01
   1.3270000e+02   9.8262209e-01
   1.3280000e+02   9.8227304e-01
   1.3290000e+02   9.8192483e-01
   1.3300000e+02   9.8157745e-01
   1.3310000e+02   9.8123090e-01
   1.3320000e+02   9.8088519e-01
   1.3330000e+02   9.8054031e-01
   1.3340000e+02   9.8019625e-01
   1.3350000e+02   9.7985303e-01
   1.3360000e+02   9.7951063e-01
   1.3370000e+02   9.7916905e-01
   1.3380000e+02   9.7882830e-01
   1.3390000e+02   9.7848837e-01
   1.3400000e+02   9.7814925e-01
   1.3410000e+02   9.7781096e-01
   1.3420000e+02   9.7747348e-01
   1.3430000e+02   9.7713682e-01
   1.3440000e+02   9.7680098e-01
   1.3450000e+02   9.7646594e-01
   1.3460000e+02   9.7613172e-01
   1.3470000e+02   9.7579831e-01
   1.3480000e+02   9.7546570e-01
   1.3490000e+02   9.7513391e-01
   1.3500000e+02   9.7480292e-01
   1.3510000e+02   9.7447273e-01
   1.3520000e+02   9.7414334e-01
   1.3530000e+02   9.7381476e-01
   1.3540000e+02   9.7348698e-01
   1.3550000e+02   9.7315999e-01
   1.3560000e+02   9.7283381e-01
   1.3570000e+02   9.7250841e-01
   1.3580000e+02   9.7218382e-01
   1.3590000e+02   9.7186001e-01
   1.3600000e+02   9.7153700e-01
   1.3610000e+02   9.7121478e-01
   1.3620000e+02   9.7089335e-01
   1.3630000e+02   9.7057270e-01
   1.3640000e+02   9.7025284e-01
   1.3650000e+02   9.6993377e-01
   1.3660000e+02   9.6961548e-01
   1.3670000e+02   9.6929797e-01
   1.3680000e+02   9.6898124e-01
   1.3690000e+02   9.6866530e-01
   1.3700000e+02   9.6835013e-01
   1.3710000e+02   9.6803574e-01
   1.3720000e+02   9.6772212e-01
   1.3730000e+02   9.6740928e-01
   1.3740000e+02   9.6709721e-01
   1.3750000e+02   9.6678591e-01
   1.3760000e+02   9.6647539e-01
   1.3770000e+02   9.6616563e-01
   1.3780000e+02   9.6585664e-01
   1.3790000e+02   9.6554841e-01
   1.3800000e+02   9.6524096e-01
   1.3810000e+02   9.6493426e-01
   1.3820000e+02   9.6462833e-01
   1.3830000e+02   9.6432316e-01
   1.3840000e+02   9.6401875e-01
   1.3850000e+02   9.6371510e-01
   1.3860000e+02   9.6341221e-01
   1.3870000e+02   9.6311007e-01
   1.3880000e+02   9.6280869e-01
   1.3890000e+02   9.6250807e-01
   1.3900000e+02   9.6220819e-01
   1.3910000e+02   9.6190907e-01
   1.3920000e+02   9.6161070e-01
   1.3930000e+02   9.6131307e-01
   1.3940000e+02   9.6101620e-01
   1.3950000e+02   9.6072007e-01
   1.3960000e+02   9.6042469e-01
   1.3970000e+02   9.6013005e-01
   1.3980000e+02   9.5983615e-01
   1.3990000e+02   9.5954300e-01
   1.4000000e+02   9.5925059e-01
   1.4010000e+02   9.5895891e-01
   1.4020000e+02   9.5866798e-01
   1.4030000e+02   9.5837778e-01
   1.4040000e+02   9.5808831e-01
   1.4050000e+02   9.5779959e-01
   1.4060000e+02   9.5751159e-01
   1.4070000e+02   9.5722433e-01
   1.4080000e+02   9.5693780e-01
   1.4090000e+02   9.5665200e-01
   1.4100000e+02   9.5636693e-01
   1.4110000e+02   9.5608258e-01
   1.4120000e+02   9.5579896e-01
   1.4130000e+02   9.5551607e-01
   1.4140000e+02   9.5523391e-01
   1.4150000e+02   9.5495246e-01
   1.4160000e+02   9.5467174e-01
   1.4170000e+02   9.5439174e-01
   1.4180000e+02   9.5411246e-01
   1.4190000e+02   9.5383389e-01
   1.4200000e+02   9.5355605e-01
   1.4210000e+02   9.5327892e-01
   1.4220000e+02   9.5300250e-01
   1.4230000e+02   9.5272681e-01
   1.4240000e+02   9.5245182e-01
   1.4250000e+02   9.5217755e-01
   1.4260000e+02   9.5190398e-01
   1.4270000e+02   9.5163113e-01
   1.4280000e+02   9.5135898e-01
   1.4290000e+02   9.5108755e-01
   1.4300000e+02   9.5081682e-01
   1.4310000e+02   9.5054679e-01
   1.4320000e+02   9.5027747e-01
   1.4330000e+02   9.5000886e-01
   1.4340000e+02   9.4974094e-01
   1.4350000e+02   9.4947373e-01
   1.4360000e+02   9.4920722e-01
   1.4370000e+02   9.4894140e-01
   1.4380000e+02   9.4867629e-01
   1.4390000e+02   9.4841187e-01
   1.4400000e+02   9.4814815e-01
   1.4410000e+02   9.4788512e-01
   1.4420000e+02   9.4762279e-01
   1.4430000e+02   9.4736115e-01
   1.4440000e+02   9.4710020e-01
   1.4450000e+02   9.4683994e-01
   1.4460000e+02   9.4658037e-01
   1.4470000e+02   9.4632150e-01
   1.4480000e+02   9.4606330e-01
   1.4490000e+02   9.4580580e-01
   1.4500000e+02   9.4554898e-01
   1.4510000e+02   9.4529285e-01
   1.4520000e+02   9.4503740e-01
   1.4530000e+02   9.4478263e-01
   1.4540000e+02   9.4452855e-01
   1.4550000e+02   9.4427514e-01
   1.4560000e+02   9.4402242e-01
   1.4570000e+02   9.4377038e-01
   1.4580000e+02   9.4351901e-01
   1.4590000e+02   9.4326832e-01
   1.4600000e+02   9.4301830e-01
   1.4610000e+02   9.4276896e-01
   1.4620000e+02   9.4252030e-01
   1.4630000e+02   9.4227231e-01
   1.4640000e+02   9.4202499e-01
   1.4650000e+02   9.4177834e-01
   1.4660000e+02   9.4153236e-01
   1.4670000e+02   9.4128705e-01
   1.4680000e+02   9.4104241e-01
   1.4690000e+02   9.4079843e-01
   1.4700000e+02   9.4055513e-01
   1.4710000e+02   9.4031248e-01
   1.4720000e+02   9.4007051e-01
   1.4730000e+02   9.3982919e-01
   1.4740000e+02   9.3958854e-01
   1.4750000e+02   9.3934855e-01
   1.4760000e+02   9.3910922e-01
   1.4770000e+02   9.3887055e-01
   1.4780000e+02   9.3863254e-01
   1.4790000e+02   9.3839519e-01
   1.4800000e+02   9.3815850e-01
   1.4810000e+02   9.3792246e-01
   1.4820000e+02   9.3768708e-01
   1.4830000e+02   9.3745235e-01
   1.4840000e+02   9.3721827e-01
   1.4850000e+02   9.3698485e-01
   1.4860000e+02   9.3675208e-01
   1.4870000e+02   9.3651996e-01
   1.4880000e+02   9.3628849e-01
   1.4890000e+02   9.3605767e-01
   1.4900000e+02   9.3582750e-01
   1.4910000e+02   9.3559798e-01
   1.4920000e+02   9.3536910e-01
   1.4930000e+02   9.3514087e-01
   1.4940000e+02   9.3491328e-01
   1.4950000e+02   9.3468634e-01
   1.4960000e+02   9.3446004e-01
   1.4970000e+02   9.3423438e-01
   1.4980000e+02   9.3400937e-01
   1.4990000e+02   9.3378499e-01
   1.5000000e+02   9.3356125e-01
   1.5010000e+02   9.3333816e-01
   1.5020000e+02   9.3311570e-01
   1.5030000e+02   9.3289388e-01
   1.5040000e+02   9.3267269e-01
   1.5050000e+02   9.3245214e-01
   1.5060000e+02   9.3223223e-01
   1.5070000e+02   9.3201294e-01
   1.5080000e+02   9.3179430e-01
   1.5090000e+02   9.3157628e-01
   1.5100000e+02   9.3135889e-01
   1.5110000e+02   9.3114214e-01
   1.5120000e+02   9.3092602e-01
   1.5130000e+02   9.3071052e-01
   1.5140000e+02   9.3049565e-01
   1.5150000e+02   9.3028142e-01
   1.5160000e+02   9.3006780e-01
   1.5170000e+02   9.2985482e-01
   1.5180000e+02   9.2964245e-01
   1.5190000e+02   9.2943072e-01
   1.5200000e+02   9.2921960e-01
   1.5210000e+02   9.2900911e-01
   1.5220000e+02   9.2879924e-01
   1.5230000e+02   9.2858999e-01
   1.5240000e+02   9.2838136e-01
   1.5250000e+02   9.2817335e-01
   1.5260000e+02   9.2796596e-01
   1.5270000e+02   9.2775919e-01
   1.5280000e+02   9.2755304e-01
   1.5290000e+02   9.2734750e-01
   1.5300000e+02   9.2714257e-01
   1.5310000e+02   9.2693827e-01
   1.5320000e+02   9.2673457e-01
   1.5330000e+02   9.2653149e-01
   1.5340000e+02   9.2632903e-01
   1.5350000e+02   9.2612717e-01
   1.5360000e+02   9.2592593e-01
   1.5370000e+02   9.2572529e-01
   1.5380000e+02   9.2552527e-01
   1.5390000e+02   9.2532585e-01
   1.5400000e+02   9.2512705e-01
   1.5410000e+02   9.2492885e-01
   1.5420000e+02   9.2473126e-01
   1.5430000e+02   9.2453427e-01
   1.5440000e+02   9.2433789e-01
   1.5450000e+02   9.2414211e-01
   1.5460000e+02   9.2394694e-01
   1.5470000e+02   9.2375237e-01
   1.5480000e+02   9.2355841e-01
   1.5490000e+02   9.2336504e-01
   1.5500000e+02   9.2317228e-01
   1.5510000e+02   9.2298011e-01
   1.5520000e+02   9.2278855e-01
   1.5530000e+02   9.2259759e-01
   1.5540000e+02   9.2240722e-01
   1.5550000e+02   9.2221745e-01
   1.5560000e+02   9.2202828e-01
   1.5570000e+02   9.2183971e-01
   1.5580000e+02   9.2165173e-01
   1.5590000e+02   9.2146434e-01
   1.5600000e+02   9.2127755e-01
   1.5610000e+02   9.2109136e-01
   1.5620000e+02   9.2090575e-01
   1.5630000e+02   9.2072074e-01
   1.5640000e+02   9.2053632e-01
   1.5650000e+02   9.2035249e-01
   1.5660000e+02   9.2016925e-01
   1.5670000e+02   9.1998660e-01
   1.5680000e+02   9.1980454e-01
   1.5690000e+02   9.1962307e-01
   1.5700000e+02   9.1944218e-01
   1.5710000e+02   9.1926189e-01
   1.5720000e+02   9.1908217e-01
   1.5730000e+02   9.1890305e-01
   1.5740000e+02   9.1872451e-01
   1.5750000e+02   9.1854655e-01
   1.5760000e+02   9.1836918e-01
   1.5770000e+02   9.1819239e-01
   1.5780000e+02   9.1801618e-01
   1.5790000e+02   9.1784055e-01
   1.5800000e+02   9.1766551e-01
   1.5810000e+02   9.1749105e-01
   1.5820000e+02   9.1731716e-01
   1.5830000e+02   9.1714386e-01
   1.5840000e+02   9.1697113e-01
   1.5850000e+02   9.1679898e-01
   1.5860000e+02   9.1662741e-01
   1.5870000e+02   9.1645642e-01
   1.5880000e+02   9.1628600e-01
   1.5890000e+02   9.1611616e-01
   1.5900000e+02   9.1594689e-01
   1.5910000e+02   9.1577820e-01
   1.5920000e+02   9.1561008e-01
   1.5930000e+02   9.1544253e-01
   1.5940000e+02   9.1527556e-01
   1.5950000e+02   9.1510916e-01
   1.5960000e+02   9.1494333e-01
   1.5970000e+02   9.1477807e-01
   1.5980000e+02   9.1461338e-01
   1.5990000e+02   9.1444926e-01
   1.6000000e+02   9.1428571e-01
   1.6010000e+02   9.1412273e-01
   1.6020000e+02   9.1396032e-01
   1.6030000e+02   9.1379847e-01
   1.6040000e+02   9.1363720e-01
   1.6050000e+02   9.1347648e-01
   1.6060000e+02   9.1331634e-01
   1.6070000e+02   9.1315675e-01
   1.6080000e+02   9.1299774e-01
   1.6090000e+02   9.1283928e-01
   1.6100000e+02   9.1268139e-01
   1.6110000e+02   9.1252406e-01
   1.6120000e+02   9.1236730e-01
   1.6130000e+02   9.1221110e-01
   1.6140000e+02   9.1205545e-01
   1.6150000e+02   9.1190037e-01
   1.6160000e+02   9.1174585e-01
   1.6170000e+02   9.1159189e-01
   1.6180000e+02   9.1143849e-01
   1.6190000e+02   9.1128564e-01
   1.6200000e+02   9.1113336e-01
   1.6210000e+02   9.1098163e-01
   1.6220000e+02   9.1083045e-01
   1.6230000e+02   9.1067984e-01
   1.6240000e+02   9.1052978e-01
   1.6250000e+02   9.1038027e-01
   1.6260000e+02   9.1023132e-01
   1.6270000e+02   9.1008293e-01
   1.6280000e+02   9.0993509e-01
   1.6290000e+02   9.0978780e-01
   1.6300000e+02   9.0964106e-01
   1.6310000e+02   9.0949488e-01
   1.6320000e+02   9.0934925e-01
   1.6330000e+02   9.0920417e-01
   1.6340000e+02   9.0905964e-01
   1.6350000e+02   9.0891566e-01
   1.6360000e+02   9.0877223e-01
   1.6370000e+02   9.0862934e-01
   1.6380000e+02   9.0848701e-01
   1.6390000e+02   9.0834523e-01
   1.6400000e+02   9.0820399e-01
   1.6410000e+02   9.0806330e-01
   1.6420000e+02   9.0792316e-01
   1.6430000e+02   9.0778356e-01
   1.6440000e+02   9.0764451e-01
   1.6450000e+02   9.0750601e-01
   1.6460000e+02   9.0736805e-01
   1.6470000e+02   9.0723063e-01
   1.6480000e+02   9.0709376e-01
   1.6490000e+02   9.0695743e-01
   1.6500000e+02   9.0682164e-01
   1.6510000e+02   9.0668640e-01
   1.6520000e+02   9.0655170e-01
   1.6530000e+02   9.0641753e-01
   1.6540000e+02   9.0628392e-01
   1.6550000e+02   9.0615084e-01
   1.6560000e+02   9.0601830e-01
   1.6570000e+02   9.0588630e-01
   1.6580000e+02   9.0575484e-01
   1.6590000e+02   9.0562392e-01
   1.6600000e+02   9.0549353e-01
   1.6610000e+02   9.0536369e-01
   1.6620000e+02   9.0523438e-01
   1.6630000e+02   9.0510561e-01
   1.6640000e+02   9.0497738e-01
   1.6650000e+02   9.0484968e-01
   1.6660000e+02   9.0472251e-01
   1.6670000e+02   9.0459589e-01
   1.6680000e+02   9.0446979e-01
   1.6690000e+02   9.0434424e-01
   1.6700000e+02   9.0421921e-01
   1.6710000e+02   9.0409472e-01
   1.6720000e+02   9.0397076e-01
   1.6730000e+02   9.0384734e-01
   1.6740000e+02   9.0372444e-01
   1.6750000e+02   9.0360208e-01
   1.6760000e+02   9.0348025e-01
   1.6770000e+02   9.0335895e-01
   1.6780000e+02   9.0323818e-01
   1.6790000e+02   9.0311795e-01
   1.6800000e+02   9.0299824e-01
   1.6810000e+02   9.0287906e-01
   1.6820000e+02   9.0276041e-01
   1.6830000e+02   9.0264228e-01
   1.6840000e+02   9.0252469e-01
   1.6850000e+02   9.0240762e-01
   1.6860000e+02   9.0229108e-01
   1.6870000e+02   9.0217507e-01
   1.6880000e+02   9.0205959e-01
   1.6890000e+02   9.0194463e-01
   1.6900000e+02   9.0183019e-01
   1.6910000e+02   9.0171628e-01
   1.6920000e+02   9.0160290e-01
   1.6930000e+02   9.0149004e-01
   1.6940000e+02   9.0137770e-01
   1.6950000e+02   9.0126589e-01
   1.6960000e+02   9.0115460e-01
   1.6970000e+02   9.0104384e-01
   1.6980000e+02   9.0093360e-01
   1.6990000e+02   9.0082388e-01
   1.7000000e+02   9.0071468e-01
   1.7010000e+02   9.0060600e-01
   1.7020000e+02   9.0049785e-01
   1.7030000e+02   9.0039021e-01
   1.7040000e+02   9.0028310e-01
   1.7050000e+02   9.0017650e-01
   1.7060000e+02   9.0007043e-01
   1.7070000e+02   8.9996487e-01
   1.7080000e+02   8.9985984e-01
   1.7090000e+02   8.9975532e-01
   1.7100000e+02   8.9965132e-01
   1.7110000e+02   8.9954784e-01
   1.7120000e+02   8.9944487e-01
   1.7130000e+02   8.9934243e-01
   1.7140000e+02   8.9924050e-01
   1.7150000e+02   8.9913908e-01
   1.7160000e+02   8.9903819e-01
   1.7170000e+02   8.9893781e-01
   1.7180000e+02   8.9883794e-01
   1.7190000e+02   8.9873859e-01
   1.7200000e+02   8.9863975e-01
   1.7210000e+02   8.9854143e-01
   1.7220000e+02   8.9844363e-01
   1.7230000e+02   8.9834633e-01
   1.7240000e+02   8.9824955e-01
   1.7250000e+02   8.9815329e-01
   1.7260000e+02   8.9805753e-01
   1.7270000e+02   8.9796229e-01
   1.7280000e+02   8.9786756e-01
   1.7290000e+02   8.9777335e-01
   1.7300000e+02   8.9767964e-01
   1.7310000e+02   8.9758645e-01
   1.7320000e+02   8.9749377e-01
   1.7330000e+02   8.9740159e-01
   1.7340000e+02   8.9730993e-01
   1.7350000e+02   8.9721878e-01
   1.7360000e+02   8.9712814e-01
   1.7370000e+02   8.9703801e-01
   1.7380000e+02   8.9694838e-01
   1.7390000e+02   8.9685927e-01
   1.7400000e+02   8.9677066e-01
   1.7410000e+02   8.9668256e-01
   1.7420000e+02   8.9659497e-01
   1.7430000e+02   8.9650789e-01
   1.7440000e+02   8.9642132e-01
   1.7450000e+02   8.9633525e-01
   1.7460000e+02   8.9624969e-01
   1.7470000e+02   8.9616464e-01
   1.7480000e+02   8.9608009e-01
   1.7490000e+02   8.9599605e-01
   1.7500000e+02   8.9591251e-01
   1.7510000e+02   8.9582948e-01
   1.7520000e+02   8.9574695e-01
   1.7530000e+02   8.9566493e-01
   1.7540000e+02   8.9558341e-01
   1.7550000e+02   8.9550240e-01
   1.7560000e+02   8.9542189e-01
   1.7570000e+02   8.9534189e-01
   1.7580000e+02   8.9526239e-01
   1.7590000e+02   8.9518339e-01
   1.7600000e+02   8.9510490e-01
   1.7610000e+02   8.9502690e-01
   1.7620000e+02   8.9494941e-01
   1.7630000e+02   8.9487243e-01
   1.7640000e+02   8.9479594e-01
   1.7650000e+02   8.9471996e-01
   1.7660000e+02   8.9464447e-01
   1.7670000e+02   8.9456949e-01
   1.7680000e+02   8.9449501e-01
   1.7690000e+02   8.9442103e-01
   1.7700000e+02   8.9434755e-01
   1.7710000e+02   8.9427457e-01
   1.7720000e+02   8.9420209e-01
   1.7730000e+02   8.9413012e-01
   1.7740000e+02   8.9405864e-01
   1.7750000e+02   8.9398765e-01
   1.7760000e+02   8.9391717e-01
   1.7770000e+02   8.9384719e-01
   1.7780000e+02   8.9377771e-01
   1.7790000e+02   8.9370872e-01
   1.7800000e+02   8.9364023e-01
   1.7810000e+02   8.9357224e-01
   1.7820000e+02   8.9350475e-01
   1.7830000e+02   8.9343775e-01
   1.7840000e+02   8.9337126e-01
   1.7850000e+02   8.9330525e-01
   1.7860000e+02   8.9323975e-01
   1.7870000e+02   8.9317474e-01
   1.7880000e+02   8.9311023e-01
   1.7890000e+02   8.9304621e-01
   1.7900000e+02   8.9298270e-01
   1.7910000e+02   8.9291967e-01
   1.7920000e+02   8.9285714e-01
   1.7930000e+02   8.9279511e-01
   1.7940000e+02   8.9273357e-01
   1.7950000e+02   8.9267253e-01
   1.7960000e+02   8.9261198e-01
   1.7970000e+02   8.9255193e-01
   1.7980000e+02   8.9249237e-01
   1.7990000e+02   8.9243330e-01
   1.8000000e+02   8.9237473e-01
   1.8010000e+02   8.9231665e-01
   1.8020000e+02   8.9225906e-01
   1.8030000e+02   8.9220197e-01
   1.8040000e+02   8.9214537e-01
   1.8050000e+02   8.9208927e-01
   1.8060000e+02   8.9203366e-01
   1.8070000e+02   8.9197854e-01
   1.8080000e+02   8.9192391e-01
   1.8090000e+02   8.9186977e-01
   1.8100000e+02   8.9181613e-01
   1.8110000e+02   8.9176298e-01
   1.8120000e+02   8.9171032e-01
   1.8130000e+02   8.9165815e-01
   1.8140000e+02   8.9160647e-01
   1.8150000e+02   8.9155528e-01
   1.8160000e+02   8.9150459e-01
   1.8170000e+02   8.9145438e-01
   1.8180000e+02   8.9140467e-01
   1.8190000e+02   8.9135545e-01
   1.8200000e+02   8.9130671e-01
   1.8210000e+02   8.9125847e-01
   1.8220000e+02   8.9121072e-01
   1.8230000e+02   8.9116345e-01
   1.8240000e+02   8.9111668e-01
   1.8250000e+02   8.9107040e-01
   1.8260000e+02   8.9102460e-01
   1.8270000e+02   8.9097930e-01
   1.8280000e+02   8.9093448e-01
   1.8290000e+02   8.9089015e-01
   1.8300000e+02   8.9084631e-01
   1.8310000e+02   8.9080297e-01
   1.8320000e+02   8.9076010e-01
   1.8330000e+02   8.9071773e-01
   1.8340000e+02   8.9067585e-01
   1.8350000e+02   8.9063445e-01
   1.8360000e+02   8.9059354e-01
   1.8370000e+02   8.9055312e-01
   1.8380000e+02   8.9051319e-01
   1.8390000e+02   8.9047374e-01
   1.8400000e+02   8.9043478e-01
   1.8410000e+02   8.9039631e-01
   1.8420000e+02   8.9035833e-01
   1.8430000e+02   8.9032083e-01
   1.8440000e+02   8.9028382e-01
   1.8450000e+02   8.9024730e-01
   1.8460000e+02   8.9021126e-01
   1.8470000e+02   8.9017571e-01
   1.8480000e+02   8.9014065e-01
   1.8490000e+02   8.9010607e-01
   1.8500000e+02   8.9007198e-01
   1.8510000e+02   8.9003838e-01
   1.8520000e+02   8.9000526e-01
   1.8530000e+02   8.8997263e-01
   1.8540000e+02   8.8994048e-01
   1.8550000e+02   8.8990882e-01
   1.8560000e+02   8.8987764e-01
   1.8570000e+02   8.8984695e-01
   1.8580000e+02   8.8981675e-01
   1.8590000e+02   8.8978703e-01
   1.8600000e+02   8.8975779e-01
   1.8610000e+02   8.8972904e-01
   1.8620000e+02   8.8970078e-01
   1.8630000e+02   8.8967300e-01
   1.8640000e+02   8.8964571e-01
   1.8650000e+02   8.8961890e-01
   1.8660000e+02   8.8959257e-01
   1.8670000e+02   8.8956673e-01
   1.8680000e+02   8.8954137e-01
   1.8690000e+02   8.8951650e-01
   1.8700000e+02   8.8949211e-01
   1.8710000e+02   8.8946821e-01
   1.8720000e+02   8.8944479e-01
   1.8730000e+02   8.8942186e-01
   1.8740000e+02   8.8939941e-01
   1.8750000e+02   8.8937744e-01
   1.8760000e+02   8.8935596e-01
   1.8770000e+02   8.8933496e-01
   1.8780000e+02   8.8931444e-01
   1.8790000e+02   8.8929441e-01
   1.8800000e+02   8.8927486e-01
   1.8810000e+02   8.8925579e-01
   1.8820000e+02   8.8923721e-01
   1.8830000e+02   8.8921911e-01
   1.8840000e+02   8.8920150e-01
   1.8850000e+02   8.8918437e-01
   1.8860000e+02   8.8916772e-01
   1.8870000e+02   8.8915155e-01
   1.8880000e+02   8.8913587e-01
   1.8890000e+02   8.8912067e-01
   1.8900000e+02   8.8910596e-01
   1.8910000e+02   8.8909172e-01
   1.8920000e+02   8.8907797e-01
   1.8930000e+02   8.8906470e-01
   1.8940000e+02   8.8905192e-01
   1.8950000e+02   8.8903962e-01
   1.8960000e+02   8.8902780e-01
   1.8970000e+02   8.8901646e-01
   1.8980000e+02   8.8900561e-01
   1.8990000e+02   8.8899524e-01
   1.9000000e+02   8.8898535e-01
   1.9010000e+02   8.8897594e-01
   1.9020000e+02   8.8896702e-01
   1.9030000e+02   8.8895858e-01
   1.9040000e+02   8.8895062e-01
   1.9050000e+02   8.8894315e-01
   1.9060000e+02   8.8893615e-01
   1.9070000e+02   8.8892964e-01
   1.9080000e+02   8.8892361e-01
   1.9090000e+02   8.8891807e-01
   1.9100000e+02   8.8891300e-01
   1.9110000e+02   8.8890842e-01
   1.9120000e+02   8.8890432e-01
   1.9130000e+02   8.8890070e-01
   1.9140000e+02   8.8889757e-01
   1.9150000e+02   8.8889492e-01
   1.9160000e+02   8.8889275e-01
   1.9170000e+02   8.8889106e-01
   1.9180000e+02   8.8888985e-01
   1.9190000e+02   8.8888913e-01
   1.9200000e+02   8.8888889e-01
   1.9210000e+02   8.8888913e-01
   1.9220000e+02   8.8888985e-01
   1.9230000e+02   8.8889106e-01
   1.9240000e+02   8.8889275e-01
   1.9250000e+02   8.8889492e-01
   1.9260000e+02   8.8889757e-01
   1.9270000e+02   8.8890070e-01
   1.9280000e+02   8.8890432e-01
   1.9290000e+02   8.8890842e-01
   1.9300000e+02   8.8891300e-01
   1.9310000e+02   8.8891807e-01
   1.9320000e+02   8.8892361e-01
   1.9330000e+02   8.8892964e-01
   1.9340000e+02   8.8893615e-01
   1.9350000e+02   8.8894315e-01
   1.9360000e+02   8.8895062e-01
   1.9370000e+02   8.8895858e-01
   1.9380000e+02   8.8896702e-01
   1.9390000e+02   8.8897594e-01
   1.9400000e+02   8.8898535e-01
   1.9410000e+02   8.8899524e-01
   1.9420000e+02   8.8900561e-01
   1.9430000e+02   8.8901646e-01
   1.9440000e+02   8.8902780e-01
   1.9450000e+02   8.8903962e-01
   1.9460000e+02   8.8905192e-01
   1.9470000e+02   8.8906470e-01
   1.9480000e+02   8.8907797e-01
   1.9490000e+02   8.8909172e-01
   1.9500000e+02   8.8910596e-01
   1.9510000e+02   8.8912067e-01
   1.9520000e+02   8.8913587e-01
   1.9530000e+02   8.8915155e-01
   1.9540000e+02   8.8916772e-01
   1.9550000e+02   8.8918437e-01
   1.9560000e+02   8.8920150e-01
   1.9570000e+02   8.8921911e-01
   1.9580000e+02   8.8923721e-01
   1.9590000e+02   8.8925579e-01
   1.9600000e+02   8.8927486e-01
   1.9610000e+02   8.8929441e-01
   1.9620000e+02   8.8931444e-01
   1.9630000e+02   8.8933496e-01
   1.9640000e+02   8.8935596e-01
   1.9650000e+02   8.8937744e-01
   1.9660000e+02   8.8939941e-01
   1.9670000e+02   8.8942186e-01
   1.9680000e+02   8.8944479e-01
   1.9690000e+02   8.8946821e-01
   1.9700000e+02   8.8949211e-01
   1.9710000e+02   8.8951650e-01
   1.9720000e+02   8.8954137e-01
   1.9730000e+02   8.8956673e-01
   1.9740000e+02   8.8959257e-01
   1.9750000e+02   8.8961890e-01
   1.9760000e+02   8.8964571e-01
   1.9770000e+02   8.8967300e-01
   1.9780000e+02   8.8970078e-01
   1.9790000e+02   8.8972904e-01
   1.9800000e+02   8.8975779e-01
   1.9810000e+02   8.8978703e-01
   1.9820000e+02   8.8981675e-01
   1.9830000e+02   8.8984695e-01
   1.9840000e+02   8.8987764e-01
   1.9850000e+02   8.8990882e-01
   1.9860000e+02   8.8994048e-01
   1.9870000e+02   8.8997263e-01
   1.9880000e+02   8.9000526e-01
   1.9890000e+02   8.9003838e-01
   1.9900000e+02   8.9007198e-01
   1.9910000e+02   8.9010607e-01
   1.9920000e+02   8.9014065e-01
   1.9930000e+02   8.9017571e-01
   1.9940000e+02   8.9021126e-01
   1.9950000e+02   8.9024730e-01
   1.9960000e+02   8.9028382e-01
   1.9970000e+02   8.9032083e-01
   1.9980000e+02   8.9035833e-01
   1.9990000e+02   8.9039631e-01
   2.0000000e+02   8.9043478e-01
   2.0010000e+02   8.9047374e-01
   2.0020000e+02   8.9051319e-01
   2.0030000e+02   8.9055312e-01
   2.0040000e+02   8.9059354e-01
   2.0050000e+02   8.9063445e-01
   2.0060000e+02   8.9067585e-01
   2.0070000e+02   8.9071773e-01
   2.0080000e+02   8.9076010e-01
   2.0090000e+02   8.9080297e-01
   2.0100000e+02   8.9084631e-01
   2.0110000e+02   8.9089015e-01
   2.0120000e+02   8.9093448e-01
   2.0130000e+02   8.9097930e-01
   2.0140000e+02   8.9102460e-01
   2.0150000e+02   8.9107040e-01
   2.0160000e+02   8.9111668e-01
   2.0170000e+02   8.9116345e-01
   2.0180000e+02   8.9121072e-01
   2.0190000e+02   8.9125847e-01
   2.0200000e+02   8.9130671e-01
   2.0210000e+02   8.9135545e-01
   2.0220000e+02   8.9140467e-01
   2.0230000e+02   8.9145438e-01
   2.0240000e+02   8.9150459e-01
   2.0250000e+02   8.9155528e-01
   2.0260000e+02   8.9160647e-01
   2.0270000e+02   8.9165815e-01
   2.0280000e+02   8.9171032e-01
   2.0290000e+02   8.9176298e-01
   2.0300000e+02   8.9181613e-01
   2.0310000e+02   8.9186977e-01
   2.0320000e+02   8.9192391e-01
   2.0330000e+02   8.9197854e-01
   2.0340000e+02   8.9203366e-01
   2.0350000e+02   8.9208927e-01
   2.0360000e+02   8.9214537e-01
   2.0370000e+02   8.9220197e-01
   2.0380000e+02   8.9225906e-01
   2.0390000e+02   8.9231665e-01
   2.0400000e+02   8.9237473e-01
   2.0410000e+02   8.9243330e-01
   2.0420000e+02   8.9249237e-01
   2.0430000e+02   8.9255193e-01
   2.0440000e+02   8.9261198e-01
   2.0450000e+02   8.9267253e-01
   2.0460000e+02   8.9273357e-01
   2.0470000e+02   8.9279511e-01
   2.0480000e+02   8.9285714e-01
   2.0490000e+02   8.9291967e-01
   2.0500000e+02   8.9298270e-01
   2.0510000e+02   8.9304621e-01
   2.0520000e+02   8.9311023e-01
   2.0530000e+02   8.9317474e-01
   2.0540000e+02   8.9323975e-01
   2.0550000e+02   8.9330525e-01
   2.0560000e+02   8.9337126e-01
   2.0570000e+02   8.9343775e-01
   2.0580000e+02   8.9350475e-01
   2.0590000e+02   8.9357224e-01
   2.0600000e+02   8.9364023e-01
   2.0610000e+02   8.9370872e-01
   2.0620000e+02   8.9377771e-01
   2.0630000e+02   8.9384719e-01
   2.0640000e+02   8.9391717e-01
   2.0650000e+02   8.9398765e-01
   2.0660000e+02   8.9405864e-01
   2.0670000e+02   8.9413012e-01
   2.0680000e+02   8.9420209e-01
   2.0690000e+02   8.9427457e-01
   2.0700000e+02   8.9434755e-01
   2.0710000e+02   8.9442103e-01
   2.0720000e+02   8.9449501e-01
   2.0730000e+02   8.9456949e-01
   2.0740000e+02   8.9464447e-01
   2.0750000e+02   8.9471996e-01
   2.0760000e+02   8.9479594e-01
   2.0770000e+02   8.9487243e-01
   2.0780000e+02   8.9494941e-01
   2.0790000e+02   8.9502690e-01
   2.0800000e+02   8.9510490e-01
   2.0810000e+02   8.9518339e-01
   2.0820000e+02   8.9526239e-01
   2.0830000e+02   8.9534189e-01
   2.0840000e+02   8.9542189e-01
   2.0850000e+02   8.9550240e-01
   2.0860000e+02   8.9558341e-01
   2.0870000e+02   8.9566493e-01
   2.0880000e+02   8.9574695e-01
   2.0890000e+02   8.9582948e-01
   2.0900000e+02   8.9591251e-01
   2.0910000e+02   8.9599605e-01
   2.0920000e+02   8.9608009e-01
   2.0930000e+02   8.9616464e-01
   2.0940000e+02   8.9624969e-01
   2.0950000e+02   8.9633525e-01
   2.0960000e+02   8.9642132e-01
   2.0970000e+02   8.9650789e-01
   2.0980000e+02   8.9659497e-01
   2.0990000e+02   8.9668256e-01
   2.1000000e+02   8.9677066e-01
   2.1010000e+02   8.9685927e-01
   2.1020000e+02   8.9694838e-01
   2.1030000e+02   8.9703801e-01
   2.1040000e+02   8.9712814e-01
   2.1050000e+02   8.9721878e-01
   2.1060000e+02   8.9730993e-01
   2.1070000e+02   8.9740159e-01
   2.1080000e+02   8.9749377e-01
   2.1090000e+02   8.9758645e-01
   2.1100000e+02   8.9767964e-01
   2.1110000e+02   8.9777335e-01
   2.1120000e+02   8.9786756e-01
   2.1130000e+02   8.9796229e-01
   2.1140000e+02   8.9805753e-01
   2.1150000e+02   8.9815329e-01
   2.1160000e+02   8.9824955e-01
   2.1170000e+02   8.9834633e-01
   2.1180000e+02   8.9844363e-01
   2.1190000e+02   8.9854143e-01
   2.1200000e+02   8.9863975e-01
   2.1210000e+02   8.9873859e-01
   2.1220000e+02   8.9883794e-01
   2.1230000e+02   8.9893781e-01
   2.1240000e+02   8.9903819e-01
   2.1250000e+02   8.9913908e-01
   2.1260000e+02   8.9924050e-01
   2.1270000e+02   8.9934243e-01
   2.1280000e+02   8.9944487e-01
   2.1290000e+02   8.9954784e-01
   2.1300000e+02   8.9965132e-01
   2.1310000e+02   8.9975532e-01
   2.1320000e+02   8.9985984e-01
   2.1330000e+02   8.9996487e-01
   2.1340000e+02   9.0007043e-01
   2.1350000e+02   9.0017650e-01
   2.1360000e+02   9.0028310e-01
   2.1370000e+02   9.0039021e-01
   2.1380000e+02   9.0049785e-01
   2.1390000e+02   9.0060600e-01
   2.1400000e+02   9.0071468e-01
   2.1410000e+02   9.0082388e-01
   2.1420000e+02   9.0093360e-01
   2.1430000e+02   9.0104384e-01
   2.1440000e+02   9.0115460e-01
   2.1450000e+02   9.0126589e-01
   2.1460000e+02   9.0137770e-01
   2.1470000e+02   9.0149004e-01
   2.1480000e+02   9.0160290e-01
   2.1490000e+02   9.0171628e-01
   2.1500000e+02   9.0183019e-01
   2.1510000e+02   9.0194463e-01
   2.1520000e+02   9.0205959e-01
   2.1530000e+02   9.0217507e-01
   2.1540000e+02   9.0229108e-01
   2.1550000e+02   9.0240762e-01
   2.1560000e+02   9.0252469e-01
   2.1570000e+02   9.0264228e-01
   2.1580000e+02   9.0276041e-01
   2.1590000e+02   9.0287906e-01
   2.1600000e+02   9.0299824e-01
   2.1610000e+02   9.0311795e-01
   2.1620000e+02   9.0323818e-01
   2.1630000e+02   9.0335895e-01
   2.1640000e+02   9.0348025e-01
   2.1650000e+02   9.0360208e-01
   2.1660000e+02   9.0372444e-01
   2.1670000e+02   9.0384734e-01
   2.1680000e+02   9.0397076e-01
   2.1690000e+02   9.0409472e-01
   2.1700000e+02   9.0421921e-01
   2.1710000e+02   9.0434424e-01
   2.1720000e+02   9.0446979e-01
   2.1730000e+02   9.0459589e-01
   2.1740000e+02   9.0472251e-01
   2.1750000e+02   9.0484968e-01
   2.1760000e+02   9.0497738e-01
   2.1770000e+02   9.0510561e-01
   2.1780000e+02   9.0523438e-01
   2.1790000e+02   9.0536369e-01
   2.1800000e+02   9.0549353e-01
   2.1810000e+02   9.0562392e-01
   2.1820000e+02   9.0575484e-01
   2.1830000e+02   9.0588630e-01
   2.1840000e+02   9.0601830e-01
   2.1850000e+02   9.0615084e-01
   2.1860000e+02   9.0628392e-01
   2.1870000e+02   9.0641753e-01
   2.1880000e+02   9.0655170e-01
   2.1890000e+02   9.0668640e-01
   2.1900000e+02   9.0682164e-01
   2.1910000e+02   9.0695743e-01
   2.1920000e+02   9.0709376e-01
   2.1930000e+02   9.0723063e-01
   2.1940000e+02   9.0736805e-01
   2.1950000e+02   9.0750601e-01
   2.1960000e+02   9.0764451e-01
   2.1970000e+02   9.0778356e-01
   2.1980000e+02   9.0792316e-01
   2.1990000e+02   9.0806330e-01
   2.2000000e+02   9.0820399e-01
   2.2010000e+02   9.0834523e-01
   2.2020000e+02   9.0848701e-01
   2.2030000e+02   9.0862934e-01
   2.2040000e+02   9.0877223e-01
   2.2050000e+02   9.0891566e-01
   2.2060000e+02   9.0905964e-01
   2.2070000e+02   9.0920417e-01
   2.2080000e+02   9.0934925e-01
   2.2090000e+02   9.0949488e-01
   2.2100000e+02   9.0964106e-01
   2.2110000e+02   9.0978780e-01
   2.2120000e+02   9.0993509e-01
   2.2130000e+02   9.1008293e-01
   2.2140000e+02   9.1023132e-01
   2.2150000e+02   9.1038027e-01
   2.2160000e+02   9.1052978e-01
   2.2170000e+02   9.1067984e-01
   2.2180000e+02   9.1083045e-01
   2.2190000e+02   9.1098163e-01
   2.2200000e+02   9.1113336e-01
   2.2210000e+02   9.1128564e-01
   2.2220000e+02   9.1143849e-01
   2.2230000e+02   9.1159189e-01
   2.2240000e+02   9.1174585e-01
   2.2250000e+02   9.1190037e-01
   2.2260000e+02   9.1205545e-01
   2.2270000e+02   9.1221110e-01
   2.2280000e+02   9.1236730e-01
   2.2290000e+02   9.1252406e-01
   2.2300000e+02   9.1268139e-01
   2.2310000e+02   9.1283928e-01
   2.2320000e+02   9.1299774e-01
   2.2330000e+02   9.1315675e-01
   2.2340000e+02   9.1331634e-01
   2.2350000e+02   9.1347648e-01
   2.2360000e+02   9.1363720e-01
   2.2370000e+02   9.1379847e-01
   2.2380000e+02   9.1396032e-01
   2.2390000e+02   9.1412273e-01
   2.2400000e+02   9.1428571e-01
   2.2410000e+02   9.1444926e-01
   2.2420000e+02   9.1461338e-01
   2.2430000e+02   9.1477807e-01
   2.2440000e+02   9.1494333e-01
   2.2450000e+02   9.1510916e-01
   2.2460000e+02   9.1527556e-01
   2.2470000e+02   9.1544253e-01
   2.2480000e+02   9.1561008e-01
   2.2490000e+02   9.1577820e-01
   2.2500000e+02   9.1594689e-01
   2.2510000e+02   9.1611616e-01
   2.2520000e+02   9.1628600e-01
   2.2530000e+02   9.1645642e-01
   2.2540000e+02   9.1662741e-01
   2.2550000e+02   9.1679898e-01
   2.2560000e+02   9.1697113e-01
   2.2570000e+02   9.1714386e-01
   2.2580000e+02   9.1731716e-01
   2.2590000e+02   9.1749105e-01
   2.2600000e+02   9.1766551e-01
   2.2610000e+02   9.1784055e-01
   2.2620000e+02   9.1801618e-01
   2.2630000e+02   9.1819239e-01
   2.2640000e+02   9.1836918e-01
   2.2650000e+02   9.1854655e-01
   2.2660000e+02   9.1872451e-01
   2.2670000e+02   9.1890305e-01
   2.2680000e+02   9.1908217e-01
   2.2690000e+02   9.1926189e-01
   2.2700000e+02   9.1944218e-01
   2.2710000e+02   9.1962307e-01
   2.2720000e+02   9.1980454e-01
   2.2730000e+02   9.1998660e-01
   2.2740000e+02   9.2016925e-01
   2.2750000e+02   9.2035249e-01
   2.2760000e+02   9.2053632e-01
   2.2770000e+02   9.2072074e-01
   2.2780000e+02   9.2090575e-01
   2.2790000e+02   9.2109136e-01
   2.2800000e+02   9.2127755e-01
   2.2810000e+02   9.2146434e-01
   2.2820000e+02   9.2165173e-01
   2.2830000e+02   9.2183971e-01
   2.2840000e+02   9.2202828e-01
   2.2850000e+02   9.2221745e-01
   2.2860000e+02   9.2240722e-01
   2.2870000e+02   9.2259759e-01
   2.2880000e+02   9.2278855e-01
   2.2890000e+02   9.2298011e-01
   2.2900000e+02   9.2317228e-01
   2.2910000e+02   9.2336504e-01
   2.2920000e+02   9.2355841e-01
   2.2930000e+02   9.2375237e-01
   2.2940000e+02   9.2394694e-01
   2.2950000e+02   9.2414211e-01
   2.2960000e+02   9.2433789e-01
   2.2970000e+02   9.2453427e-01
   2.2980000e+02   9.2473126e-01
   2.2990000e+02   9.2492885e-01
   2.3000000e+02   9.2512705e-01
   2.3010000e+02   9.2532585e-01
   2.3020000e+02   9.2552527e-01
   2.3030000e+02   9.2572529e-01
   2.3040000e+02   9.2592593e-01
   2.3050000e+02   9.2612717e-01
   2.3060000e+02   9.2632903e-01
   2.3070000e+02   9.2653149e-01
   2.3080000e+02   9.2673457e-01
   2.3090000e+02   9.2693827e-01
   2.3100000e+02   9.2714257e-01
   2.3110000e+02   9.2734750e-01
   2.3120000e+02   9.2755304e-01
   2.3130000e+02   9.2775919e-01
   2.3140000e+02   9.2796596e-01
   2.3150000e+02   9.2817335e-01
   2.3160000e+02   9.2838136e-01
   2.3170000e+02   9.2858999e-01
   2.3180000e+02   9.2879924e-01
   2.3190000e+02   9.2900911e-01
   2.3200000e+02   9.2921960e-01
   2.3210000e+02   9.2943072e-01
   2.3220000e+02   9.2964245e-01
   2.3230000e+02   9.2985482e-01
   2.3240000e+02   9.3006780e-01
   2.3250000e+02   9.3028142e-01
   2.3260000e+02   9.3049565e-01
   2.3270000e+02   9.3071052e-01
   2.3280000e+02   9.3092602e-01
   2.3290000e+02   9.3114214e-01
   2.3300000e+02   9.3135889e-01
   2.3310000e+02   9.3157628e-01
   2.3320000e+02   9.3179430e-01
   2.3330000e+02   9.3201294e-01
   2.3340000e+02   9.3223223e-01
   2.3350000e+02   9.3245214e-01
   2.3360000e+02   9.3267269e-01
   2.3370000e+02   9.3289388e-01
   2.3380000e+02   9.3311570e-01
   2.3390000e+02   9.3333816e-01
   2.3400000e+02   9.3356125e-01
   2.3410000e+02   9.3378499e-01
   2.3420000e+02   9.3400937e-01
   2.3430000e+02   9.3423438e-01
   2.3440000e+02   9.3446004e-01
   2.3450000e+02   9.3468634e-01
   2.3460000e+02   9.3491328e-01
   2.3470000e+02   9.3514087e-01
   2.3480000e+02   9.3536910e-01
   2.3490000e+02   9.3559798e-01
   2.3500000e+02   9.3582750e-01
   2.3510000e+02   9.3605767e-01
   2.3520000e+02   9.3628849e-01
   2.3530000e+02   9.3651996e-01
   2.3540000e+02   9.3675208e-01
   2.3550000e+02   9.3698485e-01
   2.3560000e+02   9.3721827e-01
   2.3570000e+02   9.3745235e-01
   2.3580000e+02   9.3768708e-01
   2.3590000e+02   9.3792246e-01
   2.3600000e+02   9.3815850e-01
   2.3610000e+02   9.3839519e-01
   2.3620000e+02   9.3863254e-01
   2.3630000e+02   9.3887055e-01
   2.3640000e+02   9.3910922e-01
   2.3650000e+02   9.3934855e-01
   2.3660000e+02   9.3958854e-01
   2.3670000e+02   9.3982919e-01
   2.3680000e+02   9.4007051e-01
   2.3690000e+02   9.4031248e-01
   2.3700000e+02   9.4055513e-01
   2.3710000e+02   9.4079843e-01
   2.3720000e+02   9.4104241e-01
   2.3730000e+02   9.4128705e-01
   2.3740000e+02   9.4153236e-01
   2.3750000e+02   9.4177834e-01
   2.3760000e+02   9.4202499e-01
   2.3770000e+02   9.4227231e-01
   2.3780000e+02   9.4252030e-01
   2.3790000e+02   9.4276896e-01
   2.3800000e+02   9.4301830e-01
   2.3810000e+02   9.4326832e-01
   2.3820000e+02   9.4351901e-01
   2.3830000e+02   9.4377038e-01
   2.3840000e+02   9.4402242e-01
   2.3850000e+02   9.4427514e-01
   2.3860000e+02   9.4452855e-01
   2.3870000e+02   9.4478263e-01
   2.3880000e+02   9.4503740e-01
   2.3890000e+02   9.4529285e-01
   2.3900000e+02   9.4554898e-01
   2.3910000e+02   9.4580580e-01
   2.3920000e+02   9.4606330e-01
   2.3930000e+02   9.4632150e-01
   2.3940000e+02   9.4658037e-01
   2.3950000e+02   9.4683994e-01
   2.3960000e+02   9.4710020e-01
   2.3970000e+02   9.4736115e-01
   2.3980000e+02   9.4762279e-01
   2.3990000e+02   9.4788512e-01
   2.4000000e+02   9.4814815e-01
   2.4010000e+02   9.4841187e-01
   2.4020000e+02   9.4867629e-01
   2.4030000e+02   9.4894140e-01
   2.4040000e+02   9.4920722e-01
   2.4050000e+02   9.4947373e-01
   2.4060000e+02   9.4974094e-01
   2.4070000e+02   9.5000886e-01
   2.4080000e+02   9.5027747e-01
   2.4090000e+02   9.5054679e-01
   2.4100000e+02   9.5081682e-01
   2.4110000e+02   9.5108755e-01
   2.4120000e+02   9.5135898e-01
   2.4130000e+02   9.5163113e-01
   2.4140000e+02   9.5190398e-01
   2.4150000e+02   9.5217755e-01
   2.4160000e+02   9.5245182e-01
   2.4170000e+02   9.5272681e-01
   2.4180000e+02   9.5300250e-01
   2.4190000e+02   9.5327892e-01
   2.4200000e+02   9.5355605e-01
   2.4210000e+02   9.5383389e-01
   2.4220000e+02   9.5411246e-01
   2.4230000e+02   9.5439174e-01
   2.4240000e+02   9.5467174e-01
   2.4250000e+02   9.5495246e-01
   2.4260000e+02   9.5523391e-01
   2.4270000e+02   9.5551607e-01
   2.4280000e+02   9.5579896e-01
   2.4290000e+02   9.5608258e-01
   2.4300000e+02   9.5636693e-01
   2.4310000e+02   9.5665200e-01
   2.4320000e+02   9.5693780e-01
   2.4330000e+02   9.5722433e-01
   2.4340000e+02   9.5751159e-01
   2.4350000e+02   9.5779959e-01
   2.4360000e+02   9.5808831e-01
   2.4370000e+02   9.5837778e-01
   2.4380000e+02   9.5866798e-01
   2.4390000e+02   9.5895891e-01
   2.4400000e+02   9.5925059e-01
   2.4410000e+02   9.5954300e-01
   2.4420000e+02   9.5983615e-01
   2.4430000e+02   9.6013005e-01
   2.4440000e+02   9.6042469e-01
   2.4450000e+02   9.6072007e-01
   2.4460000e+02   9.6101620e-01
   2.4470000e+02   9.6131307e-01
   2.4480000e+02   9.6161070e-01
   2.4490000e+02   9.6190907e-01
   2.4500000e+02   9.6220819e-01
   2.4510000e+02   9.6250807e-01
   2.4520000e+02   9.6280869e-01
   2.4530000e+02   9.6311007e-01
   2.4540000e+02   9.6341221e-01
   2.4550000e+02   9.6371510e-01
   2.4560000e+02   9.6401875e-01
   2.4570000e+02   9.6432316e-01
   2.4580000e+02   9.6462833e-01
   2.4590000e+02   9.6493426e-01
   2.4600000e+02   9.6524096e-01
   2.4610000e+02   9.6554841e-01
   2.4620000e+02   9.6585664e-01
   2.4630000e+02   9.6616563e-01
   2.4640000e+02   9.6647539e-01
   2.4650000e+02   9.6678591e-01
   2.4660000e+02   9.6709721e-01
   2.4670000e+02   9.6740928e-01
   2.4680000e+02   9.6772212e-01
   2.4690000e+02   9.6803574e-01
   2.4700000e+02   9.6835013e-01
   2.4710000e+02   9.6866530e-01
   2.4720000e+02   9.6898124e-01
   2.4730000e+02   9.6929797e-01
   2.4740000e+02   9.6961548e-01
   2.4750000e+02   9.6993377e-01
   2.4760000e+02   9.7025284e-01
   2.4770000e+02   9.7057270e-01
   2.4780000e+02   9.7089335e-01
   2.4790000e+02   9.7121478e-01
   2.4800000e+02   9.7153700e-01
   2.4810000e+02   9.7186001e-01
   2.4820000e+02   9.7218382e-01
   2.4830000e+02   9.7250841e-01
   2.4840000e+02   9.7283381e-01
   2.4850000e+02   9.7315999e-01
   2.4860000e+02   9.7348698e-01
   2.4870000e+02   9.7381476e-01
   2.4880000e+02   9.7414334e-01
   2.4890000e+02   9.7447273e-01
   2.4900000e+02   9.7480292e-01
   2.4910000e+02   9.7513391e-01
   2.4920000e+02   9.7546570e-01
   2.4930000e+02   9.7579831e-01
   2.4940000e+02   9.7613172e-01
   2.4950000e+02   9.7646594e-01
   2.4960000e+02   9.7680098e-01
   2.4970000e+02   9.7713682e-01
   2.4980000e+02   9.7747348e-01
   2.4990000e+02   9.7781096e-01
   2.5000000e+02   9.7814925e-01
   2.5010000e+02   9.7848837e-01
   2.5020000e+02   9.7882830e-01
   2.5030000e+02   9.7916905e-01
   2.5040000e+02   9.7951063e-01
   2.5050000e+02   9.7985303e-01
   2.5060000e+02   9.8019625e-01
   2.5070000e+02   9.8054031e-01
   2.5080000e+02   9.8088519e-01
   2.5090000e+02   9.8123090e-01
   2.5100000e+02   9.8157745e-01
   2.5110000e+02   9.8192483e-01
   2.5120000e+02   9.8227304e-01
   2.5130000e+02   9.8262209e-01
   2.5140000e+02   9.8297198e-01
   2.5150000e+02   9.8332271e-01
   2.5160000e+02   9.8367427e-01
   2.5170000e+02   9.8402668e-01
   2.5180000e+02   9.8437994e-01
   2.5190000e+02   9.8473404e-01
   2.5200000e+02   9.8508899e-01
   2.5210000e+02   9.8544478e-01
   2.5220000e+02   9.8580143e-01
   2.5230000e+02   9.8615892e-01
   2.5240000e+02   9.8651728e-01
   2.5250000e+02   9.8687648e-01
   2.5260000e+02   9.8723655e-01
   2.5270000e+02   9.8759747e-01
   2.5280000e+02   9.8795925e-01
   2.5290000e+02   9.8832189e-01
   2.5300000e+02   9.8868539e-01
   2.5310000e+02   9.8904976e-01
   2.5320000e+02   9.8941500e-01
   2.5330000e+02   9.8978110e-01
   2.5340000e+02   9.9014808e-01
   2.5350000e+02   9.9051592e-01
   2.5360000e+02   9.9088464e-01
   2.5370000e+02   9.9125423e-01
   2.5380000e+02   9.9162469e-01
   2.5390000e+02   9.9199604e-01
   2.5400000e+02   9.9236826e-01
   2.5410000e+02   9.9274137e-01
   2.5420000e+02   9.9311535e-01
   2.5430000e+02   9.9349023e-01
   2.5440000e+02   9.9386598e-01
   2.5450000e+02   9.9424263e-01
   2.5460000e+02   9.9462016e-01
   2.5470000e+02   9.9499859e-01
   2.5480000e+02   9.9537791e-01
   2.5490000e+02   9.9575812e-01
   2.5500000e+02   9.9613923e-01
   2.5510000e+02   9.9652124e-01
   2.5520000e+02   9.9690415e-01
   2.5530000e+02   9.9728795e-01
   2.5540000e+02   9.9767267e-01
   2.5550000e+02   9.9805828e-01
   2.5560000e+02   9.9844481e-01
   2.5570000e+02   9.9883224e-01
   2.5580000e+02   9.9922058e-01
   2.5590000e+02   9.9960983e-01
   2.5600000e+02   1.0000000e+00


==> e_abs_impl.dat <==
   2.0000000e+00   8.5449219e-04   3.0517578e-05   0.0000000e+00
   3.0000000e+00   6.0017904e-04   1.0172526e-05   1.0172526e-05
   4.0000000e+00   4.2724609e-04   1.5258789e-05   0.0000000e+00
   5.0000000e+00   1.6479492e-04   1.8310547e-05   1.2207031e-05
   6.0000000e+00   3.0008952e-04   5.0862630e-06   1.0172526e-05
   7.0000000e+00   1.1771066e-04   1.9618443e-05   4.3596540e-06
   8.0000000e+00   2.1362305e-04   1.5258789e-05   0.0000000e+00
   9.0000000e+00   1.7123752e-04   1.1867947e-05   3.3908420e-06
   1.0000000e+01   8.2397461e-05   9.1552734e-06   6.1035156e-06
   1.1000000e+01   1.0403720e-04   1.2484464e-05   2.7743253e-06
   1.2000000e+01   1.5767415e-04   5.0862630e-06   1.0172526e-05
   1.3000000e+01   7.9815204e-05   3.5212590e-06   1.1737530e-05
   1.4000000e+01   5.8855329e-05   1.7438616e-05   1.3078962e-05
   1.5000000e+01   1.0579427e-04   1.0172526e-06   1.4241536e-05
   1.6000000e+01   1.0681152e-04   1.5258789e-05   0.0000000e+00
   1.7000000e+01   4.4878791e-05   8.9757583e-07   1.4361213e-05
   1.8000000e+01   7.7989366e-05   1.3563368e-05   1.3563368e-05
   1.9000000e+01   7.2278475e-05   4.0154708e-06   1.1243318e-05
   2.0000000e+01   3.3569336e-05   1.2207031e-05   1.2207031e-05
   2.1000000e+01   1.1625744e-05   1.1625744e-05   1.1625744e-05
   2.2000000e+01   5.9647994e-05   1.3871626e-05   1.3871626e-05
   2.3000000e+01   8.2264776e-05   5.9708305e-06   9.2879586e-06
   2.4000000e+01   8.6466471e-05   1.0172526e-05   1.0172526e-05
   2.5000000e+01   6.7749023e-05   6.7138672e-06   8.5449219e-06
   2.6000000e+01   3.9907602e-05   9.3900240e-06   9.3900240e-06
   2.7000000e+01   3.9559823e-06   3.9559823e-06   1.1302807e-05
   2.8000000e+01   2.1798270e-05   8.7193080e-06   8.7193080e-06
   2.9000000e+01   4.7881028e-05   1.3154129e-05   2.1046606e-06
   3.0000000e+01   5.2897135e-05   8.1380208e-06   8.1380208e-06
   3.1000000e+01   1.4274351e-05   9.8443800e-07   9.8443800e-07
   3.2000000e+01   6.1035156e-05   1.5258789e-05   0.0000000e+00
   3.3000000e+01   1.4334014e-05   1.4334014e-05   9.2477509e-07
   3.4000000e+01   2.2439396e-05   8.0781824e-06   7.1806066e-06
   3.5000000e+01   3.8800921e-05   6.9754464e-06   6.9754464e-06
   3.6000000e+01   3.8994683e-05   6.7816840e-06   6.7816840e-06
   3.7000000e+01   4.2064770e-05   3.7115973e-06   1.1547192e-05
   3.8000000e+01   3.6139237e-05   9.6371299e-06   9.6371299e-06
   3.9000000e+01   2.4257562e-05   6.2600160e-06   6.2600160e-06
   4.0000000e+01   9.1552734e-06   6.1035156e-06   6.1035156e-06
   4.1000000e+01   8.5598085e-06   6.6989806e-06   6.6989806e-06
   4.2000000e+01   5.8128720e-06   5.8128720e-06   5.8128720e-06
   4.3000000e+01   1.6678211e-05   1.4194222e-06   1.4194222e-06
   4.4000000e+01   3.7453391e-05   6.9358132e-06   8.3229759e-06
   4.5000000e+01   3.5942925e-05   5.4253472e-06   5.4253472e-06
   4.6000000e+01   4.1132388e-05   1.0614810e-05   1.0614810e-05
   4.7000000e+01   5.1620159e-05   5.8437916e-06   5.8437916e-06
   4.8000000e+01   5.0862630e-05   5.0862630e-06   1.0172526e-05
   4.9000000e+01   3.7679867e-05   7.1622887e-06   8.0965003e-06
   5.0000000e+01   4.1503906e-05   1.0986328e-05   1.0986328e-05
   5.1000000e+01   3.0816770e-05   2.9919194e-07   1.4959597e-05
   5.2000000e+01   1.9953801e-05   4.6950120e-06   4.6950120e-06
   5.3000000e+01   2.3320036e-05   8.0612471e-06   8.0612471e-06
   5.4000000e+01   9.6073857e-06   9.6073857e-06   5.6514034e-06
   5.5000000e+01   6.6583807e-06   8.6004084e-06   6.6583807e-06
   5.6000000e+01   1.0899135e-05   4.3596540e-06   4.3596540e-06
   5.7000000e+01   1.9006562e-05   1.1511016e-05   3.7477728e-06
   5.8000000e+01   1.6311119e-05   1.4206459e-05   1.0523303e-06
   5.9000000e+01   1.8620895e-05   1.1896683e-05   1.1896683e-05
   6.0000000e+01   2.6448568e-05   4.0690104e-06   4.0690104e-06
   6.1000000e+01   9.7556192e-06   5.5031698e-06   5.5031698e-06
   6.2000000e+01   4.9221900e-07   4.9221900e-07   1.4766570e-05
   6.3000000e+01   3.8752480e-06   3.8752480e-06   3.8752480e-06
   6.4000000e+01   3.0517578e-05   1.5258789e-05   0.0000000e+00
   6.5000000e+01   1.9014799e-05   3.7560096e-06   3.7560096e-06
   6.6000000e+01   1.4796402e-05   1.4796402e-05   1.4796402e-05
   6.7000000e+01   2.2774312e-06   2.2774312e-06   2.2774312e-06
   6.8000000e+01   3.5903033e-06   1.1668486e-05   3.5903033e-06
   6.9000000e+01   3.0959862e-06   1.2162803e-05   3.0959862e-06
   7.0000000e+01   1.1771066e-05   3.4877232e-06   3.4877232e-06
   7.1000000e+01   1.4614051e-05   6.4473757e-07   1.4614051e-05
   7.2000000e+01   1.1867947e-05   3.3908420e-06   3.3908420e-06
   7.3000000e+01   1.9021230e-05   1.1496348e-05   3.7624411e-06
   7.4000000e+01   2.1032385e-05   9.4851932e-06   5.7735959e-06
   7.5000000e+01   1.8107096e-05   1.2410482e-05   2.8483073e-06
   7.6000000e+01   1.0440224e-05   4.8185650e-06   4.8185650e-06
   7.7000000e+01   1.3475294e-05   1.7834948e-06   1.3475294e-05
   7.8000000e+01   1.2128781e-05   3.1300080e-06   3.1300080e-06
   7.9000000e+01   6.5670738e-06   8.6917153e-06   6.5670738e-06
   8.0000000e+01   3.0517578e-06   3.0517578e-06   1.2207031e-05
   8.1000000e+01   1.3186608e-06   1.3186608e-06   1.3940128e-05
   8.2000000e+01   3.3494903e-06   3.3494903e-06   1.1909299e-05
   8.3000000e+01   9.0082008e-06   9.0082008e-06   6.2505883e-06
   8.4000000e+01   2.9064360e-06   2.9064360e-06   2.9064360e-06
   8.5000000e+01   1.5438304e-05   1.5438304e-05   1.5079274e-05
   8.6000000e+01   1.5968500e-05   7.0971112e-07   7.0971112e-07
   8.7000000e+01   1.9643499e-05   4.3847095e-06   1.0874080e-05
   8.8000000e+01   2.6356090e-05   1.1097301e-05   1.1097301e-05
   8.9000000e+01   2.0745095e-05   5.4863062e-06   5.4863062e-06
   9.0000000e+01   1.7971463e-05   2.7126736e-06   2.7126736e-06
   9.1000000e+01   1.7941653e-05   2.6828640e-06   2.6828640e-06
   9.2000000e+01   2.0566194e-05   5.3074049e-06   5.3074049e-06
   9.3000000e+01   2.5759461e-05   1.0500672e-05   1.0500672e-05
   9.4000000e+01   3.3439474e-05   2.9218958e-06   1.2336893e-05
   9.5000000e+01   2.8268914e-05   1.3010125e-05   2.2486637e-06
   9.6000000e+01   2.5431315e-05   1.0172526e-05   1.0172526e-05
   9.7000000e+01   2.4854522e-05   9.5957333e-06   5.6630557e-06
   9.8000000e+01   2.6469328e-05   1.1210539e-05   1.1210539e-05
   9.9000000e+01   3.0209320e-05   3.0825836e-07   3.0825836e-07
   1.0000000e+02   2.0751953e-05   5.4931641e-06   9.7656250e-06
   1.0100000e+02   2.8553576e-05   1.3294787e-05   1.3294787e-05
   1.0200000e+02   2.3037780e-05   7.7789905e-06   7.7789905e-06
   1.0300000e+02   1.9406809e-05   4.1480203e-06   4.1480203e-06
   1.0400000e+02   1.7606295e-05   2.3475060e-06   2.3475060e-06
   1.0500000e+02   1.7583938e-05   2.3251488e-06   2.3251488e-06
   1.0600000e+02   1.9289413e-05   4.0306235e-06   4.0306235e-06
   1.0700000e+02   7.4154863e-06   7.4154863e-06   7.4154863e-06
   1.0800000e+02   1.2433087e-05   1.2433087e-05   1.2433087e-05
   1.0900000e+02   3.7797000e-06   3.7797000e-06   1.1479089e-05
   1.1000000e+02   3.3291903e-06   1.1929599e-05   3.3291903e-06
   1.1100000e+02   6.3234621e-06   6.3234621e-06   6.3234621e-06
   1.1200000e+02   2.1798270e-06   2.1798270e-06   1.3078962e-05
   1.1300000e+02   5.4013413e-07   1.4718655e-05   5.4013413e-07
   1.1400000e+02   1.8738864e-06   1.3384903e-05   1.3384903e-05
   1.1500000e+02   1.8575917e-06   1.3401197e-05   1.8575917e-06
   1.1600000e+02   5.2616514e-07   1.4732624e-05   1.4732624e-05
   1.1700000e+02   1.3172117e-05   2.0866720e-06   2.0866720e-06
   1.1800000e+02   9.3104476e-06   5.9483415e-06   9.3104476e-06
   1.1900000e+02   4.2314289e-06   1.1027360e-05   1.1027360e-05
   1.2000000e+02   1.3224284e-05   2.0345052e-06   2.0345052e-06
   1.2100000e+02   5.8008620e-06   9.4579271e-06   5.8008620e-06
   1.2200000e+02   2.7515849e-06   2.7515849e-06   1.2507204e-05
   1.2300000e+02   2.8532695e-06   1.2405520e-05   1.2405520e-05
   1.2400000e+02   7.8755040e-06   7.8755040e-06   7.8755040e-06
   1.2500000e+02   4.3945313e-06   4.3945313e-06   4.3945313e-06
   1.2600000e+02   1.9376240e-06   1.9376240e-06   1.9376240e-06
   1.2700000e+02   1.5739381e-05   4.8059178e-07   4.8059178e-07
   1.2800000e+02   1.5258789e-05   1.5258789e-05   0.0000000e+00
   1.2900000e+02   1.5731930e-05   4.7314075e-07   4.7314075e-07
   1.3000000e+02   1.7136794e-05   1.8780048e-06   1.8780048e-06
   1.3100000e+02   4.1932550e-06   4.1932550e-06   4.1932550e-06
   1.3200000e+02   7.3982008e-06   7.3982008e-06   7.3982008e-06
   1.3300000e+02   1.1472774e-05   1.1472774e-05   1.1472774e-05
   1.3400000e+02   1.1387156e-06   1.1387156e-06   1.4120073e-05
   1.3500000e+02   6.8947121e-06   6.8947121e-06   8.3640770e-06
   1.3600000e+02   1.7951517e-06   1.3463637e-05   1.7951517e-06
   1.3700000e+02   5.5689011e-06   5.5689011e-06   5.5689011e-06
   1.3800000e+02   1.5479931e-06   1.3710796e-05   1.3710796e-05
   1.3900000e+02   7.9038332e-06   7.3549559e-06   7.9038332e-06
   1.4000000e+02   1.7438616e-06   1.7438616e-06   1.7438616e-06
   1.4100000e+02   3.1383325e-06   1.2120457e-05   1.2120457e-05
   1.4200000e+02   7.3070257e-06   7.9517633e-06   7.3070257e-06
   1.4300000e+02   1.0777187e-05   4.4816024e-06   4.4816024e-06
   1.4400000e+02   1.6954210e-06   1.6954210e-06   1.3563368e-05
   1.4500000e+02   4.2093211e-07   1.4837857e-05   4.2093211e-07
   1.4600000e+02   1.8812206e-06   1.3377568e-05   1.3377568e-05
   1.4700000e+02   2.6988334e-06   1.2559956e-05   2.6988334e-06
   1.4800000e+02   2.8867979e-06   1.2371991e-05   1.2371991e-05
   1.4900000e+02   2.4577915e-06   1.2800998e-05   2.4577915e-06
   1.5000000e+02   1.4241536e-06   1.3834635e-05   1.3834635e-05
   1.5100000e+02   2.0210317e-07   1.5460892e-05   2.0210317e-07
   1.5200000e+02   2.4092825e-06   2.4092825e-06   1.2849507e-05
   1.5300000e+02   5.1859937e-06   5.1859937e-06   5.1859937e-06
   1.5400000e+02   6.7376471e-06   8.5211419e-06   6.7376471e-06
   1.5500000e+02   2.8548702e-06   1.2403919e-05   1.2403919e-05
   1.5600000e+02   1.5650040e-06   1.5650040e-06   1.5650040e-06
   1.5700000e+02   6.5117125e-06   6.5117125e-06   8.7470765e-06
   1.5800000e+02   3.2835369e-06   1.1975252e-05   1.1975252e-05
   1.5900000e+02   2.6870824e-06   2.6870824e-06   2.6870824e-06
   1.6000000e+02   9.1552734e-06   9.1552734e-06   6.1035156e-06
   1.6100000e+02   8.5297579e-07   8.5297579e-07   1.4405813e-05
   1.6200000e+02   8.2887249e-06   8.2887249e-06   8.2887249e-06
   1.6300000e+02   9.3612203e-07   9.3612203e-07   9.3612203e-07
   1.6400000e+02   9.3041397e-06   9.3041397e-06   5.9546494e-06
   1.6500000e+02   2.8668028e-06   2.8668028e-06   1.2391986e-05
   1.6600000e+02   1.2133495e-05   1.2133495e-05   1.2133495e-05
   1.6700000e+02   6.5786396e-06   6.5786396e-06   6.5786396e-06
   1.6800000e+02   1.4532180e-06   1.4532180e-06   1.4532180e-06
   1.6900000e+02   1.2008396e-05   1.2008396e-05   3.2503929e-06
   1.7000000e+02   7.7191521e-06   7.7191521e-06   7.5396369e-06
   1.7100000e+02   3.8370054e-06   3.8370054e-06   1.1421784e-05
   1.7200000e+02   1.5613645e-05   3.5485556e-07   1.4903934e-05
   1.7300000e+02   1.2524555e-05   1.2524555e-05   1.2524555e-05
   1.7400000e+02   9.8217493e-06   9.8217493e-06   9.8217493e-06
   1.7500000e+02   7.4986049e-06   7.4986049e-06   7.4986049e-06
   1.7600000e+02   2.0807440e-05   5.5486506e-06   5.5486506e-06
   1.7700000e+02   1.9224350e-05   3.9655610e-06   3.9655610e-06
   1.7800000e+02   1.8001942e-05   2.7431531e-06   2.7431531e-06
   1.7900000e+02   1.7134171e-05   1.8753819e-06   1.8753819e-06
   1.8000000e+02   1.6615126e-05   1.3563368e-06   1.3563368e-06
   1.8100000e+02   1.6439027e-05   1.1802378e-06   1.1802378e-06
   1.8200000e+02   1.6600221e-05   1.3414320e-06   1.3414320e-06
   1.8300000e+02   1.7093179e-05   1.8343899e-06   1.8343899e-06
   1.8400000e+02   1.7912492e-05   2.6537024e-06   2.6537024e-06
   1.8500000e+02   1.9052866e-05   3.7940773e-06   3.7940773e-06
   1.8600000e+02   2.0509125e-05   5.2503360e-06   5.2503360e-06
   1.8700000e+02   2.2276200e-05   7.0174110e-06   7.0174110e-06
   1.8800000e+02   2.4349131e-05   9.0903424e-06   9.0903424e-06
   1.8900000e+02   1.1464275e-05   1.1464275e-05   1.1464275e-05
   1.9000000e+02   1.4134457e-05   1.4134457e-05   1.4134457e-05
   1.9100000e+02   1.7096235e-05   1.8374458e-06   1.3421343e-05
   1.9200000e+02   2.0345052e-05   5.0862630e-06   1.0172526e-05
   1.9300000e+02   2.3876447e-05   8.6176581e-06   6.6411310e-06
   1.9400000e+02   1.2427261e-05   1.2427261e-05   2.8315279e-06
   1.9500000e+02   1.6510792e-05   1.2520032e-06   1.2520032e-06
   1.9600000e+02   2.0864059e-05   5.6052695e-06   5.6052695e-06
   1.9700000e+02   1.0224163e-05   1.0224163e-05   1.0224163e-05
   1.9800000e+02   1.5104660e-05   1.5412918e-07   1.5104660e-05
   1.9900000e+02   2.0242816e-05   4.9840266e-06   1.0274762e-05
   2.0000000e+02   1.0375977e-05   1.0375977e-05   4.8828125e-06
   2.0100000e+02   1.6017933e-05   7.5914373e-07   7.5914373e-07
   2.0200000e+02   2.1906182e-05   6.6473933e-06   6.6473933e-06
   2.0300000e+02   1.2778296e-05   1.2778296e-05   1.2778296e-05
   2.0400000e+02   1.9148284e-05   3.8894953e-06   1.1369294e-05
   2.0500000e+02   1.0495070e-05   1.0495070e-05   4.7637195e-06
   2.0600000e+02   1.7332799e-05   2.0740102e-06   2.0740102e-06
   2.0700000e+02   9.1405306e-06   9.1405306e-06   9.1405306e-06
   2.0800000e+02   1.6432542e-05   1.1737530e-06   1.4085036e-05
   2.0900000e+02   8.6880187e-06   8.6880187e-06   6.5707704e-06
   2.1000000e+02   1.6421363e-05   1.1625744e-06   1.1625744e-06
   2.1100000e+02   9.1118835e-06   9.1118835e-06   9.1118835e-06
   2.1200000e+02   1.7274101e-05   2.0153118e-06   1.3243477e-05
   2.1300000e+02   1.0387439e-05   1.0387439e-05   4.8713505e-06
   2.1400000e+02   3.7077431e-06   3.7077431e-06   3.7077431e-06
   2.1500000e+02   1.2490916e-05   1.2490916e-05   1.2490916e-05
   2.1600000e+02   6.2165437e-06   6.2165437e-06   9.0422454e-06
   2.1700000e+02   1.4063400e-07   1.5399423e-05   1.4063400e-07
   2.1800000e+02   9.5192446e-06   9.5192446e-06   9.5192446e-06
   2.1900000e+02   3.8321160e-06   3.8321160e-06   1.1426673e-05
   2.2000000e+02   1.6645952e-06   1.3594194e-05   1.6645952e-06
   2.2100000e+02   8.2853153e-06   8.2853153e-06   8.2853153e-06
   2.2200000e+02   3.1617311e-06   3.1617311e-06   1.2097058e-05
   2.2300000e+02   1.7790516e-06   1.3479737e-05   1.7790516e-06
   2.2400000e+02   8.7193080e-06   8.7193080e-06   8.7193080e-06
   2.2500000e+02   4.1368273e-06   4.1368273e-06   1.1121962e-05
   2.2600000e+02   2.7006706e-07   1.4988722e-05   2.7006706e-07
   2.2700000e+02   4.5036955e-06   1.0755094e-05   1.0755094e-05
   2.2800000e+02   6.6924513e-06   6.6924513e-06   8.5663377e-06
   2.2900000e+02   2.7985552e-06   2.7985552e-06   2.7985552e-06
   2.3000000e+02   9.2879586e-07   1.4329993e-05   1.4329993e-05
   2.3100000e+02   4.4917647e-06   1.0767024e-05   4.4917647e-06
   2.3200000e+02   7.3663120e-06   7.3663120e-06   7.3663120e-06
   2.3300000e+02   4.1257670e-06   4.1257670e-06   1.1133022e-05
   2.3400000e+02   1.0433360e-06   1.0433360e-06   1.0433360e-06
   2.3500000e+02   1.8829995e-06   1.3375790e-05   1.3375790e-05
   2.3600000e+02   4.6552238e-06   1.0603565e-05   4.6552238e-06
   2.3700000e+02   7.9835015e-06   7.9835015e-06   7.9835015e-06
   2.3800000e+02   5.5136801e-06   5.5136801e-06   9.7451090e-06
   2.3900000e+02   3.1922153e-06   3.1922153e-06   3.1922153e-06
   2.4000000e+02   1.0172526e-06   1.0172526e-06   1.4241536e-05
   2.4100000e+02   1.0130316e-06   1.4245757e-05   1.0130316e-06
   2.4200000e+02   2.9004310e-06   1.2358358e-05   1.2358358e-05
   2.4300000e+02   4.6467094e-06   1.0612080e-05   4.6467094e-06
   2.4400000e+02   9.0051870e-06   9.0051870e-06   9.0051870e-06
   2.4500000e+02   7.5359734e-06   7.5359734e-06   7.7228157e-06
   2.4600000e+02   6.2027598e-06   6.2027598e-06   6.2027598e-06
   2.4700000e+02   5.0038944e-06   5.0038944e-06   1.0254895e-05
   2.4800000e+02   3.9377520e-06   3.9377520e-06   3.9377520e-06
   2.4900000e+02   3.0027336e-06   3.0027336e-06   1.2256055e-05
   2.5000000e+02   2.1972656e-06   2.1972656e-06   2.1972656e-06
   2.5100000e+02   1.5197997e-06   1.5197997e-06   1.3738989e-05
   2.5200000e+02   9.6881200e-07   9.6881200e-07   9.6881200e-07
   2.5300000e+02   1.5801592e-05   5.4280277e-07   1.4715986e-05
   2.5400000e+02   1.5499085e-05   2.4029589e-07   2.4029589e-07
   2.5500000e+02   1.5318627e-05   5.9838388e-08   1.5198951e-05
   2.5600000e+02   1.5258789e-05   1.5258789e-05   0.0000000e+00
   2.5700000e+02   1.5318162e-05   1.5318162e-05   1.5199416e-05
   2.5800000e+02   1.5495359e-05   2.3657037e-07   2.3657037e-07
   2.5900000e+02   1.5789017e-05   1.5789017e-05   1.4728561e-05
   2.6000000e+02   1.6197791e-05   9.3900240e-07   9.3900240e-07
   2.6100000e+02   1.6720359e-05   1.6720359e-05   1.3797219e-05
   2.6200000e+02   2.0966275e-06   2.0966275e-06   2.0966275e-06
   2.6300000e+02   1.8101681e-05   1.8101681e-05   1.2415897e-05
   2.6400000e+02   3.6991004e-06   3.6991004e-06   3.6991004e-06
   2.6500000e+02   1.9922796e-05   1.9922796e-05   1.0594782e-05
   2.6600000e+02   5.7363869e-06   5.7363869e-06   5.7363869e-06
   2.6700000e+02   6.9150317e-06   2.2173821e-05   8.3437573e-06
   2.6800000e+02   8.1987523e-06   8.1987523e-06   8.1987523e-06
   2.6900000e+02   9.5863768e-06   9.5863768e-06   5.6724123e-06
   2.7000000e+02   1.1076751e-05   1.1076751e-05   1.1076751e-05
   2.7100000e+02   1.2668736e-05   1.2668736e-05   2.5900528e-06
   2.7200000e+02   8.9757583e-07   1.4361213e-05   1.4361213e-05
   2.7300000e+02   1.6153077e-05   1.6153077e-05   8.9428800e-07
   2.7400000e+02   2.7844506e-06   2.7844506e-06   1.2474339e-05
   2.7500000e+02   4.7718395e-06   2.0030629e-05   4.7718395e-06
   2.7600000e+02   6.8553980e-06   6.8553980e-06   8.4033911e-06
   2.7700000e+02   9.0340845e-06   9.0340845e-06   9.0340845e-06
   2.7800000e+02   3.9519166e-06   1.1306872e-05   3.9519166e-06
   2.7900000e+02   1.3672750e-05   1.3672750e-05   1.3672750e-05
   2.8000000e+02   8.7193080e-07   8.7193080e-07   8.7193080e-07
   2.8100000e+02   3.4210096e-06   1.8679799e-05   1.1837779e-05
   2.8200000e+02   6.0602283e-06   6.0602283e-06   6.0602283e-06
   2.8300000e+02   8.7886312e-06   8.7886312e-06   6.4701579e-06
   2.8400000e+02   3.6535129e-06   1.1605276e-05   1.1605276e-05
   2.8500000e+02   1.4509235e-05   1.4509235e-05   7.4955455e-07
   2.8600000e+02   2.2408012e-06   2.2408012e-06   1.3017988e-05
   2.8700000e+02   5.3166512e-06   2.0575440e-05   5.3166512e-06
   2.8800000e+02   8.4771050e-06   8.4771050e-06   6.7816840e-06
   2.8900000e+02   1.1721284e-05   1.1721284e-05   1.1721284e-05
   2.9000000e+02   2.1046606e-07   1.5048323e-05   2.1046606e-07
   2.9100000e+02   3.1985778e-06   1.8457367e-05   1.2060211e-05
   2.9200000e+02   6.6887842e-06   6.6887842e-06   6.6887842e-06
   2.9300000e+02   1.0259322e-05   1.0259322e-05   4.9994667e-06
   2.9400000e+02   1.3494167e-06   1.3909372e-05   1.3909372e-05
   2.9500000e+02   2.3793366e-06   1.7638126e-05   2.3793366e-06
   2.9600000e+02   6.1859956e-06   6.1859956e-06   9.0727935e-06
   2.9700000e+02   1.0069773e-05   1.0069773e-05   1.0069773e-05
   2.9800000e+02   1.2288958e-06   1.4029893e-05   1.2288958e-06
   2.9900000e+02   2.8068007e-06   1.8065590e-05   1.2451988e-05
   3.0000000e+02   6.9173177e-06   6.9173177e-06   6.9173177e-06
   3.0100000e+02   1.1101910e-05   1.1101910e-05   4.1568794e-06
   3.0200000e+02   1.0105158e-07   1.5359841e-05   1.5157737e-05
   3.0300000e+02   4.4315955e-06   1.9690385e-05   4.4315955e-06
   3.0400000e+02   8.8340358e-06   8.8340358e-06   6.4247533e-06
   3.0500000e+02   1.3307665e-05   1.3307665e-05   1.3307665e-05
   3.0600000e+02   2.5929968e-06   2.5929968e-06   2.5929968e-06
   3.0700000e+02   7.2069199e-06   2.2465709e-05   8.0518691e-06
   3.0800000e+02   3.3688236e-06   1.1889966e-05   1.1889966e-05
   3.0900000e+02   1.6641463e-05   1.6641463e-05   1.3826734e-06
   3.1000000e+02   6.2019594e-06   6.2019594e-06   9.0568296e-06
   3.1100000e+02   1.1088380e-05   1.1088380e-05   1.1088380e-05
   3.1200000e+02   7.8250200e-07   7.8250200e-07   7.8250200e-07
   3.1300000e+02   5.8012649e-06   2.1060054e-05   9.4575242e-06
   3.1400000e+02   1.0885251e-05   1.0885251e-05   1.0885251e-05
   3.1500000e+02   1.6033839e-05   1.6033839e-05   7.7504960e-07
   3.1600000e+02   5.9876261e-06   5.9876261e-06   9.2711630e-06
   3.1700000e+02   1.1263586e-05   1.1263586e-05   1.1263586e-05
   3.1800000e+02   1.3435412e-06   1.3435412e-06   1.3435412e-06
   3.1900000e+02   6.7444804e-06   2.2003269e-05   8.5143086e-06
   3.2000000e+02   1.2207031e-05   1.2207031e-05   1.2207031e-05
   3.2100000e+02   1.7730618e-05   1.7730618e-05   2.4718288e-06
   3.2200000e+02   8.0558824e-06   8.0558824e-06   7.2029066e-06
   3.2300000e+02   1.3699842e-05   1.3699842e-05   1.3699842e-05
   3.2400000e+02   4.1443625e-06   4.1443625e-06   4.1443625e-06
   3.2500000e+02   9.9064754e-06   9.9064754e-06   5.3523137e-06
   3.2600000e+02   4.6806101e-07   4.6806101e-07   1.4790728e-05
   3.2700000e+02   6.3461630e-06   2.1604952e-05   6.3461630e-06
   3.2800000e+02   1.2281464e-05   1.2281464e-05   2.9773247e-06
   3.2900000e+02   1.8273443e-05   1.8273443e-05   1.2244135e-05
   3.3000000e+02   9.0627959e-06   9.0627959e-06   9.0627959e-06
   3.3100000e+02   1.5166591e-05   1.5166591e-05   9.2198121e-08
   3.3200000e+02   6.0667475e-06   6.0667475e-06   9.1920416e-06
   3.3300000e+02   1.2280347e-05   1.2280347e-05   1.2280347e-05
   3.3400000e+02   3.2893198e-06   3.2893198e-06   3.2893198e-06
   3.3500000e+02   9.6107597e-06   9.6107597e-06   5.6480294e-06
   3.3600000e+02   7.2660900e-07   7.2660900e-07   1.4532180e-05
   3.3700000e+02   2.2412761e-05   7.1539723e-06   7.1539723e-06
   3.3800000e+02   1.3633593e-05   1.3633593e-05   1.6251965e-06
   3.3900000e+02   2.0165007e-05   2.0165007e-05   1.0352571e-05
   3.4000000e+02   1.1488971e-05   1.1488971e-05   1.1488971e-05
   3.4100000e+02   1.8122609e-05   1.8122609e-05   2.8638196e-06
   3.4200000e+02   9.5478972e-06   9.5478972e-06   5.7108918e-06
   3.4300000e+02   1.6281973e-05   1.6281973e-05   1.4235605e-05
   3.4400000e+02   7.8068223e-06   7.8068223e-06   7.8068223e-06
   3.4500000e+02   1.4639592e-05   1.4639592e-05   6.1919724e-07
   3.4600000e+02   6.2622776e-06   6.2622776e-06   8.9965115e-06
   3.4700000e+02   1.3192037e-05   1.3192037e-05   1.3192037e-05
   3.4800000e+02   4.9108746e-06   4.9108746e-06   4.9108746e-06
   3.4900000e+02   1.1935958e-05   1.1935958e-05   3.3228309e-06
   3.5000000e+02   3.7493025e-06   3.7493025e-06   1.1509487e-05
   3.5100000e+02   1.0868083e-05   1.0868083e-05   1.0868083e-05
   3.5200000e+02   1.8033114e-05   2.7743253e-06   2.7743253e-06
   3.5300000e+02   9.9852132e-06   9.9852132e-06   5.2735758e-06
   3.5400000e+02   1.7241570e-05   1.9827805e-06   1.3276009e-05
   3.5500000e+02   2.4543010e-05   9.2842210e-06   9.2842210e-06
   3.5600000e+02   1.6630366e-05   1.3715765e-06   1.3715765e-06
   3.5700000e+02   2.4020839e-05   8.7620497e-06   6.4967393e-06
   3.5800000e+02   1.6196480e-05   9.3769095e-07   1.4321098e-05
   3.5900000e+02   2.3674500e-05   8.4157110e-06   8.4157110e-06
   3.6000000e+02   1.5936957e-05   6.7816840e-07   6.7816840e-07
   3.6100000e+02   2.3501071e-05   8.2422822e-06   7.0165069e-06
   3.6200000e+02   1.5848908e-05   5.9011891e-07   1.4668670e-05
   3.6300000e+02   2.3497694e-05   8.2389054e-06   8.2389054e-06
   3.6400000e+02   1.5929505e-05   6.7071600e-07   6.7071600e-07
   3.6500000e+02   2.3661574e-05   8.4027852e-06   6.8560039e-06
   3.6600000e+02   1.6175984e-05   9.1719497e-07   1.4341594e-05
   3.6700000e+02   2.3989976e-05   8.7311872e-06   8.7311872e-06
   3.6800000e+02   1.6585640e-05   1.3268512e-06   1.3268512e-06
   3.6900000e+02   2.4480225e-05   9.2214362e-06   6.0373529e-06
   3.7000000e+02   1.7155828e-05   1.8970386e-06   1.3361750e-05
   3.7100000e+02   2.5129704e-05   9.8709148e-06   9.8709148e-06
   3.7200000e+02   1.7883957e-05   2.6251680e-06   2.6251680e-06
   3.7300000e+02   2.5935851e-05   1.0677062e-05   4.5817275e-06
   3.7400000e+02   1.8767495e-05   3.5087055e-06   1.1750084e-05
   3.7500000e+02   1.1637370e-05   1.1637370e-05   1.1637370e-05
   3.7600000e+02   1.9803960e-05   4.5451712e-06   4.5451712e-06
   3.7700000e+02   1.2749386e-05   1.2749386e-05   2.5094030e-06
   3.7800000e+02   5.7321377e-06   5.7321377e-06   9.5266514e-06
   3.7900000e+02   1.4010709e-05   1.4010709e-05   1.4010709e-05
   3.8000000e+02   7.0672286e-06   7.0672286e-06   7.0672286e-06
   3.8100000e+02   1.5418986e-05   1.5418986e-05   1.6019726e-07
   3.8200000e+02   8.5481174e-06   8.5481174e-06   6.7106716e-06
   3.8300000e+02   1.6971917e-05   1.6971917e-05   1.3545661e-05
   3.8400000e+02   1.0172526e-05   1.0172526e-05   1.0172526e-05
   3.8500000e+02   1.8667246e-05   1.8667246e-05   3.4084568e-06
   3.8600000e+02   1.1938224e-05   1.1938224e-05   3.3205655e-06
   3.8700000e+02   2.0502766e-05   2.0502766e-05   1.0014812e-05
   3.8800000e+02   1.3843025e-05   1.3843025e-05   1.3843025e-05
   3.8900000e+02   2.2476314e-05   7.2175249e-06   7.2175249e-06
   3.9000000e+02   1.5884791e-05   6.2600160e-07   6.2600160e-07
   3.9100000e+02   2.4585773e-05   9.3269836e-06   5.9318055e-06
   3.9200000e+02   1.8061424e-05   2.8026347e-06   1.2456154e-05
   3.9300000e+02   1.1570278e-05   1.1570278e-05   1.1570278e-05
   3.9400000e+02   5.1120816e-06   5.1120816e-06   5.1120816e-06
   3.9500000e+02   1.3945374e-05   1.3945374e-05   1.3134148e-06
   3.9600000e+02   7.5523299e-06   7.5523299e-06   7.7064591e-06
   3.9700000e+02   1.6450281e-05   1.6450281e-05   1.4067297e-05
   3.9800000e+02   1.0121408e-05   1.0121408e-05   1.0121408e-05
   3.9900000e+02   1.9083047e-05   1.9083047e-05   3.8242579e-06
   4.0000000e+02   1.2817383e-05   1.2817383e-05   2.4414062e-06
   4.0100000e+02   2.1841758e-05   2.1841758e-05   8.6758202e-06
   4.0200000e+02   1.5638361e-05   3.7957187e-07   1.4879217e-05
   4.0300000e+02   2.4724539e-05   9.4657500e-06   9.4657500e-06
   4.0400000e+02   1.8582486e-05   3.3236966e-06   3.3236966e-06
   4.0500000e+02   1.2470763e-05   1.2470763e-05   2.7880257e-06
   4.0600000e+02   6.3891481e-06   6.3891481e-06   8.8696409e-06
   4.0700000e+02   1.5596207e-05   1.5596207e-05   1.4921371e-05
   4.0800000e+02   9.5741422e-06   9.5741422e-06   9.5741422e-06
   4.0900000e+02   1.8840314e-05   1.8840314e-05   3.5815251e-06
   4.1000000e+02   1.2876929e-05   1.2876929e-05   2.3818598e-06
   4.1100000e+02   2.2201352e-05   6.9425634e-06   8.3162257e-06
   4.1200000e+02   1.6295794e-05   1.0370051e-06   1.4221784e-05
   4.1300000e+02   1.0418834e-05   1.0418834e-05   1.0418834e-05
   4.1400000e+02   4.5702653e-06   4.5702653e-06   4.5702653e-06
   4.1500000e+02   1.4008671e-05   1.4008671e-05   1.2501177e-06
   4.1600000e+02   8.2162710e-06   8.2162710e-06   7.0425180e-06
   4.1700000e+02   1.7710441e-05   1.7710441e-05   1.2807137e-05
   4.1800000e+02   1.1973404e-05   1.1973404e-05   1.1973404e-05
   4.1900000e+02   2.1522540e-05   2.1522540e-05   6.2637511e-06
   4.2000000e+02   1.5840076e-05   5.8128720e-07   5.8128720e-07
   4.2100000e+02   1.0184607e-05   1.0184607e-05   5.0741816e-06
   4.2200000e+02   4.5559418e-06   4.5559418e-06   1.0702847e-05
   4.2300000e+02   1.4212678e-05   1.4212678e-05   1.4212678e-05
   4.2400000e+02   8.6370504e-06   8.6370504e-06   8.6370504e-06
   4.2500000e+02   1.8346450e-05   1.8346450e-05   3.0876608e-06
   4.2600000e+02   1.2823114e-05   1.2823114e-05   2.4356752e-06
   4.2700000e+02   2.2584437e-05   7.3256481e-06   7.9331409e-06
   4.2800000e+02   1.8538716e-06   1.8538716e-06   1.3404917e-05
   4.2900000e+02   1.1666394e-05   1.1666394e-05   1.1666394e-05
   4.3000000e+02   6.2454578e-06   6.2454578e-06   6.2454578e-06
   4.3100000e+02   1.6108466e-05   1.6108466e-05   8.4967735e-07
   4.3200000e+02   1.0737666e-05   1.0737666e-05   4.5211227e-06
   4.3300000e+02   2.0650463e-05   2.0650463e-05   9.8671153e-06
   4.3400000e+02   7.0317000e-08   1.5329106e-05   1.5188472e-05
   4.3500000e+02   1.0032215e-05   1.0032215e-05   1.0032215e-05
   4.3600000e+02   4.7596223e-06   4.7596223e-06   4.7596223e-06
   4.3700000e+02   1.4769949e-05   1.4769949e-05   4.8883992e-07
   4.3800000e+02   9.5454525e-06   9.5454525e-06   5.7133365e-06
   4.3900000e+02   1.9603547e-05   1.9603547e-05   1.0914031e-05
   4.4000000e+02   8.3229759e-07   1.4426491e-05   1.4426491e-05
   4.4100000e+02   9.2729149e-06   9.2729149e-06   9.2729149e-06
   4.4200000e+02   4.1426577e-06   4.1426577e-06   4.1426577e-06
   4.4300000e+02   1.4294351e-05   1.4294351e-05   9.6443813e-07
   4.4400000e+02   9.2102601e-06   9.2102601e-06   6.0485290e-06
   4.4500000e+02   1.9407808e-05   1.9407808e-05   1.1109770e-05
   4.4600000e+02   8.8952582e-07   1.4369263e-05   1.4369263e-05
   4.4700000e+02   9.3532622e-06   9.3532622e-06   9.3532622e-06
   4.4800000e+02   4.3596540e-06   4.3596540e-06   4.3596540e-06
   4.4900000e+02   1.4647078e-05   1.4647078e-05   6.1171092e-07
   4.5000000e+02   9.6978082e-06   9.6978082e-06   5.5609809e-06
   4.5100000e+02   2.0029275e-05   2.0029275e-05   1.0488303e-05
   4.5200000e+02   1.3503353e-07   1.5123756e-05   1.5123756e-05
   4.5300000e+02   1.0239894e-05   1.0239894e-05   1.0239894e-05
   4.5400000e+02   5.3775468e-06   5.3775468e-06   5.3775468e-06
   4.5500000e+02   1.5795362e-05   1.5795362e-05   5.3657280e-07
   4.5600000e+02   1.0975620e-05   1.0975620e-05   4.2831689e-06
   4.5700000e+02   6.1769715e-06   2.1435761e-05   9.0818176e-06
   4.5800000e+02   1.3992776e-06   1.3992776e-06   1.3859511e-05
   4.5900000e+02   1.1901191e-05   1.1901191e-05   1.1901191e-05
   4.6000000e+02   7.1649966e-06   7.1649966e-06   7.1649966e-06
   4.6100000e+02   1.7708139e-05   1.7708139e-05   2.4493501e-06
   4.6200000e+02   2.2458824e-06   1.3012907e-05   2.2458824e-06
   4.6300000e+02   8.3379560e-06   8.3379560e-06   6.9208331e-06
   4.6400000e+02   3.6831560e-06   3.6831560e-06   1.1575633e-05
   4.6500000e+02   1.4307166e-05   1.4307166e-05   1.4307166e-05
   4.6600000e+02   9.6922780e-06   9.6922780e-06   9.6922780e-06
   4.6700000e+02   5.0971544e-06   2.0355943e-05   5.0971544e-06
   4.6800000e+02   5.2166800e-07   5.2166800e-07   5.2166800e-07
   4.6900000e+02   1.1224482e-05   1.1224482e-05   4.0343067e-06
   4.7000000e+02   6.6878948e-06   6.6878948e-06   8.5708943e-06
   4.7100000e+02   1.7429360e-05   1.7429360e-05   1.3088218e-05
   4.7200000e+02   2.3276119e-06   1.2931177e-05   1.2931177e-05
   4.7300000e+02   8.4520142e-06   8.4520142e-06   8.4520142e-06
   4.7400000e+02   3.9917507e-06   3.9917507e-06   3.9917507e-06
   4.7500000e+02   1.4809056e-05   1.4809056e-05   4.4973273e-07
   4.7600000e+02   1.0386235e-05   1.0386235e-05   4.8725545e-06
   4.7700000e+02   5.9819571e-06   2.1240746e-05   9.2768319e-06
   4.7800000e+02   1.5961076e-06   1.5961076e-06   1.3662681e-05
   4.7900000e+02   1.2487360e-05   1.2487360e-05   1.2487360e-05
   4.8000000e+02   8.1380208e-06   8.1380208e-06   8.1380208e-06
   4.8100000e+02   3.8067665e-06   1.9065556e-05   3.8067665e-06
   4.8200000e+02   5.0651582e-07   1.4752273e-05   5.0651582e-07
   4.8300000e+02   1.0456851e-05   1.0456851e-05   4.8019378e-06
   4.8400000e+02   6.1791790e-06   6.1791790e-06   9.0796100e-06
   4.8500000e+02   1.7177936e-05   1.7177936e-05   1.3339642e-05
   4.8600000e+02   2.3233547e-06   1.2935434e-05   1.2935434e-05
   4.8700000e+02   8.7103560e-06   8.7103560e-06   8.7103560e-06
   4.8800000e+02   4.5025935e-06   4.5025935e-06   4.5025935e-06
   4.8900000e+02   1.5570830e-05   1.5570830e-05   3.1204068e-07
   4.9000000e+02   1.1397381e-05   1.1397381e-05   3.8614078e-06
   4.9100000e+02   7.2409325e-06   2.2499722e-05   8.0178566e-06
   4.9200000e+02   3.1013799e-06   3.1013799e-06   1.2157409e-05
   4.9300000e+02   1.4237410e-05   1.4237410e-05   1.4237410e-05
   4.9400000e+02   1.0131342e-05   1.0131342e-05   1.0131342e-05
   4.9500000e+02   6.0418640e-06   2.1300653e-05   6.0418640e-06
   4.9600000e+02   1.9688760e-06   1.9688760e-06   1.9688760e-06
   4.9700000e+02   1.3171067e-05   1.3171067e-05   2.0877216e-06
   4.9800000e+02   9.1307613e-06   9.1307613e-06   6.1280277e-06
   4.9900000e+02   2.0365438e-05   2.0365438e-05   1.0152140e-05
   5.0000000e+02   1.0986328e-06   1.0986328e-06   1.4160156e-05
   5.0100000e+02   1.2365406e-05   1.2365406e-05   1.2365406e-05
   5.0200000e+02   8.3892944e-06   8.3892944e-06   8.3892944e-06
   5.0300000e+02   1.9687782e-05   1.9687782e-05   4.4289925e-06
   5.0400000e+02   4.8440600e-07   4.8440600e-07   4.8440600e-07
   5.0500000e+02   1.1814231e-05   1.1814231e-05   3.4445583e-06
   5.0600000e+02   7.9007959e-06   7.9007959e-06   7.3579931e-06
   5.0700000e+02   1.9261588e-05   1.9261588e-05   1.1255990e-05
   5.0800000e+02   1.5378937e-05   1.2014795e-07   1.5138641e-05
   5.0900000e+02   1.1511542e-05   1.1511542e-05   1.1511542e-05
   5.1000000e+02   7.6593137e-06   7.6593137e-06   7.6593137e-06
   5.1100000e+02   1.9080951e-05   1.9080951e-05   3.8221624e-06
   5.1200000e+02   1.5258789e-05   1.5258789e-05   0.0000000e+00


==> gvspoly2.dat <==
   0.0000000e+00   1.0000000e+00   9.9831647e-01
   1.0000000e-03   9.9950075e-01   9.9787285e-01
   2.0000000e-03   9.9900300e-01   9.9743013e-01
   3.0000000e-03   9.9850673e-01   9.9698829e-01
   4.0000000e-03   9.9801196e-01   9.9654734e-01
   5.0000000e-03   9.9751867e-01   9.9610727e-01
   6.0000000e-03   9.9702687e-01   9.9566810e-01
   7.0000000e-03   9.9653654e-01   9.9522981e-01
   8.0000000e-03   9.9604768e-01   9.9479241e-01
   9.0000000e-03   9.9556030e-01   9.9435590e-01
   1.0000000e-02   9.9507438e-01   9.9392028e-01
   1.1000000e-02   9.9458993e-01   9.9348555e-01
   1.2000000e-02   9.9410693e-01   9.9305170e-01
   1.3000000e-02   9.9362540e-01   9.9261874e-01
   1.4000000e-02   9.9314531e-01   9.9218667e-01
   1.5000000e-02   9.9266667e-01   9.9175549e-01
   1.6000000e-02   9.9218948e-01   9.9132520e-01
   1.7000000e-02   9.9171374e-01   9.9089579e-01
   1.8000000e-02   9.9123943e-01   9.9046728e-01
   1.9000000e-02   9.9076655e-01   9.9003965e-01
   2.0000000e-02   9.9029511e-01   9.8961291e-01
   2.1000000e-02   9.8982509e-01   9.8918705e-01
   2.2000000e-02   9.8935650e-01   9.8876209e-01
   2.3000000e-02   9.8888933e-01   9.8833801e-01
   2.4000000e-02   9.8842358e-01   9.8791482e-01
   2.5000000e-02   9.8795925e-01   9.8749252e-01
   2.6000000e-02   9.8749632e-01   9.8707111e-01
   2.7000000e-02   9.8703480e-01   9.8665059e-01
   2.8000000e-02   9.8657469e-01   9.8623095e-01
   2.9000000e-02   9.8611598e-01   9.8581220e-01
   3.0000000e-02   9.8565867e-01   9.8539434e-01
   3.1000000e-02   9.8520275e-01   9.8497737e-01
   3.2000000e-02   9.8474822e-01   9.8456129e-01
   3.3000000e-02   9.8429508e-01   9.8414609e-01
   3.4000000e-02   9.8384332e-01   9.8373178e-01
   3.5000000e-02   9.8339295e-01   9.8331836e-01
   3.6000000e-02   9.8294396e-01   9.8290583e-01
   3.7000000e-02   9.8249634e-01   9.8249419e-01
   3.8000000e-02   9.8205009e-01   9.8208344e-01
   3.9000000e-02   9.8160521e-01   9.8167357e-01
   4.0000000e-02   9.8116170e-01   9.8126459e-01
   4.1000000e-02   9.8071954e-01   9.8085650e-01
   4.2000000e-02   9.8027875e-01   9.8044930e-01
   4.3000000e-02   9.7983932e-01   9.8004298e-01
   4.4000000e-02   9.7940123e-01   9.7963756e-01
   4.5000000e-02   9.7896450e-01   9.7923302e-01
   4.6000000e-02   9.7852911e-01   9.7882937e-01
   4.7000000e-02   9.7809507e-01   9.7842661e-01
   4.8000000e-02   9.7766237e-01   9.7802473e-01
   4.9000000e-02   9.7723101e-01   9.7762375e-01
   5.0000000e-02   9.7680098e-01   9.7722365e-01
   5.1000000e-02   9.7637228e-01   9.7682444e-01
   5.2000000e-02   9.7594491e-01   9.7642612e-01
   5.3000000e-02   9.7551887e-01   9.7602869e-01
   5.4000000e-02   9.7509415e-01   9.7563214e-01
   5.5000000e-02   9.7467074e-01   9.7523648e-01
   5.6000000e-02   9.7424866e-01   9.7484171e-01
   5.7000000e-02   9.7382789e-01   9.7444783e-01
   5.8000000e-02   9.7340843e-01   9.7405484e-01
   5.9000000e-02   9.7299028e-01   9.7366274e-01
   6.0000000e-02   9.7257343e-01   9.7327152e-01
   6.1000000e-02   9.7215788e-01   9.7288119e-01
   6.2000000e-02   9.7174364e-01   9.7249175e-01
   6.3000000e-02   9.7133069e-01   9.7210320e-01
   6.4000000e-02   9.7091903e-01   9.7171554e-01
   6.5000000e-02   9.7050867e-01   9.7132876e-01
   6.6000000e-02   9.7009959e-01   9.7094287e-01
   6.7000000e-02   9.6969180e-01   9.7055787e-01
   6.8000000e-02   9.6928529e-01   9.7017376e-01
   6.9000000e-02   9.6888006e-01   9.6979054e-01
   7.0000000e-02   9.6847610e-01   9.6940820e-01
   7.1000000e-02   9.6807342e-01   9.6902676e-01
   7.2000000e-02   9.6767201e-01   9.6864620e-01
   7.3000000e-02   9.6727187e-01   9.6826653e-01
   7.4000000e-02   9.6687300e-01   9.6788775e-01
   7.5000000e-02   9.6647539e-01   9.6750985e-01
   7.6000000e-02   9.6607903e-01   9.6713284e-01
   7.7000000e-02   9.6568394e-01   9.6675673e-01
   7.8000000e-02   9.6529010e-01   9.6638150e-01
   7.9000000e-02   9.6489751e-01   9.6600715e-01
   8.0000000e-02   9.6450617e-01   9.6563370e-01
   8.1000000e-02   9.6411608e-01   9.6526113e-01
   8.2000000e-02   9.6372723e-01   9.6488946e-01
   8.3000000e-02   9.6333963e-01   9.6451867e-01
   8.4000000e-02   9.6295326e-01   9.6414877e-01
   8.5000000e-02   9.6256813e-01   9.6377975e-01
   8.6000000e-02   9.6218424e-01   9.6341163e-01
   8.7000000e-02   9.6180157e-01   9.6304439e-01
   8.8000000e-02   9.6142013e-01   9.6267804e-01
   8.9000000e-02   9.6103992e-01   9.6231258e-01
   9.0000000e-02   9.6066093e-01   9.6194801e-01
   9.1000000e-02   9.6028317e-01   9.6158432e-01
   9.2000000e-02   9.5990662e-01   9.6122153e-01
   9.3000000e-02   9.5953129e-01   9.6085962e-01
   9.4000000e-02   9.5915717e-01   9.6049860e-01
   9.5000000e-02   9.5878426e-01   9.6013846e-01
   9.6000000e-02   9.5841256e-01   9.5977922e-01
   9.7000000e-02   9.5804207e-01   9.5942086e-01
   9.8000000e-02   9.5767278e-01   9.5906340e-01
   9.9000000e-02   9.5730469e-01   9.5870682e-01
   1.0000000e-01   9.5693780e-01   9.5835113e-01
   1.0100000e-01   9.5657210e-01   9.5799632e-01
   1.0200000e-01   9.5620760e-01   9.5764241e-01
   1.0300000e-01   9.5584429e-01   9.5728938e-01
   1.0400000e-01   9.5548217e-01   9.5693724e-01
   1.0500000e-01   9.5512124e-01   9.5658599e-01
   1.0600000e-01   9.5476149e-01   9.5623563e-01
   1.0700000e-01   9.5440292e-01   9.5588615e-01
   1.0800000e-01   9.5404553e-01   9.5553757e-01
   1.0900000e-01   9.5368932e-01   9.5518987e-01
   1.1000000e-01   9.5333429e-01   9.5484306e-01
   1.1100000e-01   9.5298042e-01   9.5449713e-01
   1.1200000e-01   9.5262773e-01   9.5415210e-01
   1.1300000e-01   9.5227620e-01   9.5380795e-01
   1.1400000e-01   9.5192584e-01   9.5346470e-01
   1.1500000e-01   9.5157664e-01   9.5312233e-01
   1.1600000e-01   9.5122861e-01   9.5278084e-01
   1.1700000e-01   9.5088173e-01   9.5244025e-01
   1.1800000e-01   9.5053601e-01   9.5210055e-01
   1.1900000e-01   9.5019144e-01   9.5176173e-01
   1.2000000e-01   9.4984802e-01   9.5142380e-01
   1.2100000e-01   9.4950576e-01   9.5108676e-01
   1.2200000e-01   9.4916464e-01   9.5075061e-01
   1.2300000e-01   9.4882467e-01   9.5041534e-01
   1.2400000e-01   9.4848584e-01   9.5008096e-01
   1.2500000e-01   9.4814815e-01   9.4974748e-01
   1.2600000e-01   9.4781160e-01   9.4941487e-01
   1.2700000e-01   9.4747618e-01   9.4908316e-01
   1.2800000e-01   9.4714190e-01   9.4875234e-01
   1.2900000e-01   9.4680876e-01   9.4842240e-01
   1.3000000e-01   9.4647674e-01   9.4809335e-01
   1.3100000e-01   9.4614585e-01   9.4776519e-01
   1.3200000e-01   9.4581609e-01   9.4743792e-01
   1.3300000e-01   9.4548745e-01   9.4711154e-01
   1.3400000e-01   9.4515993e-01   9.4678604e-01
   1.3500000e-01   9.4483353e-01   9.4646144e-01
   1.3600000e-01   9.4450825e-01   9.4613772e-01
   1.3700000e-01   9.4418409e-01   9.4581489e-01
   1.3800000e-01   9.4386103e-01   9.4549294e-01
   1.3900000e-01   9.4353909e-01   9.4517189e-01
   1.4000000e-01   9.4321826e-01   9.4485172e-01
   1.4100000e-01   9.4289854e-01   9.4453244e-01
   1.4200000e-01   9.4257992e-01   9.4421405e-01
   1.4300000e-01   9.4226240e-01   9.4389655e-01
   1.4400000e-01   9.4194599e-01   9.4357993e-01
   1.4500000e-01   9.4163067e-01   9.4326421e-01
   1.4600000e-01   9.4131645e-01   9.4294937e-01
   1.4700000e-01   9.4100333e-01   9.4263542e-01
   1.4800000e-01   9.4069130e-01   9.4232236e-01
   1.4900000e-01   9.4038036e-01   9.4201018e-01
   1.5000000e-01   9.4007051e-01   9.4169890e-01
   1.5100000e-01   9.3976174e-01   9.4138850e-01
   1.5200000e-01   9.3945406e-01   9.4107899e-01
   1.5300000e-01   9.3914747e-01   9.4077037e-01
   1.5400000e-01   9.3884196e-01   9.4046264e-01
   1.5500000e-01   9.3853752e-01   9.4015579e-01
   1.5600000e-01   9.3823417e-01   9.3984984e-01
   1.5700000e-01   9.3793189e-01   9.3954477e-01
   1.5800000e-01   9.3763068e-01   9.3924059e-01
   1.5900000e-01   9.3733055e-01   9.3893729e-01
   1.6000000e-01   9.3703148e-01   9.3863489e-01
   1.6100000e-01   9.3673349e-01   9.3833337e-01
   1.6200000e-01   9.3643656e-01   9.3803274e-01
   1.6300000e-01   9.3614069e-01   9.3773300e-01
   1.6400000e-01   9.3584589e-01   9.3743415e-01
   1.6500000e-01   9.3555215e-01   9.3713619e-01
   1.6600000e-01   9.3525947e-01   9.3683911e-01
   1.6700000e-01   9.3496784e-01   9.3654293e-01
   1.6800000e-01   9.3467727e-01   9.3624763e-01
   1.6900000e-01   9.3438776e-01   9.3595321e-01
   1.7000000e-01   9.3409929e-01   9.3565969e-01
   1.7100000e-01   9.3381188e-01   9.3536706e-01
   1.7200000e-01   9.3352552e-01   9.3507531e-01
   1.7300000e-01   9.3324020e-01   9.3478445e-01
   1.7400000e-01   9.3295592e-01   9.3449448e-01
   1.7500000e-01   9.3267269e-01   9.3420540e-01
   1.7600000e-01   9.3239050e-01   9.3391720e-01
   1.7700000e-01   9.3210935e-01   9.3362990e-01
   1.7800000e-01   9.3182924e-01   9.3334348e-01
   1.7900000e-01   9.3155016e-01   9.3305795e-01
   1.8000000e-01   9.3127212e-01   9.3277331e-01
   1.8100000e-01   9.3099511e-01   9.3248955e-01
   1.8200000e-01   9.3071913e-01   9.3220669e-01
   1.8300000e-01   9.3044418e-01   9.3192471e-01
   1.8400000e-01   9.3017026e-01   9.3164362e-01
   1.8500000e-01   9.2989736e-01   9.3136342e-01
   1.8600000e-01   9.2962549e-01   9.3108410e-01
   1.8700000e-01   9.2935464e-01   9.3080568e-01
   1.8800000e-01   9.2908481e-01   9.3052814e-01
   1.8900000e-01   9.2881601e-01   9.3025149e-01
   1.9000000e-01   9.2854821e-01   9.2997573e-01
   1.9100000e-01   9.2828144e-01   9.2970086e-01
   1.9200000e-01   9.2801568e-01   9.2942687e-01
   1.9300000e-01   9.2775093e-01   9.2915378e-01
   1.9400000e-01   9.2748720e-01   9.2888157e-01
   1.9500000e-01   9.2722447e-01   9.2861025e-01
   1.9600000e-01   9.2696275e-01   9.2833982e-01
   1.9700000e-01   9.2670204e-01   9.2807027e-01
   1.9800000e-01   9.2644233e-01   9.2780162e-01
   1.9900000e-01   9.2618363e-01   9.2753385e-01
   2.0000000e-01   9.2592593e-01   9.2726697e-01
   2.0100000e-01   9.2566922e-01   9.2700098e-01
   2.0200000e-01   9.2541352e-01   9.2673587e-01
   2.0300000e-01   9.2515882e-01   9.2647166e-01
   2.0400000e-01   9.2490510e-01   9.2620833e-01
   2.0500000e-01   9.2465239e-01   9.2594589e-01
   2.0600000e-01   9.2440066e-01   9.2568434e-01
   2.0700000e-01   9.2414993e-01   9.2542368e-01
   2.0800000e-01   9.2390019e-01   9.2516390e-01
   2.0900000e-01   9.2365143e-01   9.2490502e-01
   2.1000000e-01   9.2340367e-01   9.2464702e-01
   2.1100000e-01   9.2315688e-01   9.2438991e-01
   2.1200000e-01   9.2291108e-01   9.2413369e-01
   2.1300000e-01   9.2266627e-01   9.2387835e-01
   2.1400000e-01   9.2242243e-01   9.2362391e-01
   2.1500000e-01   9.2217957e-01   9.2337035e-01
   2.1600000e-01   9.2193769e-01   9.2311768e-01
   2.1700000e-01   9.2169679e-01   9.2286590e-01
   2.1800000e-01   9.2145686e-01   9.2261500e-01
   2.1900000e-01   9.2121791e-01   9.2236500e-01
   2.2000000e-01   9.2097992e-01   9.2211588e-01
   2.2100000e-01   9.2074291e-01   9.2186765e-01
   2.2200000e-01   9.2050687e-01   9.2162031e-01
   2.2300000e-01   9.2027179e-01   9.2137386e-01
   2.2400000e-01   9.2003768e-01   9.2112829e-01
   2.2500000e-01   9.1980454e-01   9.2088362e-01
   2.2600000e-01   9.1957236e-01   9.2063983e-01
   2.2700000e-01   9.1934114e-01   9.2039693e-01
   2.2800000e-01   9.1911089e-01   9.2015491e-01
   2.2900000e-01   9.1888159e-01   9.1991379e-01
   2.3000000e-01   9.1865325e-01   9.1967355e-01
   2.3100000e-01   9.1842587e-01   9.1943421e-01
   2.3200000e-01   9.1819945e-01   9.1919575e-01
   2.3300000e-01   9.1797398e-01   9.1895817e-01
   2.3400000e-01   9.1774946e-01   9.1872149e-01
   2.3500000e-01   9.1752589e-01   9.1848569e-01
   2.3600000e-01   9.1730328e-01   9.1825079e-01
   2.3700000e-01   9.1708161e-01   9.1801677e-01
   2.3800000e-01   9.1686089e-01   9.1778364e-01
   2.3900000e-01   9.1664112e-01   9.1755139e-01
   2.4000000e-01   9.1642229e-01   9.1732004e-01
   2.4100000e-01   9.1620440e-01   9.1708957e-01
   2.4200000e-01   9.1598746e-01   9.1685999e-01
   2.4300000e-01   9.1577146e-01   9.1663130e-01
   2.4400000e-01   9.1555640e-01   9.1640350e-01
   2.4500000e-01   9.1534228e-01   9.1617659e-01
   2.4600000e-01   9.1512910e-01   9.1595056e-01
   2.4700000e-01   9.1491685e-01   9.1572542e-01
   2.4800000e-01   9.1470554e-01   9.1550117e-01
   2.4900000e-01   9.1449516e-01   9.1527781e-01
   2.5000000e-01   9.1428571e-01   9.1505534e-01
   2.5100000e-01   9.1407720e-01   9.1483375e-01
   2.5200000e-01   9.1386962e-01   9.1461305e-01
   2.5300000e-01   9.1366296e-01   9.1439324e-01
   2.5400000e-01   9.1345723e-01   9.1417432e-01
   2.5500000e-01   9.1325243e-01   9.1395629e-01
   2.5600000e-01   9.1304856e-01   9.1373914e-01
   2.5700000e-01   9.1284561e-01   9.1352289e-01
   2.5800000e-01   9.1264358e-01   9.1330752e-01
   2.5900000e-01   9.1244248e-01   9.1309304e-01
   2.6000000e-01   9.1224229e-01   9.1287945e-01
   2.6100000e-01   9.1204303e-01   9.1266674e-01
   2.6200000e-01   9.1184468e-01   9.1245492e-01
   2.6300000e-01   9.1164725e-01   9.1224400e-01
   2.6400000e-01   9.1145074e-01   9.1203396e-01
   2.6500000e-01   9.1125514e-01   9.1182480e-01
   2.6600000e-01   9.1106046e-01   9.1161654e-01
   2.6700000e-01   9.1086669e-01   9.1140916e-01
   2.6800000e-01   9.1067383e-01   9.1120268e-01
   2.6900000e-01   9.1048188e-01   9.1099708e-01
   2.7000000e-01   9.1029084e-01   9.1079237e-01
   2.7100000e-01   9.1010071e-01   9.1058854e-01
   2.7200000e-01   9.0991148e-01   9.1038561e-01
   2.7300000e-01   9.0972317e-01   9.1018356e-01
   2.7400000e-01   9.0953575e-01   9.0998240e-01
   2.7500000e-01   9.0934925e-01   9.0978213e-01
   2.7600000e-01   9.0916364e-01   9.0958275e-01
   2.7700000e-01   9.0897894e-01   9.0938425e-01
   2.7800000e-01   9.0879514e-01   9.0918665e-01
   2.7900000e-01   9.0861224e-01   9.0898993e-01
   2.8000000e-01   9.0843023e-01   9.0879410e-01
   2.8100000e-01   9.0824913e-01   9.0859916e-01
   2.8200000e-01   9.0806892e-01   9.0840510e-01
   2.8300000e-01   9.0788961e-01   9.0821194e-01
   2.8400000e-01   9.0771119e-01   9.0801966e-01
   2.8500000e-01   9.0753366e-01   9.0782827e-01
   2.8600000e-01   9.0735703e-01   9.0763777e-01
   2.8700000e-01   9.0718129e-01   9.0744815e-01
   2.8800000e-01   9.0700644e-01   9.0725943e-01
   2.8900000e-01   9.0683248e-01   9.0707159e-01
   2.9000000e-01   9.0665941e-01   9.0688464e-01
   2.9100000e-01   9.0648723e-01   9.0669858e-01
   2.9200000e-01   9.0631593e-01   9.0651341e-01
   2.9300000e-01   9.0614552e-01   9.0632913e-01
   2.9400000e-01   9.0597600e-01   9.0614573e-01
   2.9500000e-01   9.0580736e-01   9.0596322e-01
   2.9600000e-01   9.0563960e-01   9.0578160e-01
   2.9700000e-01   9.0547272e-01   9.0560087e-01
   2.9800000e-01   9.0530673e-01   9.0542102e-01
   2.9900000e-01   9.0514161e-01   9.0524207e-01
   3.0000000e-01   9.0497738e-01   9.0506400e-01
   3.0100000e-01   9.0481402e-01   9.0488682e-01
   3.0200000e-01   9.0465154e-01   9.0471053e-01
   3.0300000e-01   9.0448993e-01   9.0453513e-01
   3.0400000e-01   9.0432920e-01   9.0436061e-01
   3.0500000e-01   9.0416935e-01   9.0418698e-01
   3.0600000e-01   9.0401037e-01   9.0401424e-01
   3.0700000e-01   9.0385226e-01   9.0384239e-01
   3.0800000e-01   9.0369503e-01   9.0367143e-01
   3.0900000e-01   9.0353866e-01   9.0350135e-01
   3.1000000e-01   9.0338317e-01   9.0333217e-01
   3.1100000e-01   9.0322855e-01   9.0316387e-01
   3.1200000e-01   9.0307479e-01   9.0299646e-01
   3.1300000e-01   9.0292190e-01   9.0282994e-01
   3.1400000e-01   9.0276988e-01   9.0266430e-01
   3.1500000e-01   9.0261872e-01   9.0249956e-01
   3.1600000e-01   9.0246843e-01   9.0233570e-01
   3.1700000e-01   9.0231900e-01   9.0217273e-01
   3.1800000e-01   9.0217044e-01   9.0201065e-01
   3.1900000e-01   9.0202274e-01   9.0184945e-01
   3.2000000e-01   9.0187590e-01   9.0168915e-01
   3.2100000e-01   9.0172992e-01   9.0152973e-01
   3.2200000e-01   9.0158481e-01   9.0137120e-01
   3.2300000e-01   9.0144055e-01   9.0121356e-01
   3.2400000e-01   9.0129715e-01   9.0105681e-01
   3.2500000e-01   9.0115460e-01   9.0090094e-01
   3.2600000e-01   9.0101292e-01   9.0074597e-01
   3.2700000e-01   9.0087209e-01   9.0059188e-01
   3.2800000e-01   9.0073212e-01   9.0043868e-01
   3.2900000e-01   9.0059300e-01   9.0028636e-01
   3.3000000e-01   9.0045473e-01   9.0013494e-01
   3.3100000e-01   9.0031732e-01   8.9998440e-01
   3.3200000e-01   9.0018076e-01   8.9983476e-01
   3.3300000e-01   9.0004505e-01   8.9968600e-01
   3.3400000e-01   8.9991019e-01   8.9953812e-01
   3.3500000e-01   8.9977618e-01   8.9939114e-01
   3.3600000e-01   8.9964302e-01   8.9924505e-01
   3.3700000e-01   8.9951071e-01   8.9909984e-01
   3.3800000e-01   8.9937925e-01   8.9895552e-01
   3.3900000e-01   8.9924863e-01   8.9881209e-01
   3.4000000e-01   8.9911886e-01   8.9866954e-01
   3.4100000e-01   8.9898994e-01   8.9852789e-01
   3.4200000e-01   8.9886186e-01   8.9838712e-01
   3.4300000e-01   8.9873463e-01   8.9824724e-01
   3.4400000e-01   8.9860824e-01   8.9810825e-01
   3.4500000e-01   8.9848269e-01   8.9797015e-01
   3.4600000e-01   8.9835798e-01   8.9783294e-01
   3.4700000e-01   8.9823412e-01   8.9769661e-01
   3.4800000e-01   8.9811109e-01   8.9756117e-01
   3.4900000e-01   8.9798891e-01   8.9742662e-01
   3.5000000e-01   8.9786756e-01   8.9729296e-01
   3.5100000e-01   8.9774706e-01   8.9716019e-01
   3.5200000e-01   8.9762739e-01   8.9702830e-01
   3.5300000e-01   8.9750856e-01   8.9689730e-01
   3.5400000e-01   8.9739057e-01   8.9676719e-01
   3.5500000e-01   8.9727341e-01   8.9663797e-01
   3.5600000e-01   8.9715709e-01   8.9650964e-01
   3.5700000e-01   8.9704160e-01   8.9638219e-01
   3.5800000e-01   8.9692695e-01   8.9625564e-01
   3.5900000e-01   8.9681313e-01   8.9612997e-01
   3.6000000e-01   8.9670014e-01   8.9600519e-01
   3.6100000e-01   8.9658799e-01   8.9588130e-01
   3.6200000e-01   8.9647667e-01   8.9575829e-01
   3.6300000e-01   8.9636618e-01   8.9563618e-01
   3.6400000e-01   8.9625652e-01   8.9551495e-01
   3.6500000e-01   8.9614769e-01   8.9539461e-01
   3.6600000e-01   8.9603968e-01   8.9527515e-01
   3.6700000e-01   8.9593251e-01   8.9515659e-01
   3.6800000e-01   8.9582617e-01   8.9503892e-01
   3.6900000e-01   8.9572065e-01   8.9492213e-01
   3.7000000e-01   8.9561596e-01   8.9480623e-01
   3.7100000e-01   8.9551210e-01   8.9469122e-01
   3.7200000e-01   8.9540906e-01   8.9457709e-01
   3.7300000e-01   8.9530685e-01   8.9446386e-01
   3.7400000e-01   8.9520546e-01   8.9435151e-01
   3.7500000e-01   8.9510490e-01   8.9424005e-01
   3.7600000e-01   8.9500516e-01   8.9412948e-01
   3.7700000e-01   8.9490624e-01   8.9401980e-01
   3.7800000e-01   8.9480814e-01   8.9391100e-01
   3.7900000e-01   8.9471087e-01   8.9380310e-01
   3.8000000e-01   8.9461442e-01   8.9369608e-01
   3.8100000e-01   8.9451879e-01   8.9358995e-01
   3.8200000e-01   8.9442398e-01   8.9348471e-01
   3.8300000e-01   8.9432999e-01   8.9338035e-01
   3.8400000e-01   8.9423682e-01   8.9327689e-01
   3.8500000e-01   8.9414447e-01   8.9317431e-01
   3.8600000e-01   8.9405294e-01   8.9307262e-01
   3.8700000e-01   8.9396222e-01   8.9297182e-01
   3.8800000e-01   8.9387233e-01   8.9287191e-01
   3.8900000e-01   8.9378325e-01   8.9277288e-01
   3.9000000e-01   8.9369498e-01   8.9267474e-01
   3.9100000e-01   8.9360753e-01   8.9257749e-01
   3.9200000e-01   8.9352090e-01   8.9248113e-01
   3.9300000e-01   8.9343508e-01   8.9238566e-01
   3.9400000e-01   8.9335008e-01   8.9229108e-01
   3.9500000e-01   8.9326589e-01   8.9219738e-01
   3.9600000e-01   8.9318252e-01   8.9210457e-01
   3.9700000e-01   8.9309995e-01   8.9201265e-01
   3.9800000e-01   8.9301821e-01   8.9192162e-01
   3.9900000e-01   8.9293727e-01   8.9183147e-01
   4.0000000e-01   8.9285714e-01   8.9174222e-01
   4.0100000e-01   8.9277783e-01   8.9165385e-01
   4.0200000e-01   8.9269933e-01   8.9156637e-01
   4.0300000e-01   8.9262163e-01   8.9147978e-01
   4.0400000e-01   8.9254475e-01   8.9139408e-01
   4.0500000e-01   8.9246868e-01   8.9130926e-01
   4.0600000e-01   8.9239342e-01   8.9122533e-01
   4.0700000e-01   8.9231896e-01   8.9114229e-01
   4.0800000e-01   8.9224532e-01   8.9106014e-01
   4.0900000e-01   8.9217248e-01   8.9097888e-01
   4.1000000e-01   8.9210045e-01   8.9089851e-01
   4.1100000e-01   8.9202923e-01   8.9081902e-01
   4.1200000e-01   8.9195881e-01   8.9074042e-01
   4.1300000e-01   8.9188920e-01   8.9066271e-01
   4.1400000e-01   8.9182040e-01   8.9058589e-01
   4.1500000e-01   8.9175240e-01   8.9050995e-01
   4.1600000e-01   8.9168521e-01   8.9043491e-01
   4.1700000e-01   8.9161883e-01   8.9036075e-01
   4.1800000e-01   8.9155325e-01   8.9028748e-01
   4.1900000e-01   8.9148847e-01   8.9021510e-01
   4.2000000e-01   8.9142450e-01   8.9014360e-01
   4.2100000e-01   8.9136133e-01   8.9007300e-01
   4.2200000e-01   8.9129896e-01   8.9000328e-01
   4.2300000e-01   8.9123740e-01   8.8993445e-01
   4.2400000e-01   8.9117664e-01   8.8986651e-01
   4.2500000e-01   8.9111668e-01   8.8979946e-01
   4.2600000e-01   8.9105752e-01   8.8973329e-01
   4.2700000e-01   8.9099917e-01   8.8966802e-01
   4.2800000e-01   8.9094162e-01   8.8960363e-01
   4.2900000e-01   8.9088487e-01   8.8954013e-01
   4.3000000e-01   8.9082892e-01   8.8947752e-01
   4.3100000e-01   8.9077377e-01   8.8941579e-01
   4.3200000e-01   8.9071942e-01   8.8935495e-01
   4.3300000e-01   8.9066587e-01   8.8929501e-01
   4.3400000e-01   8.9061312e-01   8.8923595e-01
   4.3500000e-01   8.9056116e-01   8.8917778e-01
   4.3600000e-01   8.9051001e-01   8.8912049e-01
   4.3700000e-01   8.9045966e-01   8.8906410e-01
   4.3800000e-01   8.9041011e-01   8.8900859e-01
   4.3900000e-01   8.9036135e-01   8.8895397e-01
   4.4000000e-01   8.9031339e-01   8.8890024e-01
   4.4100000e-01   8.9026623e-01   8.8884739e-01
   4.4200000e-01   8.9021987e-01   8.8879544e-01
   4.4300000e-01   8.9017430e-01   8.8874437e-01
   4.4400000e-01   8.9012953e-01   8.8869419e-01
   4.4500000e-01   8.9008556e-01   8.8864490e-01
   4.4600000e-01   8.9004238e-01   8.8859650e-01
   4.4700000e-01   8.9000000e-01   8.8854899e-01
   4.4800000e-01   8.8995842e-01   8.8850236e-01
   4.4900000e-01   8.8991763e-01   8.8845662e-01
   4.5000000e-01   8.8987764e-01   8.8841177e-01
   4.5100000e-01   8.8983845e-01   8.8836781e-01
   4.5200000e-01   8.8980004e-01   8.8832474e-01
   4.5300000e-01   8.8976244e-01   8.8828255e-01
   4.5400000e-01   8.8972563e-01   8.8824125e-01
   4.5500000e-01   8.8968961e-01   8.8820084e-01
   4.5600000e-01   8.8965439e-01   8.8816132e-01
   4.5700000e-01   8.8961996e-01   8.8812269e-01
   4.5800000e-01   8.8958632e-01   8.8808494e-01
   4.5900000e-01   8.8955348e-01   8.8804809e-01
   4.6000000e-01   8.8952144e-01   8.8801212e-01
   4.6100000e-01   8.8949018e-01   8.8797704e-01
   4.6200000e-01   8.8945972e-01   8.8794285e-01
   4.6300000e-01   8.8943006e-01   8.8790954e-01
   4.6400000e-01   8.8940118e-01   8.8787713e-01
   4.6500000e-01   8.8937310e-01   8.8784560e-01
   4.6600000e-01   8.8934582e-01   8.8781496e-01
   4.6700000e-01   8.8931932e-01   8.8778520e-01
   4.6800000e-01   8.8929362e-01   8.8775634e-01
   4.6900000e-01   8.8926871e-01   8.8772837e-01
   4.7000000e-01   8.8924459e-01   8.8770128e-01
   4.7100000e-01   8.8922126e-01   8.8767508e-01
   4.7200000e-01   8.8919873e-01   8.8764977e-01
   4.7300000e-01   8.8917698e-01   8.8762534e-01
   4.7400000e-01   8.8915603e-01   8.8760181e-01
   4.7500000e-01   8.8913587e-01   8.8757916e-01
   4.7600000e-01   8.8911650e-01   8.8755740e-01
   4.7700000e-01   8.8909793e-01   8.8753653e-01
   4.7800000e-01   8.8908014e-01   8.8751655e-01
   4.7900000e-01   8.8906315e-01   8.8749745e-01
   4.8000000e-01   8.8904694e-01   8.8747925e-01
   4.8100000e-01   8.8903153e-01   8.8746193e-01
   4.8200000e-01   8.8901691e-01   8.8744550e-01
   4.8300000e-01   8.8900308e-01   8.8742996e-01
   4.8400000e-01   8.8899004e-01   8.8741530e-01
   4.8500000e-01   8.8897779e-01   8.8740154e-01
   4.8600000e-01   8.8896633e-01   8.8738866e-01
   4.8700000e-01   8.8895566e-01   8.8737667e-01
   4.8800000e-01   8.8894578e-01   8.8736557e-01
   4.8900000e-01   8.8893669e-01   8.8735536e-01
   4.9000000e-01   8.8892840e-01   8.8734603e-01
   4.9100000e-01   8.8892089e-01   8.8733759e-01
   4.9200000e-01   8.8891417e-01   8.8733004e-01
   4.9300000e-01   8.8890825e-01   8.8732338e-01
   4.9400000e-01   8.8890311e-01   8.8731761e-01
   4.9500000e-01   8.8889877e-01   8.8731273e-01
   4.9600000e-01   8.8889521e-01   8.8730873e-01
   4.9700000e-01   8.8889244e-01   8.8730562e-01
   4.9800000e-01   8.8889047e-01   8.8730340e-01
   4.9900000e-01   8.8888928e-01   8.8730207e-01
   5.0000000e-01   8.8888889e-01   8.8730162e-01
   5.0100000e-01   8.8888928e-01   8.8730207e-01
   5.0200000e-01   8.8889047e-01   8.8730340e-01
   5.0300000e-01   8.8889244e-01   8.8730562e-01
   5.0400000e-01   8.8889521e-01   8.8730873e-01
   5.0500000e-01   8.8889877e-01   8.8731273e-01
   5.0600000e-01   8.8890311e-01   8.8731761e-01
   5.0700000e-01   8.8890825e-01   8.8732338e-01
   5.0800000e-01   8.8891417e-01   8.8733004e-01
   5.0900000e-01   8.8892089e-01   8.8733759e-01
   5.1000000e-01   8.8892840e-01   8.8734603e-01
   5.1100000e-01   8.8893669e-01   8.8735535e-01
   5.1200000e-01   8.8894578e-01   8.8736557e-01
   5.1300000e-01   8.8895566e-01   8.8737667e-01
   5.1400000e-01   8.8896633e-01   8.8738866e-01
   5.1500000e-01   8.8897779e-01   8.8740154e-01
   5.1600000e-01   8.8899004e-01   8.8741530e-01
   5.1700000e-01   8.8900308e-01   8.8742996e-01
   5.1800000e-01   8.8901691e-01   8.8744550e-01
   5.1900000e-01   8.8903153e-01   8.8746193e-01
   5.2000000e-01   8.8904694e-01   8.8747925e-01
   5.2100000e-01   8.8906315e-01   8.8749745e-01
   5.2200000e-01   8.8908014e-01   8.8751655e-01
   5.2300000e-01   8.8909793e-01   8.8753653e-01
   5.2400000e-01   8.8911650e-01   8.8755740e-01
   5.2500000e-01   8.8913587e-01   8.8757916e-01
   5.2600000e-01   8.8915603e-01   8.8760181e-01
   5.2700000e-01   8.8917698e-01   8.8762534e-01
   5.2800000e-01   8.8919873e-01   8.8764977e-01
   5.2900000e-01   8.8922126e-01   8.8767508e-01
   5.3000000e-01   8.8924459e-01   8.8770128e-01
   5.3100000e-01   8.8926871e-01   8.8772836e-01
   5.3200000e-01   8.8929362e-01   8.8775634e-01
   5.3300000e-01   8.8931932e-01   8.8778520e-01
   5.3400000e-01   8.8934582e-01   8.8781496e-01
   5.3500000e-01   8.8937310e-01   8.8784560e-01
   5.3600000e-01   8.8940118e-01   8.8787712e-01
   5.3700000e-01   8.8943006e-01   8.8790954e-01
   5.3800000e-01   8.8945972e-01   8.8794285e-01
   5.3900000e-01   8.8949018e-01   8.8797704e-01
   5.4000000e-01   8.8952144e-01   8.8801212e-01
   5.4100000e-01   8.8955348e-01   8.8804809e-01
   5.4200000e-01   8.8958632e-01   8.8808494e-01
   5.4300000e-01   8.8961996e-01   8.8812269e-01
   5.4400000e-01   8.8965439e-01   8.8816132e-01
   5.4500000e-01   8.8968961e-01   8.8820084e-01
   5.4600000e-01   8.8972563e-01   8.8824125e-01
   5.4700000e-01   8.8976244e-01   8.8828255e-01
   5.4800000e-01   8.8980004e-01   8.8832474e-01
   5.4900000e-01   8.8983845e-01   8.8836781e-01
   5.5000000e-01   8.8987764e-01   8.8841177e-01
   5.5100000e-01   8.8991763e-01   8.8845662e-01
   5.5200000e-01   8.8995842e-01   8.8850236e-01
   5.5300000e-01   8.9000000e-01   8.8854899e-01
   5.5400000e-01   8.9004238e-01   8.8859650e-01
   5.5500000e-01   8.9008556e-01   8.8864490e-01
   5.5600000e-01   8.9012953e-01   8.8869419e-01
   5.5700000e-01   8.9017430e-01   8.8874437e-01
   5.5800000e-01   8.9021987e-01   8.8879544e-01
   5.5900000e-01   8.9026623e-01   8.8884739e-01
   5.6000000e-01   8.9031339e-01   8.8890024e-01
   5.6100000e-01   8.9036135e-01   8.8895397e-01
   5.6200000e-01   8.9041011e-01   8.8900859e-01
   5.6300000e-01   8.9045966e-01   8.8906410e-01
   5.6400000e-01   8.9051001e-01   8.8912049e-01
   5.6500000e-01   8.9056116e-01   8.8917777e-01
   5.6600000e-01   8.9061312e-01   8.8923595e-01
   5.6700000e-01   8.9066587e-01   8.8929501e-01
   5.6800000e-01   8.9071942e-01   8.8935495e-01
   5.6900000e-01   8.9077377e-01   8.8941579e-01
   5.7000000e-01   8.9082892e-01   8.8947751e-01
   5.7100000e-01   8.9088487e-01   8.8954013e-01
   5.7200000e-01   8.9094162e-01   8.8960363e-01
   5.7300000e-01   8.9099917e-01   8.8966802e-01
   5.7400000e-01   8.9105752e-01   8.8973329e-01
   5.7500000e-01   8.9111668e-01   8.8979946e-01
   5.7600000e-01   8.9117664e-01   8.8986651e-01
   5.7700000e-01   8.9123740e-01   8.8993445e-01
   5.7800000e-01   8.9129896e-01   8.9000328e-01
   5.7900000e-01   8.9136133e-01   8.9007300e-01
   5.8000000e-01   8.9142450e-01   8.9014360e-01
   5.8100000e-01   8.9148847e-01   8.9021510e-01
   5.8200000e-01   8.9155325e-01   8.9028748e-01
   5.8300000e-01   8.9161883e-01   8.9036075e-01
   5.8400000e-01   8.9168521e-01   8.9043491e-01
   5.8500000e-01   8.9175240e-01   8.9050995e-01
   5.8600000e-01   8.9182040e-01   8.9058589e-01
   5.8700000e-01   8.9188920e-01   8.9066271e-01
   5.8800000e-01   8.9195881e-01   8.9074042e-01
   5.8900000e-01   8.9202923e-01   8.9081902e-01
   5.9000000e-01   8.9210045e-01   8.9089850e-01
   5.9100000e-01   8.9217248e-01   8.9097888e-01
   5.9200000e-01   8.9224532e-01   8.9106014e-01
   5.9300000e-01   8.9231896e-01   8.9114229e-01
   5.9400000e-01   8.9239342e-01   8.9122533e-01
   5.9500000e-01   8.9246868e-01   8.9130926e-01
   5.9600000e-01   8.9254475e-01   8.9139407e-01
   5.9700000e-01   8.9262163e-01   8.9147978e-01
   5.9800000e-01   8.9269933e-01   8.9156637e-01
   5.9900000e-01   8.9277783e-01   8.9165385e-01
   6.0000000e-01   8.9285714e-01   8.9174222e-01
   6.0100000e-01   8.9293727e-01   8.9183147e-01
   6.0200000e-01   8.9301821e-01   8.9192162e-01
   6.0300000e-01   8.9309995e-01   8.9201265e-01
   6.0400000e-01   8.9318252e-01   8.9210457e-01
   6.0500000e-01   8.9326589e-01   8.9219738e-01
   6.0600000e-01   8.9335008e-01   8.9229107e-01
   6.0700000e-01   8.9343508e-01   8.9238566e-01
   6.0800000e-01   8.9352090e-01   8.9248113e-01
   6.0900000e-01   8.9360753e-01   8.9257749e-01
   6.1000000e-01   8.9369498e-01   8.9267474e-01
   6.1100000e-01   8.9378325e-01   8.9277288e-01
   6.1200000e-01   8.9387233e-01   8.9287190e-01
   6.1300000e-01   8.9396222e-01   8.9297182e-01
   6.1400000e-01   8.9405294e-01   8.9307262e-01
   6.1500000e-01   8.9414447e-01   8.9317431e-01
   6.1600000e-01   8.9423682e-01   8.9327689e-01
   6.1700000e-01   8.9432999e-01   8.9338035e-01
   6.1800000e-01   8.9442398e-01   8.9348471e-01
   6.1900000e-01   8.9451879e-01   8.9358995e-01
   6.2000000e-01   8.9461442e-01   8.9369608e-01
   6.2100000e-01   8.9471087e-01   8.9380310e-01
   6.2200000e-01   8.9480814e-01   8.9391100e-01
   6.2300000e-01   8.9490624e-01   8.9401980e-01
   6.2400000e-01   8.9500516e-01   8.9412948e-01
   6.2500000e-01   8.9510490e-01   8.9424005e-01
   6.2600000e-01   8.9520546e-01   8.9435151e-01
   6.2700000e-01   8.9530685e-01   8.9446386e-01
   6.2800000e-01   8.9540906e-01   8.9457709e-01
   6.2900000e-01   8.9551210e-01   8.9469122e-01
   6.3000000e-01   8.9561596e-01   8.9480623e-01
   6.3100000e-01   8.9572065e-01   8.9492213e-01
   6.3200000e-01   8.9582617e-01   8.9503891e-01
   6.3300000e-01   8.9593251e-01   8.9515659e-01
   6.3400000e-01   8.9603968e-01   8.9527515e-01
   6.3500000e-01   8.9614769e-01   8.9539461e-01
   6.3600000e-01   8.9625652e-01   8.9551495e-01
   6.3700000e-01   8.9636618e-01   8.9563617e-01
   6.3800000e-01   8.9647667e-01   8.9575829e-01
   6.3900000e-01   8.9658799e-01   8.9588129e-01
   6.4000000e-01   8.9670014e-01   8.9600519e-01
   6.4100000e-01   8.9681313e-01   8.9612997e-01
   6.4200000e-01   8.9692695e-01   8.9625564e-01
   6.4300000e-01   8.9704160e-01   8.9638219e-01
   6.4400000e-01   8.9715709e-01   8.9650964e-01
   6.4500000e-01   8.9727341e-01   8.9663797e-01
   6.4600000e-01   8.9739057e-01   8.9676719e-01
   6.4700000e-01   8.9750856e-01   8.9689730e-01
   6.4800000e-01   8.9762739e-01   8.9702830e-01
   6.4900000e-01   8.9774706e-01   8.9716019e-01
   6.5000000e-01   8.9786756e-01   8.9729296e-01
   6.5100000e-01   8.9798891e-01   8.9742662e-01
   6.5200000e-01   8.9811109e-01   8.9756117e-01
   6.5300000e-01   8.9823412e-01   8.9769661e-01
   6.5400000e-01   8.9835798e-01   8.9783294e-01
   6.5500000e-01   8.9848269e-01   8.9797015e-01
   6.5600000e-01   8.9860824e-01   8.9810825e-01
   6.5700000e-01   8.9873463e-01   8.9824724e-01
   6.5800000e-01   8.9886186e-01   8.9838712e-01
   6.5900000e-01   8.9898994e-01   8.9852789e-01
   6.6000000e-01   8.9911886e-01   8.9866954e-01
   6.6100000e-01   8.9924863e-01   8.9881209e-01
   6.6200000e-01   8.9937925e-01   8.9895552e-01
   6.6300000e-01   8.9951071e-01   8.9909984e-01
   6.6400000e-01   8.9964302e-01   8.9924504e-01
   6.6500000e-01   8.9977618e-01   8.9939114e-01
   6.6600000e-01   8.9991019e-01   8.9953812e-01
   6.6700000e-01   9.0004505e-01   8.9968599e-01
   6.6800000e-01   9.0018076e-01   8.9983475e-01
   6.6900000e-01   9.0031732e-01   8.9998440e-01
   6.7000000e-01   9.0045473e-01   9.0013494e-01
   6.7100000e-01   9.0059300e-01   9.0028636e-01
   6.7200000e-01   9.0073212e-01   9.0043868e-01
   6.7300000e-01   9.0087209e-01   9.0059188e-01
   6.7400000e-01   9.0101292e-01   9.0074596e-01
   6.7500000e-01   9.0115460e-01   9.0090094e-01
   6.7600000e-01   9.0129715e-01   9.0105681e-01
   6.7700000e-01   9.0144055e-01   9.0121356e-01
   6.7800000e-01   9.0158481e-01   9.0137120e-01
   6.7900000e-01   9.0172992e-01   9.0152973e-01
   6.8000000e-01   9.0187590e-01   9.0168915e-01
   6.8100000e-01   9.0202274e-01   9.0184945e-01
   6.8200000e-01   9.0217044e-01   9.0201065e-01
   6.8300000e-01   9.0231900e-01   9.0217273e-01
   6.8400000e-01   9.0246843e-01   9.0233570e-01
   6.8500000e-01   9.0261872e-01   9.0249955e-01
   6.8600000e-01   9.0276988e-01   9.0266430e-01
   6.8700000e-01   9.0292190e-01   9.0282994e-01
   6.8800000e-01   9.0307479e-01   9.0299646e-01
   6.8900000e-01   9.0322855e-01   9.0316387e-01
   6.9000000e-01   9.0338317e-01   9.0333217e-01
   6.9100000e-01   9.0353866e-01   9.0350135e-01
   6.9200000e-01   9.0369503e-01   9.0367143e-01
   6.9300000e-01   9.0385226e-01   9.0384239e-01
   6.9400000e-01   9.0401037e-01   9.0401424e-01
   6.9500000e-01   9.0416935e-01   9.0418698e-01
   6.9600000e-01   9.0432920e-01   9.0436061e-01
   6.9700000e-01   9.0448993e-01   9.0453512e-01
   6.9800000e-01   9.0465154e-01   9.0471053e-01
   6.9900000e-01   9.0481402e-01   9.0488682e-01
   7.0000000e-01   9.0497738e-01   9.0506400e-01
   7.0100000e-01   9.0514161e-01   9.0524207e-01
   7.0200000e-01   9.0530673e-01   9.0542102e-01
   7.0300000e-01   9.0547272e-01   9.0560087e-01
   7.0400000e-01   9.0563960e-01   9.0578160e-01
   7.0500000e-01   9.0580736e-01   9.0596322e-01
   7.0600000e-01   9.0597600e-01   9.0614573e-01
   7.0700000e-01   9.0614552e-01   9.0632912e-01
   7.0800000e-01   9.0631593e-01   9.0651341e-01
   7.0900000e-01   9.0648723e-01   9.0669858e-01
   7.1000000e-01   9.0665941e-01   9.0688464e-01
   7.1100000e-01   9.0683248e-01   9.0707159e-01
   7.1200000e-01   9.0700644e-01   9.0725943e-01
   7.1300000e-01   9.0718129e-01   9.0744815e-01
   7.1400000e-01   9.0735703e-01   9.0763777e-01
   7.1500000e-01   9.0753366e-01   9.0782827e-01
   7.1600000e-01   9.0771119e-01   9.0801966e-01
   7.1700000e-01   9.0788961e-01   9.0821193e-01
   7.1800000e-01   9.0806892e-01   9.0840510e-01
   7.1900000e-01   9.0824913e-01   9.0859915e-01
   7.2000000e-01   9.0843023e-01   9.0879410e-01
   7.2100000e-01   9.0861224e-01   9.0898993e-01
   7.2200000e-01   9.0879514e-01   9.0918664e-01
   7.2300000e-01   9.0897894e-01   9.0938425e-01
   7.2400000e-01   9.0916364e-01   9.0958275e-01
   7.2500000e-01   9.0934925e-01   9.0978213e-01
   7.2600000e-01   9.0953575e-01   9.0998240e-01
   7.2700000e-01   9.0972317e-01   9.1018356e-01
   7.2800000e-01   9.0991148e-01   9.1038561e-01
   7.2900000e-01   9.1010071e-01   9.1058854e-01
   7.3000000e-01   9.1029084e-01   9.1079236e-01
   7.3100000e-01   9.1048188e-01   9.1099707e-01
   7.3200000e-01   9.1067383e-01   9.1120267e-01
   7.3300000e-01   9.1086669e-01   9.1140916e-01
   7.3400000e-01   9.1106046e-01   9.1161654e-01
   7.3500000e-01   9.1125514e-01   9.1182480e-01
   7.3600000e-01   9.1145074e-01   9.1203395e-01
   7.3700000e-01   9.1164725e-01   9.1224399e-01
   7.3800000e-01   9.1184468e-01   9.1245492e-01
   7.3900000e-01   9.1204303e-01   9.1266674e-01
   7.4000000e-01   9.1224229e-01   9.1287944e-01
   7.4100000e-01   9.1244248e-01   9.1309303e-01
   7.4200000e-01   9.1264358e-01   9.1330752e-01
   7.4300000e-01   9.1284561e-01   9.1352288e-01
   7.4400000e-01   9.1304856e-01   9.1373914e-01
   7.4500000e-01   9.1325243e-01   9.1395629e-01
   7.4600000e-01   9.1345723e-01   9.1417432e-01
   7.4700000e-01   9.1366296e-01   9.1439324e-01
   7.4800000e-01   9.1386962e-01   9.1461305e-01
   7.4900000e-01   9.1407720e-01   9.1483375e-01
   7.5000000e-01   9.1428571e-01   9.1505533e-01
   7.5100000e-01   9.1449516e-01   9.1527781e-01
   7.5200000e-01   9.1470554e-01   9.1550117e-01
   7.5300000e-01   9.1491685e-01   9.1572542e-01
   7.5400000e-01   9.1512910e-01   9.1595056e-01
   7.5500000e-01   9.1534228e-01   9.1617658e-01
   7.5600000e-01   9.1555640e-01   9.1640350e-01
   7.5700000e-01   9.1577146e-01   9.1663130e-01
   7.5800000e-01   9.1598746e-01   9.1685999e-01
   7.5900000e-01   9.1620440e-01   9.1708957e-01
   7.6000000e-01   9.1642229e-01   9.1732004e-01
   7.6100000e-01   9.1664112e-01   9.1755139e-01
   7.6200000e-01   9.1686089e-01   9.1778363e-01
   7.6300000e-01   9.1708161e-01   9.1801677e-01
   7.6400000e-01   9.1730328e-01   9.1825078e-01
   7.6500000e-01   9.1752589e-01   9.1848569e-01
   7.6600000e-01   9.1774946e-01   9.1872149e-01
   7.6700000e-01   9.1797398e-01   9.1895817e-01
   7.6800000e-01   9.1819945e-01   9.1919574e-01
   7.6900000e-01   9.1842587e-01   9.1943420e-01
   7.7000000e-01   9.1865325e-01   9.1967355e-01
   7.7100000e-01   9.1888159e-01   9.1991379e-01
   7.7200000e-01   9.1911089e-01   9.2015491e-01
   7.7300000e-01   9.1934114e-01   9.2039692e-01
   7.7400000e-01   9.1957236e-01   9.2063982e-01
   7.7500000e-01   9.1980454e-01   9.2088361e-01
   7.7600000e-01   9.2003768e-01   9.2112829e-01
   7.7700000e-01   9.2027179e-01   9.2137385e-01
   7.7800000e-01   9.2050687e-01   9.2162031e-01
   7.7900000e-01   9.2074291e-01   9.2186765e-01
   7.8000000e-01   9.2097992e-01   9.2211588e-01
   7.8100000e-01   9.2121791e-01   9.2236499e-01
   7.8200000e-01   9.2145686e-01   9.2261500e-01
   7.8300000e-01   9.2169679e-01   9.2286589e-01
   7.8400000e-01   9.2193769e-01   9.2311768e-01
   7.8500000e-01   9.2217957e-01   9.2337034e-01
   7.8600000e-01   9.2242243e-01   9.2362390e-01
   7.8700000e-01   9.2266627e-01   9.2387835e-01
   7.8800000e-01   9.2291108e-01   9.2413368e-01
   7.8900000e-01   9.2315688e-01   9.2438991e-01
   7.9000000e-01   9.2340367e-01   9.2464702e-01
   7.9100000e-01   9.2365143e-01   9.2490501e-01
   7.9200000e-01   9.2390019e-01   9.2516390e-01
   7.9300000e-01   9.2414993e-01   9.2542368e-01
   7.9400000e-01   9.2440066e-01   9.2568434e-01
   7.9500000e-01   9.2465239e-01   9.2594589e-01
   7.9600000e-01   9.2490510e-01   9.2620833e-01
   7.9700000e-01   9.2515882e-01   9.2647166e-01
   7.9800000e-01   9.2541352e-01   9.2673587e-01
   7.9900000e-01   9.2566922e-01   9.2700097e-01
   8.0000000e-01   9.2592593e-01   9.2726697e-01
   8.0100000e-01   9.2618363e-01   9.2753385e-01
   8.0200000e-01   9.2644233e-01   9.2780161e-01
   8.0300000e-01   9.2670204e-01   9.2807027e-01
   8.0400000e-01   9.2696275e-01   9.2833981e-01
   8.0500000e-01   9.2722447e-01   9.2861025e-01
   8.0600000e-01   9.2748720e-01   9.2888157e-01
   8.0700000e-01   9.2775093e-01   9.2915377e-01
   8.0800000e-01   9.2801568e-01   9.2942687e-01
   8.0900000e-01   9.2828144e-01   9.2970086e-01
   8.1000000e-01   9.2854821e-01   9.2997573e-01
   8.1100000e-01   9.2881601e-01   9.3025149e-01
   8.1200000e-01   9.2908481e-01   9.3052814e-01
   8.1300000e-01   9.2935464e-01   9.3080567e-01
   8.1400000e-01   9.2962549e-01   9.3108410e-01
   8.1500000e-01   9.2989736e-01   9.3136341e-01
   8.1600000e-01   9.3017026e-01   9.3164361e-01
   8.1700000e-01   9.3044418e-01   9.3192470e-01
   8.1800000e-01   9.3071913e-01   9.3220668e-01
   8.1900000e-01   9.3099511e-01   9.3248955e-01
   8.2000000e-01   9.3127212e-01   9.3277330e-01
   8.2100000e-01   9.3155016e-01   9.3305794e-01
   8.2200000e-01   9.3182924e-01   9.3334347e-01
   8.2300000e-01   9.3210935e-01   9.3362989e-01
   8.2400000e-01   9.3239050e-01   9.3391720e-01
   8.2500000e-01   9.3267269e-01   9.3420539e-01
   8.2600000e-01   9.3295592e-01   9.3449448e-01
   8.2700000e-01   9.3324020e-01   9.3478445e-01
   8.2800000e-01   9.3352552e-01   9.3507531e-01
   8.2900000e-01   9.3381188e-01   9.3536705e-01
   8.3000000e-01   9.3409929e-01   9.3565969e-01
   8.3100000e-01   9.3438776e-01   9.3595321e-01
   8.3200000e-01   9.3467727e-01   9.3624762e-01
   8.3300000e-01   9.3496784e-01   9.3654292e-01
   8.3400000e-01   9.3525947e-01   9.3683911e-01
   8.3500000e-01   9.3555215e-01   9.3713619e-01
   8.3600000e-01   9.3584589e-01   9.3743415e-01
   8.3700000e-01   9.3614069e-01   9.3773300e-01
   8.3800000e-01   9.3643656e-01   9.3803274e-01
   8.3900000e-01   9.3673349e-01   9.3833337e-01
   8.4000000e-01   9.3703148e-01   9.3863489e-01
   8.4100000e-01   9.3733055e-01   9.3893729e-01
   8.4200000e-01   9.3763068e-01   9.3924058e-01
   8.4300000e-01   9.3793189e-01   9.3954476e-01
   8.4400000e-01   9.3823417e-01   9.3984983e-01
   8.4500000e-01   9.3853752e-01   9.4015579e-01
   8.4600000e-01   9.3884196e-01   9.4046263e-01
   8.4700000e-01   9.3914747e-01   9.4077037e-01
   8.4800000e-01   9.3945406e-01   9.4107899e-01
   8.4900000e-01   9.3976174e-01   9.4138850e-01
   8.5000000e-01   9.4007051e-01   9.4169890e-01
   8.5100000e-01   9.4038036e-01   9.4201018e-01
   8.5200000e-01   9.4069130e-01   9.4232235e-01
   8.5300000e-01   9.4100333e-01   9.4263542e-01
   8.5400000e-01   9.4131645e-01   9.4294937e-01
   8.5500000e-01   9.4163067e-01   9.4326420e-01
   8.5600000e-01   9.4194599e-01   9.4357993e-01
   8.5700000e-01   9.4226240e-01   9.4389654e-01
   8.5800000e-01   9.4257992e-01   9.4421405e-01
   8.5900000e-01   9.4289854e-01   9.4453244e-01
   8.6000000e-01   9.4321826e-01   9.4485172e-01
   8.6100000e-01   9.4353909e-01   9.4517188e-01
   8.6200000e-01   9.4386103e-01   9.4549294e-01
   8.6300000e-01   9.4418409e-01   9.4581488e-01
   8.6400000e-01   9.4450825e-01   9.4613771e-01
   8.6500000e-01   9.4483353e-01   9.4646143e-01
   8.6600000e-01   9.4515993e-01   9.4678604e-01
   8.6700000e-01   9.4548745e-01   9.4711153e-01
   8.6800000e-01   9.4581609e-01   9.4743792e-01
   8.6900000e-01   9.4614585e-01   9.4776519e-01
   8.7000000e-01   9.4647674e-01   9.4809335e-01
   8.7100000e-01   9.4680876e-01   9.4842240e-01
   8.7200000e-01   9.4714190e-01   9.4875233e-01
   8.7300000e-01   9.4747618e-01   9.4908316e-01
   8.7400000e-01   9.4781160e-01   9.4941487e-01
   8.7500000e-01   9.4814815e-01   9.4974747e-01
   8.7600000e-01   9.4848584e-01   9.5008096e-01
   8.7700000e-01   9.4882467e-01   9.5041534e-01
   8.7800000e-01   9.4916464e-01   9.5075060e-01
   8.7900000e-01   9.4950576e-01   9.5108675e-01
   8.8000000e-01   9.4984802e-01   9.5142380e-01
   8.8100000e-01   9.5019144e-01   9.5176172e-01
   8.8200000e-01   9.5053601e-01   9.5210054e-01
   8.8300000e-01   9.5088173e-01   9.5244025e-01
   8.8400000e-01   9.5122861e-01   9.5278084e-01
   8.8500000e-01   9.5157664e-01   9.5312232e-01
   8.8600000e-01   9.5192584e-01   9.5346469e-01
   8.8700000e-01   9.5227620e-01   9.5380795e-01
   8.8800000e-01   9.5262773e-01   9.5415210e-01
   8.8900000e-01   9.5298042e-01   9.5449713e-01
   8.9000000e-01   9.5333429e-01   9.5484305e-01
   8.9100000e-01   9.5368932e-01   9.5518986e-01
   8.9200000e-01   9.5404553e-01   9.5553756e-01
   8.9300000e-01   9.5440292e-01   9.5588615e-01
   8.9400000e-01   9.5476149e-01   9.5623562e-01
   8.9500000e-01   9.5512124e-01   9.5658599e-01
   8.9600000e-01   9.5548217e-01   9.5693724e-01
   8.9700000e-01   9.5584429e-01   9.5728938e-01
   8.9800000e-01   9.5620760e-01   9.5764240e-01
   8.9900000e-01   9.5657210e-01   9.5799632e-01
   9.0000000e-01   9.5693780e-01   9.5835112e-01
   9.0100000e-01   9.5730469e-01   9.5870681e-01
   9.0200000e-01   9.5767278e-01   9.5906339e-01
   9.0300000e-01   9.5804207e-01   9.5942086e-01
   9.0400000e-01   9.5841256e-01   9.5977922e-01
   9.0500000e-01   9.5878426e-01   9.6013846e-01
   9.0600000e-01   9.5915717e-01   9.6049859e-01
   9.0700000e-01   9.5953129e-01   9.6085961e-01
   9.0800000e-01   9.5990662e-01   9.6122152e-01
   9.0900000e-01   9.6028317e-01   9.6158432e-01
   9.1000000e-01   9.6066093e-01   9.6194800e-01
   9.1100000e-01   9.6103992e-01   9.6231257e-01
   9.1200000e-01   9.6142013e-01   9.6267804e-01
   9.1300000e-01   9.6180157e-01   9.6304438e-01
   9.1400000e-01   9.6218424e-01   9.6341162e-01
   9.1500000e-01   9.6256813e-01   9.6377975e-01
   9.1600000e-01   9.6295326e-01   9.6414876e-01
   9.1700000e-01   9.6333963e-01   9.6451866e-01
   9.1800000e-01   9.6372723e-01   9.6488945e-01
   9.1900000e-01   9.6411608e-01   9.6526113e-01
   9.2000000e-01   9.6450617e-01   9.6563369e-01
   9.2100000e-01   9.6489751e-01   9.6600715e-01
   9.2200000e-01   9.6529010e-01   9.6638149e-01
   9.2300000e-01   9.6568394e-01   9.6675672e-01
   9.2400000e-01   9.6607903e-01   9.6713284e-01
   9.2500000e-01   9.6647539e-01   9.6750985e-01
   9.2600000e-01   9.6687300e-01   9.6788774e-01
   9.2700000e-01   9.6727187e-01   9.6826652e-01
   9.2800000e-01   9.6767201e-01   9.6864619e-01
   9.2900000e-01   9.6807342e-01   9.6902675e-01
   9.3000000e-01   9.6847610e-01   9.6940820e-01
   9.3100000e-01   9.6888006e-01   9.6979053e-01
   9.3200000e-01   9.6928529e-01   9.7017376e-01
   9.3300000e-01   9.6969180e-01   9.7055787e-01
   9.3400000e-01   9.7009959e-01   9.7094287e-01
   9.3500000e-01   9.7050867e-01   9.7132876e-01
   9.3600000e-01   9.7091903e-01   9.7171553e-01
   9.3700000e-01   9.7133069e-01   9.7210320e-01
   9.3800000e-01   9.7174364e-01   9.7249175e-01
   9.3900000e-01   9.7215788e-01   9.7288119e-01
   9.4000000e-01   9.7257343e-01   9.7327152e-01
   9.4100000e-01   9.7299028e-01   9.7366273e-01
   9.4200000e-01   9.7340843e-01   9.7405484e-01
   9.4300000e-01   9.7382789e-01   9.7444783e-01
   9.4400000e-01   9.7424866e-01   9.7484171e-01
   9.4500000e-01   9.7467074e-01   9.7523648e-01
   9.4600000e-01   9.7509415e-01   9.7563214e-01
   9.4700000e-01   9.7551887e-01   9.7602868e-01
   9.4800000e-01   9.7594491e-01   9.7642611e-01
   9.4900000e-01   9.7637228e-01   9.7682444e-01
   9.5000000e-01   9.7680098e-01   9.7722364e-01
   9.5100000e-01   9.7723101e-01   9.7762374e-01
   9.5200000e-01   9.7766237e-01   9.7802473e-01
   9.5300000e-01   9.7809507e-01   9.7842660e-01
   9.5400000e-01   9.7852911e-01   9.7882936e-01
   9.5500000e-01   9.7896450e-01   9.7923301e-01
   9.5600000e-01   9.7940123e-01   9.7963755e-01
   9.5700000e-01   9.7983932e-01   9.8004298e-01
   9.5800000e-01   9.8027875e-01   9.8044929e-01
   9.5900000e-01   9.8071954e-01   9.8085649e-01
   9.6000000e-01   9.8116170e-01   9.8126458e-01
   9.6100000e-01   9.8160521e-01   9.8167356e-01
   9.6200000e-01   9.8205009e-01   9.8208343e-01
   9.6300000e-01   9.8249634e-01   9.8249419e-01
   9.6400000e-01   9.8294396e-01   9.8290583e-01
   9.6500000e-01   9.8339295e-01   9.8331836e-01
   9.6600000e-01   9.8384332e-01   9.8373178e-01
   9.6700000e-01   9.8429508e-01   9.8414609e-01
   9.6800000e-01   9.8474822e-01   9.8456128e-01
   9.6900000e-01   9.8520275e-01   9.8497737e-01
   9.7000000e-01   9.8565867e-01   9.8539434e-01
   9.7100000e-01   9.8611598e-01   9.8581220e-01
   9.7200000e-01   9.8657469e-01   9.8623094e-01
   9.7300000e-01   9.8703480e-01   9.8665058e-01
   9.7400000e-01   9.8749632e-01   9.8707110e-01
   9.7500000e-01   9.8795925e-01   9.8749252e-01
   9.7600000e-01   9.8842358e-01   9.8791482e-01
   9.7700000e-01   9.8888933e-01   9.8833801e-01
   9.7800000e-01   9.8935650e-01   9.8876208e-01
   9.7900000e-01   9.8982509e-01   9.8918705e-01
   9.8000000e-01   9.9029511e-01   9.8961290e-01
   9.8100000e-01   9.9076655e-01   9.9003964e-01
   9.8200000e-01   9.9123943e-01   9.9046727e-01
   9.8300000e-01   9.9171374e-01   9.9089579e-01
   9.8400000e-01   9.9218948e-01   9.9132519e-01
   9.8500000e-01   9.9266667e-01   9.9175549e-01
   9.8600000e-01   9.9314531e-01   9.9218667e-01
   9.8700000e-01   9.9362540e-01   9.9261874e-01
   9.8800000e-01   9.9410693e-01   9.9305170e-01
   9.8900000e-01   9.9458993e-01   9.9348554e-01
   9.9000000e-01   9.9507438e-01   9.9392028e-01
   9.9100000e-01   9.9556030e-01   9.9435590e-01
   9.9200000e-01   9.9604768e-01   9.9479241e-01
   9.9300000e-01   9.9653654e-01   9.9522981e-01
   9.9400000e-01   9.9702687e-01   9.9566809e-01
   9.9500000e-01   9.9751867e-01   9.9610727e-01
   9.9600000e-01   9.9801196e-01   9.9654733e-01
   9.9700000e-01   9.9850673e-01   9.9698828e-01
   9.9800000e-01   9.9900300e-01   9.9743012e-01
   9.9900000e-01   9.9950075e-01   9.9787285e-01
   1.0000000e+00   1.0000000e+00   9.9831646e-01

